Rational kernel-based interpolation for complex-valued frequency response functions

This work is concerned with the kernel-based approximation of a complex-valued function from data, where the frequency response function of a partial differential equation in the frequency domain is of particular interest. In this setting, kernel methods are employed more and more frequently, however, standard kernels do not perform well. Moreover, the role and mathematical implications of the underlying pair of kernels, which arises naturally in the complex-valued case, remain to be addressed. We introduce new reproducing kernel Hilbert spaces of complex-valued functions, and formulate the problem of complex-valued interpolation with a kernel pair as minimum norm interpolation in these spaces. Moreover, we combine the interpolant with a low-order rational function, where the order is adaptively selected based on a new model selection criterion. Numerical results on examples from different fields, including electromagnetics and acoustic examples, illustrate the performance of the method, also in comparison to available rational approximation methods.

==> abstract.txt <==
This work is concerned with the kernel-based approximation of a complex-valued function from data, where the response function of a partial differential equation in the frequency domain is of particular interest. In this setting, kernel methods are employed more and more frequently, however, standard kernels do not perform well. Moreover, the role and mathematical implications of the underlying pair of kernels, which arises naturally in the complex-valued case, remain to be addressed. We introduce new reproducing kernel Hilbert spaces of complex-valued functions, and formulate the problem of complex-valued interpolation with a kernel pair as minimum norm interpolation in these spaces. Moreover, we combine the interpolant with a low-order rational function, where the order is adaptively selected based on a new model selection criterion. Numerical results on examples from different fields, including electromagnetics and acoustics examples, illustrate the performance of the method in comparison to available rational approximation methods.


==> images/AllErrors_Spiral.csv <==
N, e1,e2,e3,e4,e5,e6
14,0.11222,0.094147,0.097045,0.14098,NaN,NaN
16,0.1111,0.084963,0.08077,0.18101,1.0924,NaN
18,0.10827,0.076161,0.075169,0.17305,0.4664,NaN
20,0.10552,0.070473,0.070766,0.1986,0.46946,0.50549
22,0.10234,0.067012,0.065705,0.29835,0.24341,0.24483
24,0.010977,0.060848,0.055969,0.42577,0.3394,0.1944
26,0.0080443,0.046987,0.036696,0.082207,0.15225,0.065821
28,0.0055202,0.012223,0.027869,0.033881,0.02703,0.026969
30,0.0026177,0.0068133,0.0085892,0.0081126,0.0077413,0.013918
32,0.0012537,0.0019534,0.0073201,0.0084008,0.003411,0.0043826
34,0.00099079,0.001081,0.0011834,0.001104,0.0011064,0.0010536
36,0.00065405,0.00059498,0.0012402,0.0012167,0.0010299,0.0012772
38,0.00038309,0.00041487,0.00092851,0.00093222,0.0008198,0.00023243
40,0.00022216,0.00035545,0.00054708,0.00050722,0.00045207,0.00032398
42,0.00012172,0.00024232,0.00023792,0.0002467,0.00023696,0.00023842
44,8.0381e-05,0.00013945,0.00013168,0.00012814,8.3928e-05,7.9803e-05
46,6.2034e-05,7.3439e-05,8.0706e-05,7.9798e-05,5.2612e-05,5.4148e-05
48,3.0482e-05,6.0334e-05,6.2978e-05,6.3548e-05,6.748e-05,7.3706e-05
50,1.8867e-05,5.4184e-05,3.3904e-05,5.0746e-05,7.1107e-05,6.7061e-05


==> images/AllErrors_VibroAcoustics.csv <==
N, e1,e2,e3,e4,e5,e6
10,0.042471,0.031455,0.022781,NaN,NaN,NaN
11,0.037926,0.021958,0.019449,NaN,NaN,NaN
12,0.038091,0.018168,0.015925,0.157,NaN,NaN
13,0.02907,0.010101,0.0082675,0.0085077,NaN,NaN
14,0.018757,0.0042775,0.0033994,0.0043567,NaN,NaN
15,0.014382,0.00338,0.0028552,0.0029056,NaN,NaN
16,0.012494,0.0036054,0.0040206,0.0039617,0.0032725,NaN
17,0.0091209,0.0029669,0.003018,0.0032678,0.0032612,NaN
18,0.0067221,0.0030476,0.0024226,0.0022922,0.0020446,NaN
19,0.0055997,0.0019007,0.0010387,0.1909,0.030458,NaN
20,0.0047861,0.0014539,0.00067919,0.00080744,0.0024629,0.0031708
21,0.0035873,0.00078162,0.00055069,0.00071285,0.00078852,0.0087489
22,0.0025972,0.00061397,0.00057685,0.00073989,0.0011015,0.0017813
23,0.0019884,0.0005403,0.00049277,0.0006478,0.00093117,175.3
24,0.0016241,0.0005251,0.00042785,0.00064211,0.000777,0.0010247
25,0.0012004,0.00048687,0.00036993,0.00058778,0.00059318,0.0005216
26,0.00084537,0.00044438,0.00028643,0.00058953,0.00063117,0.00060188
27,0.00063101,0.0003345,0.00022535,0.00034871,0.00022052,0.00022594
28,0.00053683,0.00025721,0.00016105,0.00024567,0.00022595,0.0066496
29,0.00042018,0.00017659,9.7502e-05,0.00018209,0.00018515,0.00071383
30,0.0002968,0.00014575,8.5067e-05,0.00014951,0.00030303,0.0002783
31,0.00018705,0.00013343,8.0687e-05,0.0001004,0.00012831,0.00021188
32,0.00012989,0.00012306,6.0905e-05,6.1241e-05,0.00014332,0.00020968
34,8.7565e-05,9.0437e-05,2.8451e-05,2.2145e-05,4.7928e-05,4.916e-05
36,3.3502e-05,6.0137e-05,1.3845e-05,2.2422e-05,1.6542e-05,2.5987e-05
38,1.8191e-05,4.8416e-05,1.1348e-05,2.0219e-05,1.7899e-05,1.1158e-05
40,1.4904e-05,2.9097e-05,1.4822e-05,1.8148e-05,1.5465e-05,1.479e-05
42,1.165e-05,1.7893e-05,1.1532e-05,1.0687e-05,1.0454e-05,1.0252e-05
44,6.7506e-06,1.9939e-05,7.5394e-06,6.1087e-06,4.012e-06,5.3429e-06
46,4.293e-06,9.0777e-06,6.8034e-06,6.0541e-06,4.7998e-06,4.9096e-06
48,3.5833e-06,6.0606e-06,4.9604e-06,4.5495e-06,3.2486e-06,2.5911e-06
50,4.7801e-06,6.9692e-06,2.8455e-06,3.0358e-06,1.9861e-06,2.3712e-06


==> images/Circuit100runs_AAA.csv <==
N, RMSE, Max
20,3.687,28.519
22,2.4692,18.146
24,1.7261,12.057
26,1.3323,9.2942
28,0.99887,6.7732
30,0.8482,6.5014
32,0.61342,4.7005
34,0.42513,3.2134
36,0.35238,2.8973
38,0.21484,1.4212
40,0.16608,1.193
42,0.1193,0.86082
44,0.10735,0.91387
46,0.06246,0.41717
48,0.063461,0.52684
50,0.043609,0.36242
52,0.031277,0.24542
54,0.018792,0.13177
56,0.018047,0.14955
58,0.012474,0.095863
60,0.0094519,0.077245
62,0.007973,0.070568
64,0.0053468,0.045864
66,0.0044889,0.040894
68,0.0036095,0.032661
70,0.0028341,0.026795
72,0.0020544,0.019871
74,0.0016636,0.016379
76,0.0014669,0.01542
78,0.0010288,0.010833
80,0.00093092,0.010362


==> images/Circuit100runs_Adap.csv <==
N, RMSE, Max
20,0.83371,2.3724
22,0.5935,1.7396
24,0.42811,1.3228
26,0.31253,0.98838
28,0.22168,0.74711
30,0.15564,0.55114
32,0.11273,0.41558
34,0.08113,0.3088
36,0.060217,0.24958
38,0.044028,0.19703
40,0.033443,0.16148
42,0.024645,0.12538
44,0.018774,0.1033
46,0.013243,0.073824
48,0.010329,0.060736
50,0.0078323,0.047384
52,0.0061118,0.0393
54,0.0044807,0.028965
56,0.0034857,0.023958
58,0.0028488,0.020893
60,0.0021305,0.016713
62,0.0017008,0.013825
64,0.0013012,0.010998
66,0.00099656,0.0087127
68,0.00082203,0.0076149
70,0.00061375,0.0058867
72,0.0005083,0.0050103
74,0.00041702,0.0041655
76,0.00032929,0.0033959
78,0.00027633,0.0028997
80,0.00021259,0.002314


==> images/Circuit100runs_GaussSep.csv <==
N, RMSE, Max
20,3.5318,9.116
22,4.9376,11.829
24,14.069,31.86
26,21.899,50.908
28,17.7,44.377
30,5.9771,16.572
32,1.2847,3.8144
34,0.88697,2.6219
36,0.73836,2.2194
38,0.62063,1.9204
40,0.52635,1.727
42,0.44407,1.5503
44,0.37468,1.3443
46,0.31718,1.1855
48,0.26545,1.02
50,0.22139,0.89321
52,0.18669,0.79134
54,0.15863,0.70932
56,0.1361,0.63767
58,0.11722,0.58556
60,0.099962,0.53526
62,0.085296,0.47919
64,0.07207,0.42412
66,0.061239,0.37776
68,0.053034,0.34429
70,0.046782,0.32612
72,0.041314,0.30886
74,0.036356,0.28667
76,0.032118,0.26607
78,0.027839,0.2372
80,0.024169,0.2136


==> images/Circuit100runs_Szego.csv <==
N, RMSE, Max
20,0.82114,2.3713
22,0.59029,1.7615
24,0.42316,1.305
26,0.30926,1.0154
28,0.21931,0.76083
30,0.1592,0.60034
32,0.11769,0.46023
34,0.085875,0.34601
36,0.061323,0.26743
38,0.045416,0.20977
40,0.035458,0.17773
42,0.027548,0.15473
44,0.019826,0.11492
46,0.015054,0.091176
48,0.011534,0.071521
50,0.0083587,0.053297
52,0.0065929,0.043873
54,0.0051719,0.0359
56,0.0040771,0.029303
58,0.0031244,0.023371
60,0.0024784,0.019821
62,0.0019942,0.016867
64,0.0016281,0.014483
66,0.0012494,0.011429
68,0.0010148,0.0094851
70,0.00075357,0.0074419
72,0.00059859,0.0059672
74,0.00048998,0.0049411
76,0.00040141,0.0041827
78,0.00032302,0.0034729
80,0.00025007,0.0027964


==> images/Circuit100runs_VF.csv <==
N, RMSE, Max
20,2.6823,18.474
22,2.0321,13.552
24,1.3871,7.879
26,1.0473,5.8213
28,0.79351,4.9267
30,0.72111,5.2876
32,0.53534,4.1292
34,0.40402,2.7973
36,0.26972,1.6457
38,0.21536,1.1179
40,0.16565,1.1005
42,0.12551,0.72709
44,0.091172,0.56902
46,0.069471,0.41717
48,0.041863,0.23596
50,0.042708,0.25691
52,0.033529,0.1988
54,0.027888,0.15785
56,0.025555,0.17996
58,0.020539,0.13737
60,0.013277,0.079682
62,0.010476,0.062722
64,0.0085759,0.0443
66,0.0063402,0.036385
68,0.0060356,0.03376
70,0.0062263,0.037564
72,0.0039592,0.023429
74,0.003307,0.01744
76,0.0031272,0.019413
78,0.0023276,0.012644
80,0.0019422,0.012313


==> images/CircuitDomPoles100runs_AAA.csv <==
N, RMSE, Max
20,4.4,35.776
22,2.7664,17.64
24,2.9077,19.964
26,2.2255,15.807
28,1.6445,11.521
30,2.6154,24.518
32,1.3267,10.417
34,1.6039,14.564
36,1.4047,13.284
38,1.0496,9.8591
40,1.1139,11.381
42,1.0191,10.974
44,0.70293,7.3026
46,0.79912,9.3745
48,0.45292,4.6486
50,0.51594,5.9612
52,0.23476,2.3123
54,0.28272,3.3574
56,0.16881,1.9703
58,0.13183,1.6024
60,0.10268,1.1553
62,0.096273,1.1843
64,0.045996,0.53106
66,0.03673,0.42907
68,0.029942,0.35916
70,0.011425,0.11519
72,0.015363,0.18567
74,0.0081108,0.08689
76,0.0080593,0.095897
78,0.0050245,0.056809
80,0.0033701,0.036305


==> images/CircuitDomPoles100runs_Adap.csv <==
N, RMSE, Max
20,1.5879,10.002
22,1.3338,8.3713
24,1.5197,7.6041
26,1.2587,7.2705
28,1.0261,7.4757
30,1.3338,6.9689
32,0.89275,6.7649
34,0.98569,6.6356
36,0.85613,6.5572
38,0.77692,6.0467
40,0.64407,5.3166
42,0.53671,4.1585
44,0.4252,3.7019
46,0.2259,2.2984
48,0.16364,1.516
50,0.16101,1.8315
52,0.052223,0.40698
54,0.064654,0.70888
56,0.045364,0.54546
58,0.022553,0.24956
60,0.02247,0.24278
62,0.015579,0.18225
64,0.012192,0.12519
66,0.0080237,0.093648
68,0.0061985,0.070519
70,0.018264,0.16198
72,0.0035476,0.042487
74,0.016887,0.1534
76,0.0078916,0.085617
78,0.0047836,0.041328
80,0.00095645,0.0098675


==> images/CircuitDomPoles100runs_GaussSep.csv <==
N, RMSE, Max
20,3.956,12.067
22,5.3347,15.791
24,15.973,36.865
26,22.164,52.521
28,16.666,42.779
30,4.4657,15.117
32,1.8258,10.134
34,1.738,9.4987
36,1.512,9.3361
38,1.3619,9.0148
40,1.4592,9.1913
42,1.2824,7.8528
44,1.3375,8.9148
46,1.3519,8.1667
48,1.3756,7.652
50,1.0876,8.775
52,1.3929,8.1443
54,1.0559,8.4856
56,1.1003,8.5196
58,1.1995,8.3499
60,0.98788,7.1954
62,1.0937,8.1277
64,1.0395,7.3668
66,1.0533,7.2481
68,0.96991,7.4772
70,1.0389,6.8781
72,0.88718,7.5654
74,0.97034,6.6365
76,0.90234,7.4519
78,0.84424,7.183
80,1.0241,6.8176


==> images/CircuitDomPoles100runs_Szego.csv <==
N, RMSE, Max
20,1.4106,7.8646
22,1.3368,8.415
24,1.6022,7.7717
26,1.3084,7.436
28,1.0509,7.5815
30,1.5187,6.8932
32,0.92088,6.8536
34,1.1099,6.8234
36,0.96205,6.6054
38,0.86494,6.2941
40,0.97198,6.3699
42,0.82345,5.2696
44,0.86909,6.0119
46,0.8738,5.2432
48,0.87107,4.8224
50,0.67726,5.4898
52,0.86512,4.8597
54,0.63563,5.0672
56,0.64459,4.9748
58,0.69736,4.7504
60,0.56087,4.0554
62,0.61474,4.5286
64,0.5761,4.0007
66,0.5674,3.912
68,0.51394,3.9043
70,0.53786,3.4574
72,0.45103,3.7528
74,0.48164,3.1592
76,0.43706,3.5169
78,0.39862,3.3489
80,0.43982,3.0239


==> images/CircuitDomPoles100runs_VF.csv <==
N, RMSE, Max
20,2.8218,16.576
22,2.4577,16.061
24,2.7745,18.883
26,2.026,13.859
28,1.6255,12.819
30,1.8461,14.697
32,1.2097,9.4892
34,1.2828,10.952
36,1.0923,9.1048
38,0.85945,7.5359
40,1.0223,10.506
42,0.79005,8.2309
44,0.66099,7.1594
46,0.60212,6.7716
48,0.46767,5.0933
50,0.4015,4.5751
52,0.15593,1.3373
54,0.22558,2.581
56,0.1359,1.5285
58,0.091188,0.97878
60,0.089433,0.9964
62,0.10615,1.334
64,0.039386,0.41966
66,0.032121,0.34358
68,0.024632,0.27941
70,0.012544,0.098843
72,0.013763,0.15523
74,0.0073851,0.060726
76,0.0067135,0.061959
78,0.0053899,0.048515
80,0.0049956,0.037942


==> images/CircuitDomPoles_AAA.csv <==
N, RMSE, Max
20,1.4853,7.8316
22,1.7586,8.6066
24,2.0724,11.851
26,1.7834,8.0674
28,2.2906,22.21
30,1.3276,7.8489
32,1.365,7.9946
34,1.9694,11.236
36,1.1245,7.6738
38,2.0282,24.06
40,0.86881,8.8808
42,1.6241,18.802
44,0.55401,5.1047
46,0.65829,7.7199
48,0.3495,3.1295
50,0.8082,10.777
52,0.19157,1.676
54,0.62473,8.6121
56,0.080947,0.9091
58,0.1253,1.6413
60,0.055955,0.66358
62,0.070687,0.74227
64,0.045347,0.44859
66,0.012877,0.10076
68,0.028439,0.31539
70,0.015229,0.16266
72,0.0079651,0.0919
74,0.008149,0.078738
76,0.0038933,0.033934
78,0.0038557,0.047705
80,0.0030092,0.027459


==> images/CircuitDomPoles_Adap.csv <==
N, RMSE, Max
20,1.5264,7.9549
22,1.3437,8.531
24,1.2369,6.9525
26,1.2822,7.1982
28,1.0928,7.8597
30,1.4881,6.8838
32,0.90187,6.8095
34,1.1142,6.871
36,0.96071,6.7066
38,0.8581,6.2725
40,0.37388,4.596
42,0.5242,5.704
44,0.29444,3.4334
46,0.21732,2.4445
48,0.090129,0.90179
50,0.11911,1.5095
52,0.046013,0.38587
54,0.043286,0.48441
56,0.034675,0.36185
58,0.017831,0.15757
60,0.038,0.3349
62,0.021268,0.26386
64,0.013266,0.11612
66,0.015366,0.19736
68,0.0067031,0.082754
70,0.0022386,0.01918
72,0.0041066,0.054917
74,0.0023506,0.026204
76,0.0043372,0.047337
78,0.0015182,0.0197
80,0.00059516,0.0063131


==> images/CircuitDomPoles_GaussSep.csv <==
N, RMSE, Max
20,3.1008,10.507
22,2.9387,10.174
24,2.9407,9.8991
26,16.388,38.046
28,25.557,57.502
30,2.2891,9.3268
32,1.6109,9.4569
34,1.8036,9.8568
36,1.6299,9.1053
38,1.464,9.4714
40,1.5273,8.8642
42,1.2784,8.4378
44,1.3505,9.1619
46,1.4014,7.871
48,1.3804,7.678
50,1.1119,9.1811
52,1.4105,7.9619
54,1.068,8.3147
56,1.0986,8.6704
58,1.1896,8.2592
60,0.98379,7.2073
62,1.0925,8.1339
64,1.0414,7.3714
66,1.0553,7.2603
68,0.97116,7.4863
70,1.0359,6.8822
72,0.88531,7.5467
74,0.96786,6.6303
76,0.9014,7.4375
78,0.84435,7.1858
80,0.94586,6.6883


==> images/CircuitDomPoles_Szego.csv <==
N, RMSE, Max
20,1.5673,8.0296
22,1.6023,8.974
24,1.5904,8.1255
26,1.2814,7.5327
28,1.0872,7.9607
30,1.5202,7.0563
32,0.90704,6.7801
34,1.1084,6.8066
36,0.96971,6.6104
38,0.86218,6.2989
40,0.96794,6.3603
42,0.82299,5.2781
44,0.86975,6.0314
46,0.87743,5.2563
48,0.87053,4.8169
50,0.67748,5.4928
52,0.86731,4.8556
54,0.63548,5.0714
56,0.64515,4.9731
58,0.69814,4.7525
60,0.56097,4.0553
62,0.61428,4.5275
64,0.57713,4.0001
66,0.5668,3.9128
68,0.51448,3.9035
70,0.53811,3.4573
72,0.45113,3.7557
74,0.48244,3.1584
76,0.4371,3.5184
78,0.39888,3.3497
80,0.44006,3.0232


==> images/CircuitDomPoles_VF.csv <==
N, RMSE, Max
20,2.4884,7.7311
22,2.033,11.681
24,1.2837,7.3334
26,1.923,10.793
28,1.6255,8.0128
30,1.6289,7.3335
32,1.5842,8.2429
34,1.395,9.4339
36,1.3213,9.108
38,2.2571,26.261
40,0.73891,5.832
42,0.94686,6.2178
44,0.44799,4.1763
46,0.62397,7.625
48,0.56922,3.6296
50,0.76513,9.7364
52,0.15032,1.2336
54,0.18239,1.9209
56,0.23716,2.7011
58,0.061594,0.77324
60,0.056719,0.62002
62,0.065936,0.59447
64,0.038571,0.33117
66,0.1763,2.3968
68,0.034842,0.45267
70,0.015065,0.1225
72,0.0067275,0.067091
74,0.0043896,0.050452
76,0.0035032,0.031944
78,0.0049585,0.05351
80,0.0037285,0.03703


==> images/Circuit_AAA.csv <==
N, RMSE, Max
20,6.7241,87.13
22,1.0266,3.9551
24,1.0405,7.2156
26,0.61561,2.2967
28,0.76931,2.5197
30,0.75954,3.3571
32,0.62439,3.0292
34,0.70157,4.3136
36,0.65058,3.7695
38,0.56515,3.3706
40,0.32031,1.9765
42,0.22208,1.8228
44,0.22708,2.3877
46,0.15088,1.1562
48,0.084496,0.4668
50,0.092534,0.61556
52,0.036272,0.3118
54,0.025305,0.20542
56,0.023751,0.18965
58,0.015373,0.11563
60,0.010131,0.076323
62,0.018523,0.14057
64,0.0071736,0.06264
66,0.0062308,0.055487
68,0.0054483,0.049768
70,0.0017685,0.016974
72,0.0037497,0.032637
74,0.0011007,0.009731
76,0.0007457,0.0075249
78,0.0005143,0.0037083
80,0.0003749,0.0035007


==> images/Circuit_Adap.csv <==
N, RMSE, Max
20,0.93234,2.7949
22,0.76438,2.2982
24,0.61695,2.0723
26,0.35955,1.0348
28,0.31073,0.97259
30,0.25242,1.3197
32,0.094883,0.39286
34,0.066827,0.24295
36,0.059462,0.28064
38,0.049524,0.30647
40,0.030458,0.19573
42,0.047628,0.32441
44,0.038827,0.26373
46,0.016371,0.081837
48,0.016751,0.11909
50,0.0073538,0.043261
52,0.008368,0.052793
54,0.0063471,0.039457
56,0.0050067,0.032954
58,0.0048461,0.030094
60,0.0030672,0.024105
62,0.0027315,0.021186
64,0.0018017,0.013999
66,0.0014568,0.010227
68,0.00073821,0.0056045
70,0.00058776,0.0055734
72,0.00052598,0.0045592
74,0.0005202,0.0054244
76,0.00045376,0.0048817
78,0.00033553,0.003234
80,0.00028155,0.0028983


==> images/Circuit_GaussSep.csv <==
N, RMSE, Max
20,2.6967,8.6938
22,2.5182,7.4405
24,2.1659,6.5596
26,19.001,39.297
28,27.765,63.62
30,1.3061,4.7768
32,1.119,3.9482
34,0.989,3.1665
36,0.89103,2.6902
38,0.79318,2.3678
40,0.67319,2.1285
42,0.56621,1.8141
44,0.48543,1.5104
46,0.38928,1.2584
48,0.30885,0.96573
50,0.25111,0.64526
52,0.22485,0.75769
54,0.19618,1.0114
56,0.172,1.084
58,0.14206,1.0579
60,0.11425,0.85792
62,0.094709,0.73102
64,0.075042,0.63718
66,0.064241,0.58151
68,0.05675,0.53788
70,0.049261,0.47018
72,0.044047,0.42303
74,0.036358,0.33492
76,0.030507,0.2711
78,0.021962,0.18215
80,0.018895,0.15158


==> images/Circuit_Szego.csv <==
N, RMSE, Max
20,1.0235,3.0928
22,0.92058,2.7862
24,0.62106,1.7025
26,0.43816,1.9217
28,0.26259,0.69733
30,0.25242,1.3197
32,0.14111,0.84723
34,0.093372,0.52874
36,0.054299,0.30476
38,0.046496,0.27184
40,0.035964,0.21113
42,0.028861,0.1881
44,0.023087,0.15114
46,0.016121,0.083259
48,0.015753,0.10558
50,0.0054455,0.031033
52,0.008368,0.052793
54,0.0068289,0.054735
56,0.0037967,0.02342
58,0.0053024,0.042173
60,0.0038699,0.030252
62,0.0018969,0.01497
64,0.0024703,0.023874
66,0.001747,0.018205
68,0.0012394,0.012275
70,0.00075103,0.0071225
72,0.0010458,0.010992
74,0.00077932,0.0084417
76,0.00066737,0.0076804
78,0.00054369,0.0063775
80,0.00028181,0.0027328


==> images/Circuit_VF.csv <==
N, RMSE, Max
20,2.7579,22.876
22,2.4706,17.143
24,0.90386,2.6548
26,0.95988,2.3743
28,0.64875,1.9263
30,1.0282,2.4895
32,1.0994,4.8705
34,0.91208,2.7448
36,1.4226,13.806
38,1.0185,3.2191
40,0.1754,0.78777
42,0.19417,0.75065
44,0.077167,0.35495
46,0.11508,0.60686
48,0.097253,0.57082
50,0.12352,1.3348
52,0.0458,0.40335
54,0.029735,0.25138
56,0.023436,0.18676
58,0.013532,0.10593
60,0.018827,0.10513
62,0.058473,0.4459
64,0.013695,0.081905
66,0.0043169,0.029833
68,0.0045806,0.032494
70,0.0019062,0.018703
72,0.0015293,0.015355
74,0.00084296,0.0060978
76,0.00077972,0.0087293
78,0.00062419,0.0062272
80,0.00033654,0.0031871


==> images/Circuit_VF_representation.csv <==
Poles_Re, Poles_Im, Residues_Re, Residues_Im
-515.4,12473,560.32,23.152
-575.08,6139.6,340.46,31.889
-521.71,25547,4989.2,101.89
-450.33,9773.4,741.36,34.16
-459.23,16306,1319.8,37.171
-506.58,26929,1815.3,34.148
-592.42,35097,1101.6,18.594
-436.9,13623,660.88,21.195
-501.98,26203,585.58,11.218
-468.76,7907.1,444.94,26.377
-553.95,8994.3,557.74,34.35
-560.57,8797.6,356.65,22.726
-484.91,11450,1023.6,43.351
-440.82,7096.9,282.74,17.562
-413.42,61177,3288.7,22.224
-439.73,14290,363.93,11.199
-454.48,15471,559.99,16.45
-519.76,10790,430.47,20.736
-574.62,36976,1363.4,21.188
-425.65,12953,1049.6,34.489
-591.64,7558.6,308.37,24.137
-536.63,6340.7,257.77,21.816
-548.39,12479,718.9,31.592
-596.58,6398.8,353.25,32.935
-483.22,7655.9,283.26,17.879
-506.32,20726,277.82,6.7867
-535.84,14733,1911.4,69.519
-502.58,20639,2870.2,69.891
-459.82,11916,1182.9,45.647
-421.08,5427.1,282.73,21.937
-456.99,42092,1743,18.924
-553.77,14245,555.49,21.594
-528.16,15365,260.42,8.9516
-560.27,9969.3,449.23,25.246
-503.42,6351.8,353.47,28.015
-446.42,23670,714.82,13.482
-525.59,8426.7,356.04,22.207
-460.8,13229,296.6,10.331
-405.91,21748,3710.6,69.255
-580.67,6185.3,327.81,30.774
-484.07,16645,252.67,7.3485
-485.23,7995.8,328.62,19.942
-548.25,16866,790.08,25.682
-589.69,5691,312.57,32.388
-414.5,13348,1688.5,52.431
-434.54,9101.6,525.76,25.102
-464.47,5279.1,273.77,24.087
-449.68,14180,760.03,24.103
-499.1,9239.4,773.07,41.76
-564.89,17633,1440.7,46.153
-570.79,36517,3655,57.131
-519.17,6152.2,359.77,30.36
-448.03,11919,995.83,37.434
-437.3,27212,827.08,13.291
-548.68,7405.6,483.56,35.827
-447.44,18612,2482.8,59.687
-507.9,8182.7,419.88,26.062
-549.86,13293,1320,54.602
-445.65,11865,409.94,15.397
-434.9,7495.5,349.76,20.294
-407.95,14351,1698.2,48.273
-429.51,23577,563.88,10.273
-570.29,14218,352.27,14.13
-420.93,8131.4,563.74,29.182
-444.73,20056,2565.3,56.883
-406.55,8968.9,447.15,20.269
-535.27,11323,367.32,17.365
-446.34,11840,463.7,17.481
-482.72,5457.7,263.89,23.34
-427.86,9549.3,411.71,18.447
-475.44,15725,275.26,8.3222
-484.89,12378,1384.3,54.228
-494.59,23740,1371.3,28.569
-484.57,6034.4,305.99,24.571
-420.55,8102.9,584.39,30.331
-554.52,15339,1207.2,43.642
-427.44,6574.5,268.49,17.456
-484.86,10912,657.24,29.204
-454.39,7119.4,327.54,20.905
-460.2,6243.7,337.98,24.911
-534.48,9387.4,281.17,16.009
-503.56,6594.6,389.11,29.712
-438.02,7441.7,327.48,19.276
-493.83,20274,655.39,15.963
-467.91,17518,815.84,21.791
-540.9,6688.3,277.44,22.437
-445.22,14039,547.42,17.361
-569,12149,258.64,12.113
-505.25,13420,367.5,13.835
-500.12,6746.9,390.25,28.928
-450.74,15891,1572.2,44.594
-437.23,5197.2,262.6,22.092
-494.36,11753,523.65,22.025
-596.36,8207.4,417.03,30.302
-426.58,9595.8,571.13,25.39
-456.69,11953,908.51,34.711
-560.13,16088,275.27,9.5836
-532.96,7402.6,420.17,30.25
-455.75,22326,4741.4,96.787
-462.93,8378.9,392.9,21.708
-483.99,17252,693.84,19.465
-520.56,7684.3,453.96,30.753
-543.87,22181,280.38,6.8747
-571.46,13308,642,27.569
-536.22,5423.7,273.79,27.069
-447.4,7983,389.29,21.817
-585.14,21105,3844.4,106.59
-556.24,6527.1,267.96,22.836
-461.48,6508.1,353.93,25.097
-460.99,5300.2,250.64,21.8
-576.23,18145,1169.7,37.148
-425.22,28830,1386.7,20.453
-526.69,6004.3,267.1,23.43
-455.54,8646.9,351.13,18.499
-565.44,36076,2218.3,34.768
-472.9,7289.2,325.65,21.127
-546.67,19670,326.29,9.0682
-438.48,10588,269.72,11.17
-496.29,6546.8,344.38,26.106
-560.72,49182,1487.6,16.96
-479.4,32756,3629.2,53.115
-432.31,68900,3337.8,20.943
-529.8,18045,3251.3,95.457
-550.67,12073,880.59,40.166
-456.04,9354.8,288.34,14.056
-490.27,6890.1,444.93,31.659
-580.09,9022.2,434.65,27.946
-574.4,7791.1,294.14,21.686
-541.44,15631,1488.4,51.558
-518.18,16226,793.09,25.328
-563.48,10996,412.22,21.123
-581.53,7970.6,257.44,18.782
-400.5,12320,428.83,13.94
-479.45,24692,3691.9,71.687
-512.28,6565.9,308.41,24.063
-546.78,27897,921.4,18.06
-417.49,5594.6,306.09,22.842
-479.95,8821.6,597.42,32.503
-455.92,5916,287.24,22.136
-484.7,6544.5,329.05,24.37
-499.6,18510,432.21,11.666
-532,16550,1391.7,44.739
-499.25,22219,2338.2,52.538
-524.09,14809,1512.6,53.531
-516.49,23838,2707.8,58.67
-485.67,15110,1643.4,52.824
-401,11635,945.45,32.584
-438.9,6932.7,343.72,21.76
-464.04,8196.3,429.75,24.331
-429.4,45682,4036.9,37.946
-519.73,16523,2111.9,66.429
-522.3,5683.8,258.02,23.71
-500.02,6811.3,423.95,31.122
-464.17,19435,1028.3,24.558
-530.65,19896,862.93,23.016
-438.06,8842.5,330.41,16.369
-401.18,17293,1060.9,24.61
-546.99,7073.3,415.08,32.099
-488.7,6357.9,257.33,19.78
-539.57,6132.4,292.57,25.742
-437.01,14036,899.75,28.014
-412.52,18254,481.62,10.884
-475.62,15666,391.26,11.879
-539.2,8570.9,298.5,18.779
-420.56,23162,1256.6,22.817
-439.17,21100,3695.6,76.919
-490.79,18601,2145.5,56.61
-524.23,8309,488.25,30.805
-550.02,8775.4,399.35,25.031
-421.95,17787,423.44,10.045
-524.92,16123,711.25,23.157
-477.47,7176.8,252.73,16.814
-534.02,13194,416.14,16.843
-440.71,28623,608.07,9.3625
-505.58,7644,436,28.837
-434.43,6667.6,329.79,21.487
-403.74,10001,364.55,14.717
-497.39,9853.8,828.71,41.831
-436.84,21996,2212,43.931
-527.67,8435.6,622.54,38.942
-507.31,7546.2,385.66,25.927
-554.99,12885,1001.3,43.129
-478.59,11642,326.75,13.433
-597.89,19973,2208.3,66.105
-503.04,9654.6,840.9,43.815
-495.76,9491.9,306.93,16.031
-549.89,11027,1069.5,53.333
-514.54,6431.8,380.24,30.418
-472.49,11191,455.84,19.247
-497.85,6186.5,269.23,21.666
-437.83,9587.7,832.97,38.038
-478.72,42661,2219,24.901
-405.99,6131.8,334.08,22.12
-492.51,11734,319.05,13.391
-454.89,5635.1,274,22.118
-505.34,6231.6,267.27,21.674
-405.85,32371,3952.3,49.553
-511.02,21745,916.95,21.548
-458.6,7741.8,393.12,23.287
-515.5,5518,262.72,24.544
-546.55,5593.7,262.42,25.641
-488.07,8156.9,431.91,25.843
-532.63,5298.4,271.79,27.322
-447.78,7867.7,379.08,21.575
-599.72,15796,594.52,22.572
-448.58,10320,488.58,21.236
-588.17,10390,400.58,22.677
-443.44,6621.3,437.01,29.268
-499.51,8070.3,268.85,16.641
-564.24,5192.5,270.92,29.438
-543.32,10394,588.05,30.74
-541.12,10997,259.04,12.746
-488.09,30997,1161.4,18.288
-550.84,19123,1470.5,42.357
-583.99,28946,1401.9,28.284
-488.27,8483.4,471.36,27.13
-505.59,28291,3548.7,63.419
-413.21,5134,263,21.167
-478.15,5640.6,299.13,25.357
-493.45,45035,3890,42.622
-579.03,16437,1150,40.512
-422.11,11826,684.07,24.417
-546.23,15670,1433.1,49.954
-509.09,6189.8,305.24,25.106
-521.31,11352,662.25,30.412
-405.96,7673,265.08,14.025
-429.35,11770,414.65,15.125
-456.8,5537.1,282.52,23.307
-400.97,20297,293.26,5.7934
-533.83,5727.8,274.69,25.601
-574.05,14962,513.47,19.701
-509.39,7897.6,439.34,28.338
-508.63,8918.1,309.15,17.632
-523.15,8913.8,777.77,45.647
-460.44,17050,484.74,13.091
-473.35,13294,403.78,14.377
-514.99,20763,3860.6,95.755
-561.84,8190.9,407.29,27.938
-440.32,12538,541.13,19.003
-465.5,24557,306,5.8007
-548.58,16383,715.34,23.953
-468.18,12154,278.32,10.721
-409.52,13092,417.39,13.056
-431.27,11098,1112.1,43.214
-438.77,5950.4,313.07,23.086
-499.02,7423.2,395.93,26.616
-527.02,22288,2470,58.408
-576.04,8140.1,556.56,39.386
-580.51,8287.9,359.65,25.191
-461.43,8266.1,270.95,15.125
-550.68,39888,4962.1,68.505
-456.49,5227.3,255.64,22.325
-473.72,12107,613.12,23.99
-458.55,7018.7,256.39,16.75
-482.74,11705,400.33,16.511
-442.94,5772.4,298.54,22.908
-463.8,10054,419.48,19.351
-424.38,10771,386.59,15.232
-592.6,10295,778.1,44.789
-500.8,13328,411.53,15.463
-584.62,14202,327.86,13.497
-549.23,5820.6,288.88,27.259
-491.54,6542.3,325.81,24.479
-550.92,7554.5,350.56,25.565
-525.6,10096,286.94,14.938
-460.75,10440,701.17,30.945
-504.33,7427.1,363.77,24.702
-542.46,12017,522.65,23.593
-461.06,23027,605.33,12.12
-402.5,7993.1,567.83,28.594
-453.65,10899,579.5,24.12
-559.35,9559.1,711.21,41.616
-586,11560,390.12,19.776
-525.07,9423.3,544.98,30.366
-426.56,7475,256.38,14.63
-551.51,9323.7,360.28,21.311
-505.38,24791,1047.6,21.356
-550.77,13941,549.01,21.69
-571.72,23016,664.58,16.508
-589.51,9555,309.5,19.095
-530.91,6091.8,282.17,24.591
-570.85,6561.4,275.13,23.937
-548.52,7287.5,367.87,27.689
-545.42,37496,815.13,11.857
-571.76,11132,862.82,44.317
-584.6,7387.5,289.97,22.947
-580.42,12962,453.45,20.305
-479.15,11925,307.86,12.37
-416.8,13650,420.97,12.855
-565.91,6243.8,334.9,30.354
-507.79,6822.9,460.35,34.261
-508.42,5877.9,319.55,27.64
-565.04,10541,423.43,22.698
-406.4,8000.1,507.69,25.79
-575.59,10800,665.68,35.479
-406.93,16236,2177.7,54.581
-538.64,10939,611.21,30.096
-517.5,18046,1989.7,57.057
-528.35,5619,254.15,23.897
-474.82,27809,1123.4,19.181
-455.09,7357.7,304.41,18.828
-501.88,8431.3,283.7,16.888
-577.16,7521.2,355.12,27.251
-513.06,6615.1,423,32.807
-532.63,17054,1232,38.477
-488.28,10928,506.55,22.633
-594.43,9067.7,661.53,43.366
-548.5,11945,947.73,43.519
-470.98,9794.9,407.91,19.614
-530.71,10104,721.18,37.88
-508.52,7896.2,271.59,17.491
-576.81,12336,273.48,12.787
-455.01,13322,849.58,29.016
-421.61,20916,1609.3,32.439
-438.25,20411,1071.5,23.007
-477.41,7144.4,476.55,31.844
-570.81,6888,336.86,27.915
-454.17,12760,1008.9,35.911
-525.27,10723,875.25,42.873
-524.71,7158.3,291.01,21.331
-481.61,8847.4,561.73,30.578
-410.07,6475,393.17,24.9
-548.97,10267,919.18,49.147
-459.15,28530,1702.2,27.394
-479.69,12413,462.91,17.889
-475.45,20509,496.74,11.515
-532.72,11426,1281.8,59.764
-417.27,11914,390.19,13.666
-509.98,8052,441.07,27.935
-403.08,16593,372.34,9.0448
-596.61,23087,1334.6,34.489
-519.69,7857.8,327.25,21.643
-476.82,25293,958.05,18.061
-429.35,10465,460.08,18.877
-539.38,7462,314.06,22.701
-581.16,30704,3510.6,66.447
-463.62,10979,698.04,29.478
-553.3,7104.4,284.32,22.144
-457.5,8332.8,293.26,16.101
-591.45,7888.5,445.22,33.381
-540.46,6397.3,286.28,24.186
-525,6088.5,262.52,22.636
-586.15,7139.3,299.37,24.579
-453.81,8612.6,290.22,15.292
-584.72,16569,1738.5,61.35
-535.62,6287.1,373.84,31.848
-554.27,7489.6,348.02,25.756
-514.33,6341.9,397,32.196
-566.78,8094.6,308.78,21.621
-539.66,20017,3017.8,81.36
-429.32,19310,319.8,7.1102
-522.49,6552.5,335.51,26.753
-455.86,12456,842.56,30.837
-583.18,39283,849.72,12.614
-439.65,11065,384.21,15.266
-457.14,10876,661.32,27.797
-409.53,6291.5,309.88,20.171
-489.52,22914,527.61,11.271
-511.52,7406,315.02,21.757
-514.71,5553.8,252.28,23.381
-581.08,10557,745.74,41.047
-469.48,11986,1345.1,52.688
-489.51,15092,275.86,8.9478
-570.25,11882,442.88,21.255
-515.37,5241.9,256.15,25.183
-530.8,6990.9,381.81,28.99
-455.67,6353.4,251.45,18.035
-497.49,7210.9,439.55,30.325
-524.19,7081.7,454.46,33.639
-426.68,11978,1399.3,49.847
-406.58,8023.2,644.46,32.659
-422.68,42742,3337.4,33.004
-495.49,32488,1235.3,18.841
-404.81,16584,329.66,8.0468
-525.24,70366,3169.4,23.658
-419.52,8020.7,627.8,32.837
-450.19,14325,287.61,9.0391
-485.3,6428.1,353.09,26.657
-423.17,7093.2,353.91,21.113
-454.11,14572,1090.7,33.991
-404.22,11837,532.13,18.172
-597.01,10351,414.94,23.931
-522.31,9297.2,252.46,14.183
-475.67,10575,1025.8,46.142
-405.31,10878,876.13,32.643
-477.97,33465,835.94,11.939
-490.51,8177.4,327.8,19.663
-586.2,12745,516.39,23.751
-455.7,55663,2401.9,19.664
-522.96,7238.3,468.96,33.882
-533.03,11262,994.58,47.075
-437.19,9215,309.15,14.667
-501.15,9641.6,751.96,39.086
-557.3,30245,3279.7,60.432
-419.32,10897,407.32,15.673
-521.21,5588.8,293.55,27.376
-405.21,7866.5,606.85,31.26
-401.41,7729.7,327.93,17.03
-411.91,6981.5,466.78,27.54
-496.28,7026.1,443.34,31.315
-585.14,6900.7,260.02,22.048
-481.11,8705.8,307.21,16.978
-415.01,20668,3097.6,62.198
-572.27,8437.6,345.34,23.423
-503.86,9005.2,508.39,28.445
-463.79,5132.1,263.11,23.777
-592.61,11042,960.2,51.531
-587.65,14953,823.13,32.349
-452,38187,1962.3,23.227
-440.28,15560,546.82,15.472
-517.78,17189,1627.9,49.039
-568.5,9251.4,383.38,23.559
-467.34,6142,307.57,23.403
-517.29,6101.3,351.14,29.771
-432.45,12107,321.38,11.479
-438.92,8753.7,666.08,33.398
-552.27,5497.2,292.89,29.425
-430.02,7527.9,546.65,31.227
-453.18,18681,300.19,7.2823
-537.9,19230,387.49,10.839
-403.02,49173,1342.3,11.001
-406.44,24054,2008.6,33.939
-457.51,60026,3708.3,28.264
-467.32,25876,2204.8,39.818
-472.44,11505,514.77,21.138
-561.44,12866,1585.5,69.188
-407.2,25501,3272.5,52.255
-471.68,10171,325.89,15.113
-527.66,10542,588.09,29.436
-428.6,7042.3,329.12,20.031
-571.55,18286,521.07,16.287
-529.11,8227.3,523.47,33.665
-423.06,7584.4,495.87,27.659
-441.62,7645.4,499.7,28.864
-549.1,5832.5,307.5,28.949
-480.68,11827,578.34,23.504
-496.89,7618.4,274.89,17.929
-577.49,44748,2934,37.865
-427.49,10963,318.4,12.416
-592.87,12304,1476.2,71.127
-408.53,11055,392.1,14.49
-419.89,21398,4177.4,81.973
-444.65,7033.9,445.08,28.136
-561.32,22587,4728.8,117.52
-491.17,11486,262.16,11.21
-530.65,5543.5,274.69,26.294
-434.86,6891.4,310.11,19.569
-433.34,10417,271.88,11.31
-504.17,18739,1327.8,35.725
-548.06,24884,1251,27.552
-492.49,15223,1095.3,35.434
-573.92,17334,389.79,12.906
-532.08,11503,274.57,12.7
-449.82,10303,252.41,11.02
-446.98,6969.3,344.56,22.098
-474.81,7493.1,335.48,21.258
-551.32,5549.4,273.57,27.179
-587.59,14322,580.28,23.806
-572.38,11572,869.99,43.033
-452.32,37513,1164.1,14.036
-482.46,16815,1529.2,43.875
-522.31,5889.3,304.14,26.974
-509.37,11564,1319.6,58.126
-477.85,37392,830.34,10.611
-420.28,10191,301.88,12.45
-542.45,16600,724.52,23.676
-417.63,16340,254.25,6.4981
-573.22,37164,824.25,12.713
-572.69,9312,448.86,27.605
-541.69,27727,716.86,14.005
-497.28,9307.6,273.15,14.594
-539.83,9752.9,627.78,34.748
-479,12798,541.23,20.256
-559.5,12322,465.83,21.152
-557.28,6567.1,265.41,22.523
-431.11,27658,3148.6,49.077
-463.56,6888.7,341.98,23.013
-468.8,7298.9,278.87,17.912
-472.83,22476,3292.8,69.273
-513.33,10884,457.92,21.598
-408.34,14670,695.04,19.346
-531.99,12772,288.51,12.017
-440.33,6753,430.6,28.077
-483.29,6576.8,354.25,26.032
-490.18,7421.4,520.6,34.386
-469.75,13065,386.46,13.895
-476.66,9042.3,767.83,40.476
-436.06,21260,4245.8,87.085
-413.63,11435,418.12,15.125
-510.25,15239,722.81,24.202
-519.17,8955.2,461.76,26.77
-429.1,10953,271.57,10.639
-446.19,10801,549.27,22.69
-457.28,19693,877.11,20.367
-566.15,8063.7,620.76,43.584
-430.68,7162.7,267.3,16.073
-510.43,5222.9,265.95,25.991
-513.63,6633.9,293.39,22.716
-468.68,7267.1,270.51,17.446
-470.12,9826.3,938.07,44.88
-591.82,31769,1878.2,34.989
-510.67,12008,940.05,39.976
-530.55,10264,717.04,37.063
-498.15,15816,1157.3,36.448
-529.33,19356,398.89,10.908
-521.05,10425,564.45,28.212
-429.03,7834.7,302.83,16.583
-466.94,11634,1106.8,44.422
-492.09,10884,348.78,15.769
-425.56,14585,898.19,26.207
-472.61,12276,419.81,16.162
-445.63,9650.1,655.24,30.258
-569.5,15560,2401.2,87.882
-468.29,20678,935.02,21.175
-445.36,6634.6,367.16,24.646
-481.64,13319,478.57,17.306
-536.61,20924,460.35,11.806
-413.12,25224,1157.5,18.958
-436.15,6693.1,422.17,27.51
-538.86,5268.5,250.77,25.649
-550.45,9637.6,302.67,17.287
-523.55,6521,406.73,32.656
-575.84,5431.9,255.84,27.121
-433.76,7706.4,275.79,15.523
-540.71,9043.1,405.96,24.273
-583.45,21837,3093.9,82.665
-430.15,29986,1799.9,25.819
-448.75,59008,2230.1,16.96
-509.34,13129,521.76,20.241
-468.82,30828,614.76,9.3491
-538.13,6063.8,255.99,22.718
-411.51,14411,1192.8,34.062
-432.15,8484.7,256.63,13.071
-543.25,6345.2,320.88,27.472
-594.12,12604,300.11,14.147
-585.91,11642,384.03,19.328
-580.21,10535,364.81,20.092
-425.55,14501,496.98,14.584
-429.19,54737,4001.3,31.374
-414.45,8593.4,648.75,31.289
-508.51,18997,483.12,12.932
-576.5,6908.7,336.21,28.055
-506.36,17518,504.85,14.593
-556.34,29279,515.96,9.8039
-437.69,15443,1382.9,39.195
-572.62,21309,4142.9,111.33
-437.48,6100.8,324.52,23.271
-410.95,13782,706.3,21.061
-484.3,18291,253.76,6.7192
-511.02,10894,964.42,45.239
-594.15,9060.2,672.45,44.098
-418.35,7210.2,456.45,26.484
-454.78,6876.5,325.88,21.552
-421.02,7884,509.51,27.209
-478.09,12809,1483,55.351
-457.8,12230,720.72,26.977
-502.66,9010.7,472.33,26.349
-469.65,8247.4,362.24,20.628
-585.65,6698.6,319.84,27.963
-557.99,14336,1438.3,55.981
-572.2,25291,3483.4,78.81
-425.9,7403.3,460.3,26.48
-515.01,7565.8,305.07,20.766
-442.96,21994,4034,81.245
-573.65,10672,362.93,19.509
-403,12725,355.89,11.271
-421.15,7335,524.35,30.106
-475.21,5984.2,272.02,21.601
-480.42,11269,377.56,16.097
-455.44,27476,4547.3,75.376
-419.21,7141.4,490,28.764
-423.75,15085,288.57,8.1062
-463.59,15171,298.02,9.1065
-590.16,7642.7,374.98,28.956
-441.48,11723,362.31,13.645
-549.46,7305.2,416.96,31.361
-451.64,11677,805.38,31.149
-407.45,7917.3,429.18,22.087
-403.21,15433,363.3,9.4915
-430.54,22345,649.67,12.518
-492.42,6689.4,289.67,21.324
-551.18,15543,1062.5,37.678
-545.76,15724,328.97,11.418
-470.48,13814,768.94,26.189
-495.83,6782.4,318.43,23.279
-562.81,15419,547.82,19.996
-567.68,5799,305.88,29.943
-463.98,8235.1,647.91,36.504
-400.85,10119,988.11,39.143
-409.39,6557.2,320.96,20.038
-547.56,12914,728.42,30.885
-454.53,6637.3,334.86,22.931
-496.3,10089,330.14,16.241
-438.41,16590,960.33,25.378
-569.42,12545,986.56,44.781
-500.68,13031,1046,40.19
-505.43,12335,1348.5,55.253
-457.62,14478,612.4,19.357
-502.4,20654,3320.2,80.764
-400.39,13050,1609,49.368
-455.46,26639,361.88,6.1873
-469.75,7825.8,308.72,18.531
-456.79,17115,1976.2,52.745
-417.19,10419,925.52,37.058
-504.36,21214,1011.1,24.04
-557.7,5578,271.31,27.126
-588.52,9306.4,344.47,21.784
-499.46,6934.4,433.88,31.251
-518.75,31066,736.83,12.304
-458.17,15031,296.52,9.0384
-429.83,7397.1,539.33,31.339
-426.37,6532.9,269.6,17.596
-546.47,8794.4,346.86,21.553
-546.89,15330,495.9,17.692
-435.87,14842,1471.5,43.213
-482.71,17329,255.82,7.1262
-518.83,18912,1238.6,33.979
-425.06,16982,1031,25.807
-557.07,9296.8,543.92,32.593
-524,9269.5,576.05,32.564
-523.04,12423,1319.9,55.572
-540.24,5987.4,336.54,30.366
-597.44,12672,1090.2,51.401
-512.48,7923.6,377.81,24.436
-572.88,8702.3,326.12,21.469
-483.74,10147,999.22,47.636
-530.89,14309,402.64,14.938
-585.05,6010.2,328.31,31.958
-532.83,10487,380.92,19.354
-460.62,8408.9,405.01,22.185
-523.99,10394,755.95,38.11
-470.26,11043,335.56,14.289
-464.47,11214,263.7,10.923
-522.04,10147,550.32,28.312
-432.06,6253.4,315.23,21.78
-497.35,18482,2419.3,65.106
-589.13,13471,296.38,12.962
-476.78,10882,1074.6,47.083
-437.79,10771,587.76,23.889
-493.77,8851.4,746.1,41.62
-568.18,18548,1982.6,60.733
-568.53,14499,274.91,10.779
-565.56,16016,622.44,21.979
-402.3,7225.1,451.13,25.119
-453.41,8160,481.31,26.744
-599.98,12563,1424.1,68.008
-423.94,16729,1015.7,25.739
-498.02,19238,2042.8,52.883
-558.01,8365.4,469.46,31.315
-424.44,11667,837.6,30.473
-532.48,15418,642.33,22.184
-497.62,18955,1637.6,42.992
-438.86,10461,313.21,13.14
-575.73,13905,1652.8,68.433
-436.3,5047.6,253.44,21.906
-527.81,31796,1145.2,19.01
-548.17,7583.8,421.03,30.432
-512.53,27243,2699.7,50.79
-525.77,6955,313.38,23.69
-423.79,19178,1086.4,24.006
-461.61,8221.9,453.3,25.45
-517.39,9066,331.97,18.946
-479.09,19833,1299.1,31.382
-532.79,6877.1,435.89,33.77
-570.39,10152,977.38,54.915
-438.04,7143.4,324.15,19.878
-580.65,11549,339.32,17.06
-476.64,11028,1148.3,49.629
-588.62,6112.9,287.73,27.706
-523.48,21811,3634.4,87.228
-558.02,10699,288.28,15.035
-502.96,7145.5,430.32,30.289
-506.23,14399,577.29,20.296
-465.52,7048.3,324.33,21.421
-425.87,6853.6,341.96,21.249
-476.76,5768.6,253.05,20.914
-443,13745,795.72,25.646
-406.57,24578,4663.8,77.149
-454.98,5401.6,266.75,22.468
-436.12,6880.5,289.02,18.319
-575.11,15731,336.74,12.311
-416.25,16363,462.23,11.758
-436.78,15191,346.45,9.9611
-540.81,12134,315.85,14.077
-583.85,19014,615.56,18.902
-450.29,6348.7,319.77,22.68
-404.26,19352,327.61,6.8438
-592.1,11877,395.23,19.703
-536.44,8070.2,579.01,38.488
-462.13,5981.9,350.91,27.109
-494.47,27475,4720.8,84.96
-519.85,5680.2,318,29.104
-474.77,17423,277.29,7.5561
-574.9,9717.9,901.39,53.325
-545.23,20944,1517.6,39.508
-590.87,10901,964.25,52.264
-470.21,9499.4,741.86,36.721
-587.43,5665.2,281.25,29.164
-495.82,9524,441.69,22.994
-528.46,9096.1,775.49,45.054
-547.33,21605,1377.9,34.906
-561.87,9030.8,767.73,47.765
-479.25,7851.2,394.83,24.102
-489.59,8401.5,698.46,40.702
-563.46,25232,516,11.523
-543.51,8449.8,529.76,34.075
-588.17,7108.4,298.78,24.722
-595.92,10283,549.41,31.838
-435.78,14927,660.65,19.287
-445.58,10007,361.68,16.105
-543.2,18282,960.03,28.525
-549.48,13988,506.19,19.884
-520.64,9391.1,716.28,39.71
-575.46,8551,387.29,26.063
-450.4,14802,282.97,8.6102
-467.9,8155.9,525.98,30.175
-498.93,7496.3,314.37,20.924
-463.01,8271.5,516.4,28.906
-509.09,8278.7,371.24,22.829
-536.5,18207,1426.5,42.034
-444.07,7396.7,541.91,32.534
-497.07,18863,273.57,7.2089
-598.6,6508.2,399.87,36.778
-464.83,5844.4,321.16,25.543
-407.07,10578,472.17,18.171
-563.47,13712,477.87,19.638
-500.66,6766.8,293.86,21.742
-410.56,31579,2185,28.407
-578.06,7167.8,420.44,33.907
-480.9,9515.5,264.38,13.361
-585.85,11876,461.28,22.756
-480.42,10748,1065,47.604
-415.37,5658.4,292.21,21.45
-449.06,12435,864.88,31.234
-470.05,6320.1,349.31,25.98
-550.15,10724,443.85,22.769
-436.95,5112.7,262.77,22.458
-486.19,9159.9,388.73,20.633
-574.65,9444,295.48,17.979
-506.75,69677,4345.1,31.601
-420.63,5032.7,252.56,21.109
-404.9,20260,2018.9,40.348
-541.16,9674.8,702.2,39.278
-595.83,6296.1,263.48,24.934
-557.03,24076,4274.1,98.886
-552.95,17456,300.63,9.5226
-535.09,5556.8,287.97,27.73
-559.1,7557.5,534.37,39.533
-408,12182,853.36,28.581
-452.94,5626.2,307.67,24.769
-539.08,12500,496.06,21.394
-573.4,15031,1407.5,53.691
-534.92,7913.5,268.4,18.143
-435.26,6535.5,277.42,18.476
-587.26,11990,483.59,23.687
-580.68,5882,289.4,28.57
-417.34,21910,558.47,10.638
-438.6,19950,357.5,7.8598
-455.04,24542,583.99,10.828
-547.68,15620,471.29,16.525
-571.87,15969,1086.6,38.914
-515.66,5170.9,258.6,25.789
-439.93,22102,758.71,15.102
-483.02,15913,1685.9,51.174
-427.57,15563,1336.2,36.709
-583.48,31977,3944,71.965
-552.91,11974,342.4,15.81
-502.04,12807,426.42,16.715
-490.72,18405,310.62,8.2816
-419.57,8028.2,470.17,24.572
-463.74,6798.3,311.63,21.257
-424.13,8624.6,351.63,17.292
-556.47,6551.4,316.87,26.915
-508.98,19256,573.19,15.151
-445.46,6300.5,375.72,26.564
-444.84,11497,1132.2,43.807
-452.08,10186,702.78,31.193
-461.77,16877,1168.4,31.968
-477.54,11303,570.51,24.103
-459.51,13264,894.94,31.003
-535.91,7792.8,572.64,39.38
-407.01,5408.2,256.03,19.268
-465.62,11823,705.61,27.789
-549.06,6616.3,254.23,21.097
-588.56,6555.9,381.98,34.292
-560.55,8020.4,615.25,43
-448.17,6617.7,289.15,19.582
-446.58,7158,391.48,24.424
-438.07,14991,863.76,25.241
-576.5,5781.1,311.25,31.038
-447.57,7996.4,541.96,30.334
-551.64,10554,641.63,33.536
-452.21,8854.8,687.26,35.098
-406.62,6384.3,350.88,22.347
-546.69,9991.8,819.09,44.816
-545.24,13237,305.67,12.591
-417.79,11623,756.37,27.189
-465.34,6962.1,440.98,29.475
-589.67,7866.6,486.83,36.492
-432.59,8016.5,289.83,15.64
-417.33,5328.4,279.65,21.903
-518.92,19620,1110.3,29.366
-586.2,10586,412.49,22.84
-426.76,5362.2,276.76,22.027
-502.6,8014.3,527.64,33.09
-536.8,5435.1,270.04,26.671
-434.37,36062,793.55,9.5582
-402.25,9833.1,397.84,16.275
-577.54,11421,358,18.103
-407.05,16817,937.05,22.681
-451.49,22967,3963.3,77.913
-530.34,8700.8,560.68,34.175
-457.16,7356.7,265.52,16.5
-401.94,12937,665.11,20.664
-515.09,7207.8,316.15,22.593
-461.56,14407,1157.4,37.079
-430.3,10779,666.92,26.623
-594.26,14487,1334.3,54.733
-432.99,8951.3,342.03,16.545
-545.45,6662.7,349.97,28.651
-578.14,11076,355.08,18.534
-571.74,11289,859.92,43.55
-436.85,6042.7,353.24,25.537
-447.36,41965,940.09,10.022
-403.67,8638.9,551.37,25.764
-586.28,20083,619.85,18.095
-577.42,10655,645.09,34.961
-519.09,19218,2386.1,64.45
-421.87,11695,384.58,13.873
-434.71,6125.9,346.28,24.573
-515.39,7831.9,395,25.994
-450.33,11781,375.43,14.351
-460.03,12290,1182.3,44.255
-434.2,29439,1302.3,19.207
-437.92,8955.9,464.28,22.702
-492.68,14213,283.59,9.8301
-501.97,13584,1112.3,41.102
-502.32,13251,510.52,19.353
-599.43,9031.6,546.47,36.269
-425.92,8085.1,478.54,25.209
-551.23,14965,1228.9,45.266
-558.75,9920.7,666.1,37.516
-516.98,10072,836.72,42.947
-492.55,5971.1,293.32,24.196
-578.69,6926,308.52,25.778
-565.64,10697,549.08,29.035
-410.06,9539.7,398.94,17.148
-592.6,12265,1328.4,64.184
-401.47,8065.1,468.05,23.299
-514.63,18256,752.79,21.22
-514.49,6988.5,288.46,21.236
-566.88,6281.8,363.36,32.79
-476.94,14083,383.55,12.989
-418.21,13179,1483.6,47.076
-516.34,7771.1,502.96,33.418
-404.97,6937.4,253.23,14.782
-472.36,17508,262.91,7.0931
-597.06,14072,377.17,16.003
-573.76,11775,1287.7,62.745
-430.5,20336,380.42,8.0532
-559.77,10250,425.62,23.243
-562.2,8876.8,504.81,31.972
-585.64,15184,547.48,21.116
-444.88,6396,403.68,28.078
-499.79,12119,291.55,12.024
-565.49,7607,327.41,24.339
-533.47,8066.7,416.39,27.537
-518.79,9983.2,269.26,13.992
-530.4,21319,2242.1,55.78
-447.7,6971.9,252.07,16.187
-405.11,17884,2491.4,56.434
-547.25,12635,1043.8,45.207
-465.36,10574,553.57,24.363
-475.35,15497,1643.3,50.405
-522.52,8981.8,389.11,22.637
-531.43,21811,2615.3,63.722
-440.58,10738,780.29,32.017
-565.21,32278,2315.1,40.539
-476.04,6584.1,348.02,25.163
-526.35,7637.3,364.95,25.152
-593.28,7863.7,610.27,46.043
-512.96,20445,1092.7,27.417
-471.78,8157.1,329.1,19.034
-523.79,8605.5,669.59,40.757
-500.36,7049.6,310.35,22.028
-490.48,8098.2,486.85,29.487
-546.45,10121,455.05,24.57
-584.9,21518,3244,88.178
-495.85,6289.4,377.63,29.772
-417.65,16478,652.53,16.539
-513.93,10678,933.73,44.939
-448.99,7449.9,540.9,32.599
-407.92,30777,604.82,8.0162
-557.63,14059,503.73,19.979
-454.55,12556,254.97,9.2302
-555.41,8983,631.06,39.018
-497.64,15811,318.19,10.015
-463.59,6581.7,434.68,30.617
-462.81,8142.3,279.43,15.883
-408.4,8413.6,645.65,31.341
-506.88,19619,882.64,22.803
-564.71,7611.1,273.08,20.262
-416.78,17911,2736.5,63.678
-421.71,6514,262.27,16.979
-505.85,9386,432.09,23.287
-532.03,10675,613.43,30.574
-538.95,6473.9,251.18,20.911
-462.64,22496,2370.9,48.76
-407.56,14052,462.22,13.406
-482.91,44560,3143,34.061
-445.21,14752,421.86,12.731
-400.22,33620,1128.9,13.439
-537.14,8124,384.96,25.453
-590.41,5423.9,254.61,27.716
-478.23,8503.1,283.72,15.957
-460.06,20712,521.65,11.587
-510.75,8707.8,345.76,20.281
-570.4,7116.9,317.02,25.408
-558.99,10273,480.68,26.156
-536.95,7410.8,452.81,32.808
-486.42,11692,1293.7,53.824
-538.09,8417.7,623.55,39.859
-443.21,13700,1350.5,43.691
-456.79,8230.8,337.59,18.735
-555.56,8415.3,496.86,32.802
-586,28912,524.73,10.635
-438.01,5321.6,280.36,23.076
-459.21,14568,453.52,14.296
-401.24,7899.7,569.95,28.949
-486.31,9998.7,818.47,39.809
-442.06,16137,2111.3,57.835
-528.28,13517,559,21.848
-541.92,36055,3357.2,50.46
-423.76,12930,765.47,25.087
-416.43,7419.4,473.19,26.559
-581.27,7330,258.36,20.488
-477.85,13146,1624.3,59.042
-506.68,9691.5,362.64,18.959
-592.65,8616.6,476.25,32.756
-551.81,5657.2,317.16,30.936
-465.11,14233,1341,43.823
-417.17,45585,1937.3,17.73
-507.2,10886,582.4,27.135
-467.23,9162.3,309.75,15.795
-404.34,13918,1077.2,31.292
-554.23,9988.6,320.76,17.798
-476.98,21486,767.38,17.036
-514.26,11929,976.38,42.093
-551.15,23322,3794.8,89.679
-588.17,8148,583.12,42.093
-522.46,18573,606.76,17.069
-463.08,6744.7,369.62,25.377
-422.02,15962,2130,56.315
-414.78,13888,1282.2,38.296
-463.94,39419,3802.4,44.753
-532.17,23015,1581.2,36.561
-539.03,9120.2,373.58,22.08
-441.54,10107,578,25.25
-416.56,11819,704.27,24.823
-461.1,9328.6,431.02,21.305
-509.51,5423.2,251.56,23.635
-550.93,5791.1,296.64,28.221
-505.93,6488.5,349.83,27.277
-457.4,5518.6,271.05,22.465
-524.84,21924,2849.3,68.209
-452.97,14879,2140.1,65.153
-530.54,8917.1,499.69,29.73
-568.38,10231,654.95,36.385
-527.79,8658,265.85,16.206
-513.13,8328.1,485.36,29.905
-461.43,21141,444.31,9.6978
-575.36,12482,277.62,12.797
-597.76,17408,527.09,18.099
-555.5,6464.3,283.07,24.325
-514.73,19914,859.39,22.213
-428.26,14673,806.14,23.528
-462.99,27382,690.72,11.679
-473.37,12686,438.45,16.36
-458.38,9983.2,964.8,44.299
-489.19,8237.9,363.45,21.583
-522.13,26374,1346.6,26.659
-442.58,18104,1793.5,43.844
-449.95,5471,285.17,23.453
-422.43,10199,909.01,37.65
-461.52,11908,599.95,23.252
-499.49,11473,421.61,18.355
-497.96,7652.3,454.95,29.605
-599.12,27096,2045.4,45.226
-596.22,9851.4,283.96,17.185
-487.31,14199,262.17,8.9977
-594.4,5879.8,304.18,30.75
-442.88,12818,782.2,27.026
-508.22,8798.3,453.35,26.187
-490.69,9448.4,671.24,34.86
-593.52,7305.2,433.33,35.206
-567.24,7321.6,256.23,19.851
-442.83,17915,722.3,17.854
-487.91,6582.4,364.77,27.038
-433.7,29575,695.08,10.193
-505.82,5766.9,318.17,27.907
-515.4,-12473,560.32,-23.152
-575.08,-6139.6,340.46,-31.889
-521.71,-25547,4989.2,-101.89
-450.33,-9773.4,741.36,-34.16
-459.23,-16306,1319.8,-37.171
-506.58,-26929,1815.3,-34.148
-592.42,-35097,1101.6,-18.594
-436.9,-13623,660.88,-21.195
-501.98,-26203,585.58,-11.218
-468.76,-7907.1,444.94,-26.377
-553.95,-8994.3,557.74,-34.35
-560.57,-8797.6,356.65,-22.726
-484.91,-11450,1023.6,-43.351
-440.82,-7096.9,282.74,-17.562
-413.42,-61177,3288.7,-22.224
-439.73,-14290,363.93,-11.199
-454.48,-15471,559.99,-16.45
-519.76,-10790,430.47,-20.736
-574.62,-36976,1363.4,-21.188
-425.65,-12953,1049.6,-34.489
-591.64,-7558.6,308.37,-24.137
-536.63,-6340.7,257.77,-21.816
-548.39,-12479,718.9,-31.592
-596.58,-6398.8,353.25,-32.935
-483.22,-7655.9,283.26,-17.879
-506.32,-20726,277.82,-6.7867
-535.84,-14733,1911.4,-69.519
-502.58,-20639,2870.2,-69.891
-459.82,-11916,1182.9,-45.647
-421.08,-5427.1,282.73,-21.937
-456.99,-42092,1743,-18.924
-553.77,-14245,555.49,-21.594
-528.16,-15365,260.42,-8.9516
-560.27,-9969.3,449.23,-25.246
-503.42,-6351.8,353.47,-28.015
-446.42,-23670,714.82,-13.482
-525.59,-8426.7,356.04,-22.207
-460.8,-13229,296.6,-10.331
-405.91,-21748,3710.6,-69.255
-580.67,-6185.3,327.81,-30.774
-484.07,-16645,252.67,-7.3485
-485.23,-7995.8,328.62,-19.942
-548.25,-16866,790.08,-25.682
-589.69,-5691,312.57,-32.388
-414.5,-13348,1688.5,-52.431
-434.54,-9101.6,525.76,-25.102
-464.47,-5279.1,273.77,-24.087
-449.68,-14180,760.03,-24.103
-499.1,-9239.4,773.07,-41.76
-564.89,-17633,1440.7,-46.153
-570.79,-36517,3655,-57.131
-519.17,-6152.2,359.77,-30.36
-448.03,-11919,995.83,-37.434
-437.3,-27212,827.08,-13.291
-548.68,-7405.6,483.56,-35.827
-447.44,-18612,2482.8,-59.687
-507.9,-8182.7,419.88,-26.062
-549.86,-13293,1320,-54.602
-445.65,-11865,409.94,-15.397
-434.9,-7495.5,349.76,-20.294
-407.95,-14351,1698.2,-48.273
-429.51,-23577,563.88,-10.273
-570.29,-14218,352.27,-14.13
-420.93,-8131.4,563.74,-29.182
-444.73,-20056,2565.3,-56.883
-406.55,-8968.9,447.15,-20.269
-535.27,-11323,367.32,-17.365
-446.34,-11840,463.7,-17.481
-482.72,-5457.7,263.89,-23.34
-427.86,-9549.3,411.71,-18.447
-475.44,-15725,275.26,-8.3222
-484.89,-12378,1384.3,-54.228
-494.59,-23740,1371.3,-28.569
-484.57,-6034.4,305.99,-24.571
-420.55,-8102.9,584.39,-30.331
-554.52,-15339,1207.2,-43.642
-427.44,-6574.5,268.49,-17.456
-484.86,-10912,657.24,-29.204
-454.39,-7119.4,327.54,-20.905
-460.2,-6243.7,337.98,-24.911
-534.48,-9387.4,281.17,-16.009
-503.56,-6594.6,389.11,-29.712
-438.02,-7441.7,327.48,-19.276
-493.83,-20274,655.39,-15.963
-467.91,-17518,815.84,-21.791
-540.9,-6688.3,277.44,-22.437
-445.22,-14039,547.42,-17.361
-569,-12149,258.64,-12.113
-505.25,-13420,367.5,-13.835
-500.12,-6746.9,390.25,-28.928
-450.74,-15891,1572.2,-44.594
-437.23,-5197.2,262.6,-22.092
-494.36,-11753,523.65,-22.025
-596.36,-8207.4,417.03,-30.302
-426.58,-9595.8,571.13,-25.39
-456.69,-11953,908.51,-34.711
-560.13,-16088,275.27,-9.5836
-532.96,-7402.6,420.17,-30.25
-455.75,-22326,4741.4,-96.787
-462.93,-8378.9,392.9,-21.708
-483.99,-17252,693.84,-19.465
-520.56,-7684.3,453.96,-30.753
-543.87,-22181,280.38,-6.8747
-571.46,-13308,642,-27.569
-536.22,-5423.7,273.79,-27.069
-447.4,-7983,389.29,-21.817
-585.14,-21105,3844.4,-106.59
-556.24,-6527.1,267.96,-22.836
-461.48,-6508.1,353.93,-25.097
-460.99,-5300.2,250.64,-21.8
-576.23,-18145,1169.7,-37.148
-425.22,-28830,1386.7,-20.453
-526.69,-6004.3,267.1,-23.43
-455.54,-8646.9,351.13,-18.499
-565.44,-36076,2218.3,-34.768
-472.9,-7289.2,325.65,-21.127
-546.67,-19670,326.29,-9.0682
-438.48,-10588,269.72,-11.17
-496.29,-6546.8,344.38,-26.106
-560.72,-49182,1487.6,-16.96
-479.4,-32756,3629.2,-53.115
-432.31,-68900,3337.8,-20.943
-529.8,-18045,3251.3,-95.457
-550.67,-12073,880.59,-40.166
-456.04,-9354.8,288.34,-14.056
-490.27,-6890.1,444.93,-31.659
-580.09,-9022.2,434.65,-27.946
-574.4,-7791.1,294.14,-21.686
-541.44,-15631,1488.4,-51.558
-518.18,-16226,793.09,-25.328
-563.48,-10996,412.22,-21.123
-581.53,-7970.6,257.44,-18.782
-400.5,-12320,428.83,-13.94
-479.45,-24692,3691.9,-71.687
-512.28,-6565.9,308.41,-24.063
-546.78,-27897,921.4,-18.06
-417.49,-5594.6,306.09,-22.842
-479.95,-8821.6,597.42,-32.503
-455.92,-5916,287.24,-22.136
-484.7,-6544.5,329.05,-24.37
-499.6,-18510,432.21,-11.666
-532,-16550,1391.7,-44.739
-499.25,-22219,2338.2,-52.538
-524.09,-14809,1512.6,-53.531
-516.49,-23838,2707.8,-58.67
-485.67,-15110,1643.4,-52.824
-401,-11635,945.45,-32.584
-438.9,-6932.7,343.72,-21.76
-464.04,-8196.3,429.75,-24.331
-429.4,-45682,4036.9,-37.946
-519.73,-16523,2111.9,-66.429
-522.3,-5683.8,258.02,-23.71
-500.02,-6811.3,423.95,-31.122
-464.17,-19435,1028.3,-24.558
-530.65,-19896,862.93,-23.016
-438.06,-8842.5,330.41,-16.369
-401.18,-17293,1060.9,-24.61
-546.99,-7073.3,415.08,-32.099
-488.7,-6357.9,257.33,-19.78
-539.57,-6132.4,292.57,-25.742
-437.01,-14036,899.75,-28.014
-412.52,-18254,481.62,-10.884
-475.62,-15666,391.26,-11.879
-539.2,-8570.9,298.5,-18.779
-420.56,-23162,1256.6,-22.817
-439.17,-21100,3695.6,-76.919
-490.79,-18601,2145.5,-56.61
-524.23,-8309,488.25,-30.805
-550.02,-8775.4,399.35,-25.031
-421.95,-17787,423.44,-10.045
-524.92,-16123,711.25,-23.157
-477.47,-7176.8,252.73,-16.814
-534.02,-13194,416.14,-16.843
-440.71,-28623,608.07,-9.3625
-505.58,-7644,436,-28.837
-434.43,-6667.6,329.79,-21.487
-403.74,-10001,364.55,-14.717
-497.39,-9853.8,828.71,-41.831
-436.84,-21996,2212,-43.931
-527.67,-8435.6,622.54,-38.942
-507.31,-7546.2,385.66,-25.927
-554.99,-12885,1001.3,-43.129
-478.59,-11642,326.75,-13.433
-597.89,-19973,2208.3,-66.105
-503.04,-9654.6,840.9,-43.815
-495.76,-9491.9,306.93,-16.031
-549.89,-11027,1069.5,-53.333
-514.54,-6431.8,380.24,-30.418
-472.49,-11191,455.84,-19.247
-497.85,-6186.5,269.23,-21.666
-437.83,-9587.7,832.97,-38.038
-478.72,-42661,2219,-24.901
-405.99,-6131.8,334.08,-22.12
-492.51,-11734,319.05,-13.391
-454.89,-5635.1,274,-22.118
-505.34,-6231.6,267.27,-21.674
-405.85,-32371,3952.3,-49.553
-511.02,-21745,916.95,-21.548
-458.6,-7741.8,393.12,-23.287
-515.5,-5518,262.72,-24.544
-546.55,-5593.7,262.42,-25.641
-488.07,-8156.9,431.91,-25.843
-532.63,-5298.4,271.79,-27.322
-447.78,-7867.7,379.08,-21.575
-599.72,-15796,594.52,-22.572
-448.58,-10320,488.58,-21.236
-588.17,-10390,400.58,-22.677
-443.44,-6621.3,437.01,-29.268
-499.51,-8070.3,268.85,-16.641
-564.24,-5192.5,270.92,-29.438
-543.32,-10394,588.05,-30.74
-541.12,-10997,259.04,-12.746
-488.09,-30997,1161.4,-18.288
-550.84,-19123,1470.5,-42.357
-583.99,-28946,1401.9,-28.284
-488.27,-8483.4,471.36,-27.13
-505.59,-28291,3548.7,-63.419
-413.21,-5134,263,-21.167
-478.15,-5640.6,299.13,-25.357
-493.45,-45035,3890,-42.622
-579.03,-16437,1150,-40.512
-422.11,-11826,684.07,-24.417
-546.23,-15670,1433.1,-49.954
-509.09,-6189.8,305.24,-25.106
-521.31,-11352,662.25,-30.412
-405.96,-7673,265.08,-14.025
-429.35,-11770,414.65,-15.125
-456.8,-5537.1,282.52,-23.307
-400.97,-20297,293.26,-5.7934
-533.83,-5727.8,274.69,-25.601
-574.05,-14962,513.47,-19.701
-509.39,-7897.6,439.34,-28.338
-508.63,-8918.1,309.15,-17.632
-523.15,-8913.8,777.77,-45.647
-460.44,-17050,484.74,-13.091
-473.35,-13294,403.78,-14.377
-514.99,-20763,3860.6,-95.755
-561.84,-8190.9,407.29,-27.938
-440.32,-12538,541.13,-19.003
-465.5,-24557,306,-5.8007
-548.58,-16383,715.34,-23.953
-468.18,-12154,278.32,-10.721
-409.52,-13092,417.39,-13.056
-431.27,-11098,1112.1,-43.214
-438.77,-5950.4,313.07,-23.086
-499.02,-7423.2,395.93,-26.616
-527.02,-22288,2470,-58.408
-576.04,-8140.1,556.56,-39.386
-580.51,-8287.9,359.65,-25.191
-461.43,-8266.1,270.95,-15.125
-550.68,-39888,4962.1,-68.505
-456.49,-5227.3,255.64,-22.325
-473.72,-12107,613.12,-23.99
-458.55,-7018.7,256.39,-16.75
-482.74,-11705,400.33,-16.511
-442.94,-5772.4,298.54,-22.908
-463.8,-10054,419.48,-19.351
-424.38,-10771,386.59,-15.232
-592.6,-10295,778.1,-44.789
-500.8,-13328,411.53,-15.463
-584.62,-14202,327.86,-13.497
-549.23,-5820.6,288.88,-27.259
-491.54,-6542.3,325.81,-24.479
-550.92,-7554.5,350.56,-25.565
-525.6,-10096,286.94,-14.938
-460.75,-10440,701.17,-30.945
-504.33,-7427.1,363.77,-24.702
-542.46,-12017,522.65,-23.593
-461.06,-23027,605.33,-12.12
-402.5,-7993.1,567.83,-28.594
-453.65,-10899,579.5,-24.12
-559.35,-9559.1,711.21,-41.616
-586,-11560,390.12,-19.776
-525.07,-9423.3,544.98,-30.366
-426.56,-7475,256.38,-14.63
-551.51,-9323.7,360.28,-21.311
-505.38,-24791,1047.6,-21.356
-550.77,-13941,549.01,-21.69
-571.72,-23016,664.58,-16.508
-589.51,-9555,309.5,-19.095
-530.91,-6091.8,282.17,-24.591
-570.85,-6561.4,275.13,-23.937
-548.52,-7287.5,367.87,-27.689
-545.42,-37496,815.13,-11.857
-571.76,-11132,862.82,-44.317
-584.6,-7387.5,289.97,-22.947
-580.42,-12962,453.45,-20.305
-479.15,-11925,307.86,-12.37
-416.8,-13650,420.97,-12.855
-565.91,-6243.8,334.9,-30.354
-507.79,-6822.9,460.35,-34.261
-508.42,-5877.9,319.55,-27.64
-565.04,-10541,423.43,-22.698
-406.4,-8000.1,507.69,-25.79
-575.59,-10800,665.68,-35.479
-406.93,-16236,2177.7,-54.581
-538.64,-10939,611.21,-30.096
-517.5,-18046,1989.7,-57.057
-528.35,-5619,254.15,-23.897
-474.82,-27809,1123.4,-19.181
-455.09,-7357.7,304.41,-18.828
-501.88,-8431.3,283.7,-16.888
-577.16,-7521.2,355.12,-27.251
-513.06,-6615.1,423,-32.807
-532.63,-17054,1232,-38.477
-488.28,-10928,506.55,-22.633
-594.43,-9067.7,661.53,-43.366
-548.5,-11945,947.73,-43.519
-470.98,-9794.9,407.91,-19.614
-530.71,-10104,721.18,-37.88
-508.52,-7896.2,271.59,-17.491
-576.81,-12336,273.48,-12.787
-455.01,-13322,849.58,-29.016
-421.61,-20916,1609.3,-32.439
-438.25,-20411,1071.5,-23.007
-477.41,-7144.4,476.55,-31.844
-570.81,-6888,336.86,-27.915
-454.17,-12760,1008.9,-35.911
-525.27,-10723,875.25,-42.873
-524.71,-7158.3,291.01,-21.331
-481.61,-8847.4,561.73,-30.578
-410.07,-6475,393.17,-24.9
-548.97,-10267,919.18,-49.147
-459.15,-28530,1702.2,-27.394
-479.69,-12413,462.91,-17.889
-475.45,-20509,496.74,-11.515
-532.72,-11426,1281.8,-59.764
-417.27,-11914,390.19,-13.666
-509.98,-8052,441.07,-27.935
-403.08,-16593,372.34,-9.0448
-596.61,-23087,1334.6,-34.489
-519.69,-7857.8,327.25,-21.643
-476.82,-25293,958.05,-18.061
-429.35,-10465,460.08,-18.877
-539.38,-7462,314.06,-22.701
-581.16,-30704,3510.6,-66.447
-463.62,-10979,698.04,-29.478
-553.3,-7104.4,284.32,-22.144
-457.5,-8332.8,293.26,-16.101
-591.45,-7888.5,445.22,-33.381
-540.46,-6397.3,286.28,-24.186
-525,-6088.5,262.52,-22.636
-586.15,-7139.3,299.37,-24.579
-453.81,-8612.6,290.22,-15.292
-584.72,-16569,1738.5,-61.35
-535.62,-6287.1,373.84,-31.848
-554.27,-7489.6,348.02,-25.756
-514.33,-6341.9,397,-32.196
-566.78,-8094.6,308.78,-21.621
-539.66,-20017,3017.8,-81.36
-429.32,-19310,319.8,-7.1102
-522.49,-6552.5,335.51,-26.753
-455.86,-12456,842.56,-30.837
-583.18,-39283,849.72,-12.614
-439.65,-11065,384.21,-15.266
-457.14,-10876,661.32,-27.797
-409.53,-6291.5,309.88,-20.171
-489.52,-22914,527.61,-11.271
-511.52,-7406,315.02,-21.757
-514.71,-5553.8,252.28,-23.381
-581.08,-10557,745.74,-41.047
-469.48,-11986,1345.1,-52.688
-489.51,-15092,275.86,-8.9478
-570.25,-11882,442.88,-21.255
-515.37,-5241.9,256.15,-25.183
-530.8,-6990.9,381.81,-28.99
-455.67,-6353.4,251.45,-18.035
-497.49,-7210.9,439.55,-30.325
-524.19,-7081.7,454.46,-33.639
-426.68,-11978,1399.3,-49.847
-406.58,-8023.2,644.46,-32.659
-422.68,-42742,3337.4,-33.004
-495.49,-32488,1235.3,-18.841
-404.81,-16584,329.66,-8.0468
-525.24,-70366,3169.4,-23.658
-419.52,-8020.7,627.8,-32.837
-450.19,-14325,287.61,-9.0391
-485.3,-6428.1,353.09,-26.657
-423.17,-7093.2,353.91,-21.113
-454.11,-14572,1090.7,-33.991
-404.22,-11837,532.13,-18.172
-597.01,-10351,414.94,-23.931
-522.31,-9297.2,252.46,-14.183
-475.67,-10575,1025.8,-46.142
-405.31,-10878,876.13,-32.643
-477.97,-33465,835.94,-11.939
-490.51,-8177.4,327.8,-19.663
-586.2,-12745,516.39,-23.751
-455.7,-55663,2401.9,-19.664
-522.96,-7238.3,468.96,-33.882
-533.03,-11262,994.58,-47.075
-437.19,-9215,309.15,-14.667
-501.15,-9641.6,751.96,-39.086
-557.3,-30245,3279.7,-60.432
-419.32,-10897,407.32,-15.673
-521.21,-5588.8,293.55,-27.376
-405.21,-7866.5,606.85,-31.26
-401.41,-7729.7,327.93,-17.03
-411.91,-6981.5,466.78,-27.54
-496.28,-7026.1,443.34,-31.315
-585.14,-6900.7,260.02,-22.048
-481.11,-8705.8,307.21,-16.978
-415.01,-20668,3097.6,-62.198
-572.27,-8437.6,345.34,-23.423
-503.86,-9005.2,508.39,-28.445
-463.79,-5132.1,263.11,-23.777
-592.61,-11042,960.2,-51.531
-587.65,-14953,823.13,-32.349
-452,-38187,1962.3,-23.227
-440.28,-15560,546.82,-15.472
-517.78,-17189,1627.9,-49.039
-568.5,-9251.4,383.38,-23.559
-467.34,-6142,307.57,-23.403
-517.29,-6101.3,351.14,-29.771
-432.45,-12107,321.38,-11.479
-438.92,-8753.7,666.08,-33.398
-552.27,-5497.2,292.89,-29.425
-430.02,-7527.9,546.65,-31.227
-453.18,-18681,300.19,-7.2823
-537.9,-19230,387.49,-10.839
-403.02,-49173,1342.3,-11.001
-406.44,-24054,2008.6,-33.939
-457.51,-60026,3708.3,-28.264
-467.32,-25876,2204.8,-39.818
-472.44,-11505,514.77,-21.138
-561.44,-12866,1585.5,-69.188
-407.2,-25501,3272.5,-52.255
-471.68,-10171,325.89,-15.113
-527.66,-10542,588.09,-29.436
-428.6,-7042.3,329.12,-20.031
-571.55,-18286,521.07,-16.287
-529.11,-8227.3,523.47,-33.665
-423.06,-7584.4,495.87,-27.659
-441.62,-7645.4,499.7,-28.864
-549.1,-5832.5,307.5,-28.949
-480.68,-11827,578.34,-23.504
-496.89,-7618.4,274.89,-17.929
-577.49,-44748,2934,-37.865
-427.49,-10963,318.4,-12.416
-592.87,-12304,1476.2,-71.127
-408.53,-11055,392.1,-14.49
-419.89,-21398,4177.4,-81.973
-444.65,-7033.9,445.08,-28.136
-561.32,-22587,4728.8,-117.52
-491.17,-11486,262.16,-11.21
-530.65,-5543.5,274.69,-26.294
-434.86,-6891.4,310.11,-19.569
-433.34,-10417,271.88,-11.31
-504.17,-18739,1327.8,-35.725
-548.06,-24884,1251,-27.552
-492.49,-15223,1095.3,-35.434
-573.92,-17334,389.79,-12.906
-532.08,-11503,274.57,-12.7
-449.82,-10303,252.41,-11.02
-446.98,-6969.3,344.56,-22.098
-474.81,-7493.1,335.48,-21.258
-551.32,-5549.4,273.57,-27.179
-587.59,-14322,580.28,-23.806
-572.38,-11572,869.99,-43.033
-452.32,-37513,1164.1,-14.036
-482.46,-16815,1529.2,-43.875
-522.31,-5889.3,304.14,-26.974
-509.37,-11564,1319.6,-58.126
-477.85,-37392,830.34,-10.611
-420.28,-10191,301.88,-12.45
-542.45,-16600,724.52,-23.676
-417.63,-16340,254.25,-6.4981
-573.22,-37164,824.25,-12.713
-572.69,-9312,448.86,-27.605
-541.69,-27727,716.86,-14.005
-497.28,-9307.6,273.15,-14.594
-539.83,-9752.9,627.78,-34.748
-479,-12798,541.23,-20.256
-559.5,-12322,465.83,-21.152
-557.28,-6567.1,265.41,-22.523
-431.11,-27658,3148.6,-49.077
-463.56,-6888.7,341.98,-23.013
-468.8,-7298.9,278.87,-17.912
-472.83,-22476,3292.8,-69.273
-513.33,-10884,457.92,-21.598
-408.34,-14670,695.04,-19.346
-531.99,-12772,288.51,-12.017
-440.33,-6753,430.6,-28.077
-483.29,-6576.8,354.25,-26.032
-490.18,-7421.4,520.6,-34.386
-469.75,-13065,386.46,-13.895
-476.66,-9042.3,767.83,-40.476
-436.06,-21260,4245.8,-87.085
-413.63,-11435,418.12,-15.125
-510.25,-15239,722.81,-24.202
-519.17,-8955.2,461.76,-26.77
-429.1,-10953,271.57,-10.639
-446.19,-10801,549.27,-22.69
-457.28,-19693,877.11,-20.367
-566.15,-8063.7,620.76,-43.584
-430.68,-7162.7,267.3,-16.073
-510.43,-5222.9,265.95,-25.991
-513.63,-6633.9,293.39,-22.716
-468.68,-7267.1,270.51,-17.446
-470.12,-9826.3,938.07,-44.88
-591.82,-31769,1878.2,-34.989
-510.67,-12008,940.05,-39.976
-530.55,-10264,717.04,-37.063
-498.15,-15816,1157.3,-36.448
-529.33,-19356,398.89,-10.908
-521.05,-10425,564.45,-28.212
-429.03,-7834.7,302.83,-16.583
-466.94,-11634,1106.8,-44.422
-492.09,-10884,348.78,-15.769
-425.56,-14585,898.19,-26.207
-472.61,-12276,419.81,-16.162
-445.63,-9650.1,655.24,-30.258
-569.5,-15560,2401.2,-87.882
-468.29,-20678,935.02,-21.175
-445.36,-6634.6,367.16,-24.646
-481.64,-13319,478.57,-17.306
-536.61,-20924,460.35,-11.806
-413.12,-25224,1157.5,-18.958
-436.15,-6693.1,422.17,-27.51
-538.86,-5268.5,250.77,-25.649
-550.45,-9637.6,302.67,-17.287
-523.55,-6521,406.73,-32.656
-575.84,-5431.9,255.84,-27.121
-433.76,-7706.4,275.79,-15.523
-540.71,-9043.1,405.96,-24.273
-583.45,-21837,3093.9,-82.665
-430.15,-29986,1799.9,-25.819
-448.75,-59008,2230.1,-16.96
-509.34,-13129,521.76,-20.241
-468.82,-30828,614.76,-9.3491
-538.13,-6063.8,255.99,-22.718
-411.51,-14411,1192.8,-34.062
-432.15,-8484.7,256.63,-13.071
-543.25,-6345.2,320.88,-27.472
-594.12,-12604,300.11,-14.147
-585.91,-11642,384.03,-19.328
-580.21,-10535,364.81,-20.092
-425.55,-14501,496.98,-14.584
-429.19,-54737,4001.3,-31.374
-414.45,-8593.4,648.75,-31.289
-508.51,-18997,483.12,-12.932
-576.5,-6908.7,336.21,-28.055
-506.36,-17518,504.85,-14.593
-556.34,-29279,515.96,-9.8039
-437.69,-15443,1382.9,-39.195
-572.62,-21309,4142.9,-111.33
-437.48,-6100.8,324.52,-23.271
-410.95,-13782,706.3,-21.061
-484.3,-18291,253.76,-6.7192
-511.02,-10894,964.42,-45.239
-594.15,-9060.2,672.45,-44.098
-418.35,-7210.2,456.45,-26.484
-454.78,-6876.5,325.88,-21.552
-421.02,-7884,509.51,-27.209
-478.09,-12809,1483,-55.351
-457.8,-12230,720.72,-26.977
-502.66,-9010.7,472.33,-26.349
-469.65,-8247.4,362.24,-20.628
-585.65,-6698.6,319.84,-27.963
-557.99,-14336,1438.3,-55.981
-572.2,-25291,3483.4,-78.81
-425.9,-7403.3,460.3,-26.48
-515.01,-7565.8,305.07,-20.766
-442.96,-21994,4034,-81.245
-573.65,-10672,362.93,-19.509
-403,-12725,355.89,-11.271
-421.15,-7335,524.35,-30.106
-475.21,-5984.2,272.02,-21.601
-480.42,-11269,377.56,-16.097
-455.44,-27476,4547.3,-75.376
-419.21,-7141.4,490,-28.764
-423.75,-15085,288.57,-8.1062
-463.59,-15171,298.02,-9.1065
-590.16,-7642.7,374.98,-28.956
-441.48,-11723,362.31,-13.645
-549.46,-7305.2,416.96,-31.361
-451.64,-11677,805.38,-31.149
-407.45,-7917.3,429.18,-22.087
-403.21,-15433,363.3,-9.4915
-430.54,-22345,649.67,-12.518
-492.42,-6689.4,289.67,-21.324
-551.18,-15543,1062.5,-37.678
-545.76,-15724,328.97,-11.418
-470.48,-13814,768.94,-26.189
-495.83,-6782.4,318.43,-23.279
-562.81,-15419,547.82,-19.996
-567.68,-5799,305.88,-29.943
-463.98,-8235.1,647.91,-36.504
-400.85,-10119,988.11,-39.143
-409.39,-6557.2,320.96,-20.038
-547.56,-12914,728.42,-30.885
-454.53,-6637.3,334.86,-22.931
-496.3,-10089,330.14,-16.241
-438.41,-16590,960.33,-25.378
-569.42,-12545,986.56,-44.781
-500.68,-13031,1046,-40.19
-505.43,-12335,1348.5,-55.253
-457.62,-14478,612.4,-19.357
-502.4,-20654,3320.2,-80.764
-400.39,-13050,1609,-49.368
-455.46,-26639,361.88,-6.1873
-469.75,-7825.8,308.72,-18.531
-456.79,-17115,1976.2,-52.745
-417.19,-10419,925.52,-37.058
-504.36,-21214,1011.1,-24.04
-557.7,-5578,271.31,-27.126
-588.52,-9306.4,344.47,-21.784
-499.46,-6934.4,433.88,-31.251
-518.75,-31066,736.83,-12.304
-458.17,-15031,296.52,-9.0384
-429.83,-7397.1,539.33,-31.339
-426.37,-6532.9,269.6,-17.596
-546.47,-8794.4,346.86,-21.553
-546.89,-15330,495.9,-17.692
-435.87,-14842,1471.5,-43.213
-482.71,-17329,255.82,-7.1262
-518.83,-18912,1238.6,-33.979
-425.06,-16982,1031,-25.807
-557.07,-9296.8,543.92,-32.593
-524,-9269.5,576.05,-32.564
-523.04,-12423,1319.9,-55.572
-540.24,-5987.4,336.54,-30.366
-597.44,-12672,1090.2,-51.401
-512.48,-7923.6,377.81,-24.436
-572.88,-8702.3,326.12,-21.469
-483.74,-10147,999.22,-47.636
-530.89,-14309,402.64,-14.938
-585.05,-6010.2,328.31,-31.958
-532.83,-10487,380.92,-19.354
-460.62,-8408.9,405.01,-22.185
-523.99,-10394,755.95,-38.11
-470.26,-11043,335.56,-14.289
-464.47,-11214,263.7,-10.923
-522.04,-10147,550.32,-28.312
-432.06,-6253.4,315.23,-21.78
-497.35,-18482,2419.3,-65.106
-589.13,-13471,296.38,-12.962
-476.78,-10882,1074.6,-47.083
-437.79,-10771,587.76,-23.889
-493.77,-8851.4,746.1,-41.62
-568.18,-18548,1982.6,-60.733
-568.53,-14499,274.91,-10.779
-565.56,-16016,622.44,-21.979
-402.3,-7225.1,451.13,-25.119
-453.41,-8160,481.31,-26.744
-599.98,-12563,1424.1,-68.008
-423.94,-16729,1015.7,-25.739
-498.02,-19238,2042.8,-52.883
-558.01,-8365.4,469.46,-31.315
-424.44,-11667,837.6,-30.473
-532.48,-15418,642.33,-22.184
-497.62,-18955,1637.6,-42.992
-438.86,-10461,313.21,-13.14
-575.73,-13905,1652.8,-68.433
-436.3,-5047.6,253.44,-21.906
-527.81,-31796,1145.2,-19.01
-548.17,-7583.8,421.03,-30.432
-512.53,-27243,2699.7,-50.79
-525.77,-6955,313.38,-23.69
-423.79,-19178,1086.4,-24.006
-461.61,-8221.9,453.3,-25.45
-517.39,-9066,331.97,-18.946
-479.09,-19833,1299.1,-31.382
-532.79,-6877.1,435.89,-33.77
-570.39,-10152,977.38,-54.915
-438.04,-7143.4,324.15,-19.878
-580.65,-11549,339.32,-17.06
-476.64,-11028,1148.3,-49.629
-588.62,-6112.9,287.73,-27.706
-523.48,-21811,3634.4,-87.228
-558.02,-10699,288.28,-15.035
-502.96,-7145.5,430.32,-30.289
-506.23,-14399,577.29,-20.296
-465.52,-7048.3,324.33,-21.421
-425.87,-6853.6,341.96,-21.249
-476.76,-5768.6,253.05,-20.914
-443,-13745,795.72,-25.646
-406.57,-24578,4663.8,-77.149
-454.98,-5401.6,266.75,-22.468
-436.12,-6880.5,289.02,-18.319
-575.11,-15731,336.74,-12.311
-416.25,-16363,462.23,-11.758
-436.78,-15191,346.45,-9.9611
-540.81,-12134,315.85,-14.077
-583.85,-19014,615.56,-18.902
-450.29,-6348.7,319.77,-22.68
-404.26,-19352,327.61,-6.8438
-592.1,-11877,395.23,-19.703
-536.44,-8070.2,579.01,-38.488
-462.13,-5981.9,350.91,-27.109
-494.47,-27475,4720.8,-84.96
-519.85,-5680.2,318,-29.104
-474.77,-17423,277.29,-7.5561
-574.9,-9717.9,901.39,-53.325
-545.23,-20944,1517.6,-39.508
-590.87,-10901,964.25,-52.264
-470.21,-9499.4,741.86,-36.721
-587.43,-5665.2,281.25,-29.164
-495.82,-9524,441.69,-22.994
-528.46,-9096.1,775.49,-45.054
-547.33,-21605,1377.9,-34.906
-561.87,-9030.8,767.73,-47.765
-479.25,-7851.2,394.83,-24.102
-489.59,-8401.5,698.46,-40.702
-563.46,-25232,516,-11.523
-543.51,-8449.8,529.76,-34.075
-588.17,-7108.4,298.78,-24.722
-595.92,-10283,549.41,-31.838
-435.78,-14927,660.65,-19.287
-445.58,-10007,361.68,-16.105
-543.2,-18282,960.03,-28.525
-549.48,-13988,506.19,-19.884
-520.64,-9391.1,716.28,-39.71
-575.46,-8551,387.29,-26.063
-450.4,-14802,282.97,-8.6102
-467.9,-8155.9,525.98,-30.175
-498.93,-7496.3,314.37,-20.924
-463.01,-8271.5,516.4,-28.906
-509.09,-8278.7,371.24,-22.829
-536.5,-18207,1426.5,-42.034
-444.07,-7396.7,541.91,-32.534
-497.07,-18863,273.57,-7.2089
-598.6,-6508.2,399.87,-36.778
-464.83,-5844.4,321.16,-25.543
-407.07,-10578,472.17,-18.171
-563.47,-13712,477.87,-19.638
-500.66,-6766.8,293.86,-21.742
-410.56,-31579,2185,-28.407
-578.06,-7167.8,420.44,-33.907
-480.9,-9515.5,264.38,-13.361
-585.85,-11876,461.28,-22.756
-480.42,-10748,1065,-47.604
-415.37,-5658.4,292.21,-21.45
-449.06,-12435,864.88,-31.234
-470.05,-6320.1,349.31,-25.98
-550.15,-10724,443.85,-22.769
-436.95,-5112.7,262.77,-22.458
-486.19,-9159.9,388.73,-20.633
-574.65,-9444,295.48,-17.979
-506.75,-69677,4345.1,-31.601
-420.63,-5032.7,252.56,-21.109
-404.9,-20260,2018.9,-40.348
-541.16,-9674.8,702.2,-39.278
-595.83,-6296.1,263.48,-24.934
-557.03,-24076,4274.1,-98.886
-552.95,-17456,300.63,-9.5226
-535.09,-5556.8,287.97,-27.73
-559.1,-7557.5,534.37,-39.533
-408,-12182,853.36,-28.581
-452.94,-5626.2,307.67,-24.769
-539.08,-12500,496.06,-21.394
-573.4,-15031,1407.5,-53.691
-534.92,-7913.5,268.4,-18.143
-435.26,-6535.5,277.42,-18.476
-587.26,-11990,483.59,-23.687
-580.68,-5882,289.4,-28.57
-417.34,-21910,558.47,-10.638
-438.6,-19950,357.5,-7.8598
-455.04,-24542,583.99,-10.828
-547.68,-15620,471.29,-16.525
-571.87,-15969,1086.6,-38.914
-515.66,-5170.9,258.6,-25.789
-439.93,-22102,758.71,-15.102
-483.02,-15913,1685.9,-51.174
-427.57,-15563,1336.2,-36.709
-583.48,-31977,3944,-71.965
-552.91,-11974,342.4,-15.81
-502.04,-12807,426.42,-16.715
-490.72,-18405,310.62,-8.2816
-419.57,-8028.2,470.17,-24.572
-463.74,-6798.3,311.63,-21.257
-424.13,-8624.6,351.63,-17.292
-556.47,-6551.4,316.87,-26.915
-508.98,-19256,573.19,-15.151
-445.46,-6300.5,375.72,-26.564
-444.84,-11497,1132.2,-43.807
-452.08,-10186,702.78,-31.193
-461.77,-16877,1168.4,-31.968
-477.54,-11303,570.51,-24.103
-459.51,-13264,894.94,-31.003
-535.91,-7792.8,572.64,-39.38
-407.01,-5408.2,256.03,-19.268
-465.62,-11823,705.61,-27.789
-549.06,-6616.3,254.23,-21.097
-588.56,-6555.9,381.98,-34.292
-560.55,-8020.4,615.25,-43
-448.17,-6617.7,289.15,-19.582
-446.58,-7158,391.48,-24.424
-438.07,-14991,863.76,-25.241
-576.5,-5781.1,311.25,-31.038
-447.57,-7996.4,541.96,-30.334
-551.64,-10554,641.63,-33.536
-452.21,-8854.8,687.26,-35.098
-406.62,-6384.3,350.88,-22.347
-546.69,-9991.8,819.09,-44.816
-545.24,-13237,305.67,-12.591
-417.79,-11623,756.37,-27.189
-465.34,-6962.1,440.98,-29.475
-589.67,-7866.6,486.83,-36.492
-432.59,-8016.5,289.83,-15.64
-417.33,-5328.4,279.65,-21.903
-518.92,-19620,1110.3,-29.366
-586.2,-10586,412.49,-22.84
-426.76,-5362.2,276.76,-22.027
-502.6,-8014.3,527.64,-33.09
-536.8,-5435.1,270.04,-26.671
-434.37,-36062,793.55,-9.5582
-402.25,-9833.1,397.84,-16.275
-577.54,-11421,358,-18.103
-407.05,-16817,937.05,-22.681
-451.49,-22967,3963.3,-77.913
-530.34,-8700.8,560.68,-34.175
-457.16,-7356.7,265.52,-16.5
-401.94,-12937,665.11,-20.664
-515.09,-7207.8,316.15,-22.593
-461.56,-14407,1157.4,-37.079
-430.3,-10779,666.92,-26.623
-594.26,-14487,1334.3,-54.733
-432.99,-8951.3,342.03,-16.545
-545.45,-6662.7,349.97,-28.651
-578.14,-11076,355.08,-18.534
-571.74,-11289,859.92,-43.55
-436.85,-6042.7,353.24,-25.537
-447.36,-41965,940.09,-10.022
-403.67,-8638.9,551.37,-25.764
-586.28,-20083,619.85,-18.095
-577.42,-10655,645.09,-34.961
-519.09,-19218,2386.1,-64.45
-421.87,-11695,384.58,-13.873
-434.71,-6125.9,346.28,-24.573
-515.39,-7831.9,395,-25.994
-450.33,-11781,375.43,-14.351
-460.03,-12290,1182.3,-44.255
-434.2,-29439,1302.3,-19.207
-437.92,-8955.9,464.28,-22.702
-492.68,-14213,283.59,-9.8301
-501.97,-13584,1112.3,-41.102
-502.32,-13251,510.52,-19.353
-599.43,-9031.6,546.47,-36.269
-425.92,-8085.1,478.54,-25.209
-551.23,-14965,1228.9,-45.266
-558.75,-9920.7,666.1,-37.516
-516.98,-10072,836.72,-42.947
-492.55,-5971.1,293.32,-24.196
-578.69,-6926,308.52,-25.778
-565.64,-10697,549.08,-29.035
-410.06,-9539.7,398.94,-17.148
-592.6,-12265,1328.4,-64.184
-401.47,-8065.1,468.05,-23.299
-514.63,-18256,752.79,-21.22
-514.49,-6988.5,288.46,-21.236
-566.88,-6281.8,363.36,-32.79
-476.94,-14083,383.55,-12.989
-418.21,-13179,1483.6,-47.076
-516.34,-7771.1,502.96,-33.418
-404.97,-6937.4,253.23,-14.782
-472.36,-17508,262.91,-7.0931
-597.06,-14072,377.17,-16.003
-573.76,-11775,1287.7,-62.745
-430.5,-20336,380.42,-8.0532
-559.77,-10250,425.62,-23.243
-562.2,-8876.8,504.81,-31.972
-585.64,-15184,547.48,-21.116
-444.88,-6396,403.68,-28.078
-499.79,-12119,291.55,-12.024
-565.49,-7607,327.41,-24.339
-533.47,-8066.7,416.39,-27.537
-518.79,-9983.2,269.26,-13.992
-530.4,-21319,2242.1,-55.78
-447.7,-6971.9,252.07,-16.187
-405.11,-17884,2491.4,-56.434
-547.25,-12635,1043.8,-45.207
-465.36,-10574,553.57,-24.363
-475.35,-15497,1643.3,-50.405
-522.52,-8981.8,389.11,-22.637
-531.43,-21811,2615.3,-63.722
-440.58,-10738,780.29,-32.017
-565.21,-32278,2315.1,-40.539
-476.04,-6584.1,348.02,-25.163
-526.35,-7637.3,364.95,-25.152
-593.28,-7863.7,610.27,-46.043
-512.96,-20445,1092.7,-27.417
-471.78,-8157.1,329.1,-19.034
-523.79,-8605.5,669.59,-40.757
-500.36,-7049.6,310.35,-22.028
-490.48,-8098.2,486.85,-29.487
-546.45,-10121,455.05,-24.57
-584.9,-21518,3244,-88.178
-495.85,-6289.4,377.63,-29.772
-417.65,-16478,652.53,-16.539
-513.93,-10678,933.73,-44.939
-448.99,-7449.9,540.9,-32.599
-407.92,-30777,604.82,-8.0162
-557.63,-14059,503.73,-19.979
-454.55,-12556,254.97,-9.2302
-555.41,-8983,631.06,-39.018
-497.64,-15811,318.19,-10.015
-463.59,-6581.7,434.68,-30.617
-462.81,-8142.3,279.43,-15.883
-408.4,-8413.6,645.65,-31.341
-506.88,-19619,882.64,-22.803
-564.71,-7611.1,273.08,-20.262
-416.78,-17911,2736.5,-63.678
-421.71,-6514,262.27,-16.979
-505.85,-9386,432.09,-23.287
-532.03,-10675,613.43,-30.574
-538.95,-6473.9,251.18,-20.911
-462.64,-22496,2370.9,-48.76
-407.56,-14052,462.22,-13.406
-482.91,-44560,3143,-34.061
-445.21,-14752,421.86,-12.731
-400.22,-33620,1128.9,-13.439
-537.14,-8124,384.96,-25.453
-590.41,-5423.9,254.61,-27.716
-478.23,-8503.1,283.72,-15.957
-460.06,-20712,521.65,-11.587
-510.75,-8707.8,345.76,-20.281
-570.4,-7116.9,317.02,-25.408
-558.99,-10273,480.68,-26.156
-536.95,-7410.8,452.81,-32.808
-486.42,-11692,1293.7,-53.824
-538.09,-8417.7,623.55,-39.859
-443.21,-13700,1350.5,-43.691
-456.79,-8230.8,337.59,-18.735
-555.56,-8415.3,496.86,-32.802
-586,-28912,524.73,-10.635
-438.01,-5321.6,280.36,-23.076
-459.21,-14568,453.52,-14.296
-401.24,-7899.7,569.95,-28.949
-486.31,-9998.7,818.47,-39.809
-442.06,-16137,2111.3,-57.835
-528.28,-13517,559,-21.848
-541.92,-36055,3357.2,-50.46
-423.76,-12930,765.47,-25.087
-416.43,-7419.4,473.19,-26.559
-581.27,-7330,258.36,-20.488
-477.85,-13146,1624.3,-59.042
-506.68,-9691.5,362.64,-18.959
-592.65,-8616.6,476.25,-32.756
-551.81,-5657.2,317.16,-30.936
-465.11,-14233,1341,-43.823
-417.17,-45585,1937.3,-17.73
-507.2,-10886,582.4,-27.135
-467.23,-9162.3,309.75,-15.795
-404.34,-13918,1077.2,-31.292
-554.23,-9988.6,320.76,-17.798
-476.98,-21486,767.38,-17.036
-514.26,-11929,976.38,-42.093
-551.15,-23322,3794.8,-89.679
-588.17,-8148,583.12,-42.093
-522.46,-18573,606.76,-17.069
-463.08,-6744.7,369.62,-25.377
-422.02,-15962,2130,-56.315
-414.78,-13888,1282.2,-38.296
-463.94,-39419,3802.4,-44.753
-532.17,-23015,1581.2,-36.561
-539.03,-9120.2,373.58,-22.08
-441.54,-10107,578,-25.25
-416.56,-11819,704.27,-24.823
-461.1,-9328.6,431.02,-21.305
-509.51,-5423.2,251.56,-23.635
-550.93,-5791.1,296.64,-28.221
-505.93,-6488.5,349.83,-27.277
-457.4,-5518.6,271.05,-22.465
-524.84,-21924,2849.3,-68.209
-452.97,-14879,2140.1,-65.153
-530.54,-8917.1,499.69,-29.73
-568.38,-10231,654.95,-36.385
-527.79,-8658,265.85,-16.206
-513.13,-8328.1,485.36,-29.905
-461.43,-21141,444.31,-9.6978
-575.36,-12482,277.62,-12.797
-597.76,-17408,527.09,-18.099
-555.5,-6464.3,283.07,-24.325
-514.73,-19914,859.39,-22.213
-428.26,-14673,806.14,-23.528
-462.99,-27382,690.72,-11.679
-473.37,-12686,438.45,-16.36
-458.38,-9983.2,964.8,-44.299
-489.19,-8237.9,363.45,-21.583
-522.13,-26374,1346.6,-26.659
-442.58,-18104,1793.5,-43.844
-449.95,-5471,285.17,-23.453
-422.43,-10199,909.01,-37.65
-461.52,-11908,599.95,-23.252
-499.49,-11473,421.61,-18.355
-497.96,-7652.3,454.95,-29.605
-599.12,-27096,2045.4,-45.226
-596.22,-9851.4,283.96,-17.185
-487.31,-14199,262.17,-8.9977
-594.4,-5879.8,304.18,-30.75
-442.88,-12818,782.2,-27.026
-508.22,-8798.3,453.35,-26.187
-490.69,-9448.4,671.24,-34.86
-593.52,-7305.2,433.33,-35.206
-567.24,-7321.6,256.23,-19.851
-442.83,-17915,722.3,-17.854
-487.91,-6582.4,364.77,-27.038
-433.7,-29575,695.08,-10.193
-505.82,-5766.9,318.17,-27.907


==> images/Circuit_VF_representation_DomPoles.csv <==
Poles_Re, Poles_Im, Residues_Re, Residues_Im
-50,14142,500,1.7678
-50,22361,500,1.118
-50,-14142,500,-1.7678
-50,-22361,500,-1.118


==> images/LowOrderRat1_Chebyshev.csv <==
N, RMSE, Max
4,2.085,4.3717
6,1.0504,2.7178
8,0.73861,1.9048
10,0.52947,1.3873
12,0.33106,0.90165
14,0.23003,0.61658
16,0.155,0.41775
18,0.10284,0.27847
20,0.069779,0.18814
22,0.04679,0.12642
24,0.031399,0.08485
26,0.021144,0.057098
28,0.014194,0.038359
30,0.009538,0.025777


==> images/LowOrderRat1_GaussSep.csv <==
N, RMSE, Max
4,2.4607,4.9513
6,1.3346,2.5229
8,1.1299,2.1851
10,0.99564,2.1763
12,0.32389,1.3151
14,0.20181,0.89274
16,0.093589,0.41559
18,0.055405,0.27247
20,0.024312,0.11968
22,0.014178,0.073776
24,0.005759,0.027967
26,0.0040861,0.020335
28,0.0011908,0.0043999
30,0.0014404,0.0073694


==> images/LowOrderRat1_Szego.csv <==
N, RMSE, Max
4,0.88812,1.5918
6,0.26279,0.58962
8,0.077313,0.20281
10,0.0244,0.067766
12,0.0089136,0.022787
14,0.0036466,0.0099343
16,0.0015235,0.0052516
18,0.000617,0.0025389
20,0.00023742,0.001141
22,8.5667e-05,0.00045616
24,2.8484e-05,0.00016775
26,8.5911e-06,5.3734e-05
28,2.4838e-06,1.6067e-05
30,8.7992e-07,6.1831e-06


==> images/LowOrderRat1_Szego0P.csv <==
N, RMSE, Max
4,0.90328,1.9599
6,0.39148,1.0386
8,0.2071,0.62616
10,0.087102,0.30638
12,0.032655,0.13167
14,0.011119,0.051452
16,0.0048747,0.025146
18,0.0028514,0.015847
20,0.001416,0.0084392
22,0.00063907,0.0040487
24,0.00028704,0.0019198
26,0.00014682,0.0010092
28,7.8216e-05,0.00055769
30,3.6555e-05,0.00027921


==> images/LowOrderRat2_Chebyshev.csv <==
N, RMSE, Max
4,2.085,4.3717
6,1.0504,2.7178
8,0.73861,1.9048
10,0.52947,1.3873
12,0.33106,0.90165
14,0.23003,0.61658
16,0.155,0.41775
18,0.10284,0.27847
20,0.069779,0.18814
22,0.04679,0.12642
24,0.031399,0.08485
26,0.021144,0.057098
28,0.014194,0.038359
30,0.009538,0.025777


==> images/LowOrderRat2_GaussSep.csv <==
N, RMSE, Max
4,2.4607,4.9513
6,1.3346,2.5229
8,1.1299,2.1851
10,0.99564,2.1763
12,0.32389,1.3151
14,0.20181,0.89274
16,0.093589,0.41559
18,0.055405,0.27247
20,0.024312,0.11968
22,0.014178,0.073776
24,0.005759,0.027967
26,0.0040861,0.020335
28,0.0011908,0.0043999
30,0.0014404,0.0073694


==> images/LowOrderRat2_Szego.csv <==
N, RMSE, Max
4,3.4279,10.385
6,4.251,10.838
8,4.3848,11.207
10,4.4278,11.368
12,4.4517,11.483
14,4.468,11.519
16,4.4806,11.574
18,4.491,11.648
20,4.5005,11.68
22,4.509,11.681
24,4.517,11.662
26,4.4894,11.629
28,4.5319,11.589
30,4.5352,11.544


==> images/LowOrderRat2_Szego0P.csv <==
N, RMSE, Max
4,0.90328,1.9599
6,0.39148,1.0386
8,0.2071,0.62616
10,0.087102,0.30638
12,0.032655,0.13167
14,0.011119,0.051452
16,0.0048747,0.025146
18,0.0028514,0.015847
20,0.001416,0.0084392
22,0.00063907,0.0040487
24,0.00028704,0.0019198
26,0.00014682,0.0010091
28,7.8221e-05,0.00055773
30,3.6556e-05,0.00027921


==> images/ModelSelectionConvSpiral.csv <==
N, LooCheap, StabCheap, CombCheap, LooExp, StabExp, CombExp
14,0.097045,0.097045,0.097045,0.094147,0.094147,0.094147
16,0.08077,0.08077,0.08077,0.08077,0.08077,0.08077
18,0.075169,0.075169,0.075169,0.17305,0.10827,0.075169
20,0.50549,0.070473,0.070766,0.070473,0.070473,0.070473
22,0.065705,0.067012,0.065705,0.067012,0.067012,0.067012
24,0.010977,0.060848,0.010977,0.010977,0.060848,0.010977
26,0.0080443,0.0080443,0.0080443,0.0080443,0.0080443,0.0080443
28,0.012223,0.012223,0.012223,0.012223,0.0055202,0.0055202
30,0.013918,0.013918,0.013918,0.0026177,0.0026177,0.0026177
32,0.0084008,0.0084008,0.0084008,0.0012537,0.0012537,0.0012537
34,0.0011834,0.0011834,0.0011834,0.00099079,0.00099079,0.00099079
36,0.0012167,0.0012167,0.0012167,0.00065405,0.00065405,0.00065405
38,0.0008198,0.0008198,0.0008198,0.00093222,0.00038309,0.00093222
40,0.00054708,0.00045207,0.00054708,0.00032398,0.00022216,0.00032398
42,0.0002467,0.0002467,0.0002467,0.0002467,0.0002467,0.0002467
44,0.00012814,0.00012814,0.00012814,0.00012814,0.00012814,0.00012814
46,7.9798e-05,7.9798e-05,7.9798e-05,6.2034e-05,6.2034e-05,6.2034e-05
48,6.3548e-05,6.3548e-05,6.3548e-05,3.0482e-05,3.0482e-05,3.0482e-05
50,5.0746e-05,5.0746e-05,5.0746e-05,1.8867e-05,1.8867e-05,1.8867e-05


==> images/ModelSelectionConvVibroAcoustics.csv <==
N, LooCheap, StabCheap, CombCheap, LooExp, StabExp, CombExp
10,0.022781,0.022781,0.022781,0.042471,0.042471,0.042471
11,0.019449,0.019449,0.019449,0.019449,0.037926,0.037926
12,0.157,0.157,0.157,0.157,0.038091,0.015925
13,0.0082675,0.0082675,0.0082675,0.010101,0.02907,0.010101
14,0.0033994,0.0033994,0.0033994,0.018757,0.018757,0.018757
15,0.0028552,0.0028552,0.0028552,0.0028552,0.0028552,0.0028552
16,0.0032725,0.0032725,0.0032725,0.0040206,0.0040206,0.0040206
17,0.0032612,0.0032612,0.0032612,0.0032612,0.0032678,0.0032612
18,0.0020446,0.0020446,0.0020446,0.0030476,0.0024226,0.0030476
19,0.030458,0.030458,0.030458,0.030458,0.0010387,0.0010387
20,0.0031708,0.0031708,0.0031708,0.0031708,0.0031708,0.0031708
21,0.0087489,0.00078852,0.0087489,0.0087489,0.00071285,0.00071285
22,0.0017813,0.0017813,0.0017813,0.0017813,0.00057685,0.00057685
23,0.00093117,0.00093117,0.00093117,0.00049277,0.00049277,0.00049277
24,0.0010247,0.0010247,0.0010247,0.00042785,0.00042785,0.00042785
25,0.0005216,0.0005216,0.0005216,0.00058778,0.00058778,0.00058778
26,0.00058953,0.00060188,0.00058953,0.00058953,0.00058953,0.00058953
27,0.00022594,0.00022594,0.00022594,0.00022535,0.00022535,0.00022535
28,0.0066496,0.00022595,0.00022595,0.00016105,0.00016105,0.00016105
29,9.7502e-05,9.7502e-05,9.7502e-05,0.00071383,9.7502e-05,9.7502e-05
30,0.0002783,0.0002783,0.0002783,8.5067e-05,8.5067e-05,8.5067e-05
31,8.0687e-05,0.00012831,0.00012831,8.0687e-05,8.0687e-05,8.0687e-05
32,0.00020968,0.00020968,0.00020968,6.0905e-05,6.0905e-05,6.0905e-05
34,4.916e-05,4.916e-05,4.916e-05,2.2145e-05,2.2145e-05,2.2145e-05
36,2.5987e-05,2.5987e-05,2.5987e-05,2.2422e-05,2.2422e-05,2.2422e-05
38,2.0219e-05,1.1158e-05,2.0219e-05,2.0219e-05,2.0219e-05,2.0219e-05
40,1.479e-05,1.479e-05,1.479e-05,1.4822e-05,1.4822e-05,1.4822e-05
42,1.0252e-05,1.0252e-05,1.0252e-05,1.1532e-05,1.1532e-05,1.1532e-05
44,5.3429e-06,5.3429e-06,5.3429e-06,5.3429e-06,5.3429e-06,5.3429e-06
46,4.9096e-06,4.9096e-06,4.9096e-06,4.9096e-06,4.9096e-06,4.9096e-06
48,2.5911e-06,2.5911e-06,2.5911e-06,3.2486e-06,3.2486e-06,3.2486e-06
50,2.3712e-06,2.3712e-06,2.3712e-06,2.3712e-06,2.3712e-06,2.3712e-06


==> images/PacmanRight_AAA.csv <==
N, RMSE, Max
20,1.0655,3.0239
24,0.96961,7.2413
28,0.54128,2.0651
32,4.279,55.224
36,0.042283,0.23861
40,0.0064699,0.04284
44,0.00053727,0.0046339
48,0.00027568,0.0024647
52,0.00016728,0.0015038


==> images/PacmanRight_Adap.csv <==
N, RMSE, Max
20,0.25701,0.6268
24,0.2919,1.0905
28,0.049216,0.12922
32,0.012385,0.062828
36,0.0057256,0.024713
40,0.0018987,0.0090871
44,0.0010352,0.0064352
48,0.00051099,0.0035897
52,0.00025485,0.002306


==> images/PacmanRight_GaussSep.csv <==
N, RMSE, Max
20,2.3742,5.1236
24,2.0741,5.1081
28,1.577,4.2588
32,0.8194,1.8383
36,0.41033,1.1037
40,0.17514,0.51619
44,0.076303,0.2313
48,0.051558,0.1429
52,0.040823,0.097416


==> images/PacmanRight_Szego.csv <==
N, RMSE, Max
20,0.25701,0.6268
24,0.076048,0.19701
28,0.049216,0.12922
32,0.012385,0.062828
36,0.0057256,0.024713
40,0.0027248,0.015284
44,0.00094777,0.0059599
48,0.00086557,0.0061753
52,0.00012548,0.00094638


==> images/PacmanRight_VF.csv <==
N, RMSE, Max
20,0.83095,1.5808
24,1.1444,10.387
28,0.51621,2.6393
32,0.31943,1.5479
36,0.072567,0.21374
40,0.0051874,0.033562
44,0.00062085,0.0052671
48,0.00043064,0.0021784
52,0.00057663,0.005322


==> images/PriorPDF.csv <==
beta, pdf
0.0001,1.3265e-05
0.030402,0.00074997
0.060704,0.00095514
0.091006,0.0010736
0.12131,0.0011537
0.15161,0.0012123
0.18191,0.0012572
0.21221,0.0012927
0.24252,0.0013214
0.27282,0.0013451
0.30312,0.0013649
0.33342,0.0013815
0.36372,0.0013957
0.39403,0.0014078
0.42433,0.0014182
0.45463,0.0014272
0.48493,0.0014349
0.51523,0.0014416
0.54554,0.0014475
0.57584,0.0014525
0.60614,0.0014569
0.63644,0.0014606
0.66674,0.0014639
0.69705,0.0014666
0.72735,0.001469
0.75765,0.001471
0.78795,0.0014726
0.81825,0.001474
0.84856,0.0014751
0.87886,0.0014759
0.90916,0.0014765
0.93946,0.001477
0.96976,0.0014772
1.0001,0.0014773
1.0304,0.0014772
1.0607,0.001477
1.091,0.0014767
1.1213,0.0014762
1.1516,0.0014756
1.1819,0.001475
1.2122,0.0014742
1.2425,0.0014734
1.2728,0.0014725
1.3031,0.0014715
1.3334,0.0014705
1.3637,0.0014694
1.394,0.0014683
1.4243,0.0014671
1.4546,0.0014658
1.4849,0.0014645
1.5152,0.0014632
1.5455,0.0014618
1.5758,0.0014604
1.6061,0.001459
1.6364,0.0014575
1.6667,0.001456
1.697,0.0014545
1.7273,0.001453
1.7576,0.0014514
1.7879,0.0014498
1.8182,0.0014482
1.8485,0.0014466
1.8788,0.001445
1.9091,0.0014434
1.9394,0.0014417
1.9697,0.00144
2,0.0014384
2.0303,0.0014367
2.0606,0.001435
2.0909,0.0014333
2.1212,0.0014316
2.1515,0.0014299
2.1818,0.0014282
2.2121,0.0014264
2.2424,0.0014247
2.2728,0.001423
2.3031,0.0014213
2.3334,0.0014195
2.3637,0.0014178
2.394,0.001416
2.4243,0.0014143
2.4546,0.0014126
2.4849,0.0014108
2.5152,0.0014091
2.5455,0.0014073
2.5758,0.0014056
2.6061,0.0014039
2.6364,0.0014021
2.6667,0.0014004
2.697,0.0013987
2.7273,0.0013969
2.7576,0.0013952
2.7879,0.0013935
2.8182,0.0013918
2.8485,0.00139
2.8788,0.0013883
2.9091,0.0013866
2.9394,0.0013849
2.9697,0.0013832
3,0.0013815


==> images/PriorPDFlog.csv <==
logalpha,pdf
-1,0.00025337
-0.98999,0.00026081
-0.97998,0.00026844
-0.96997,0.00027628
-0.95996,0.00028434
-0.94995,0.00029261
-0.93994,0.00030111
-0.92993,0.00030983
-0.91992,0.00031879
-0.90991,0.00032799
-0.8999,0.00033743
-0.88989,0.00034713
-0.87988,0.00035708
-0.86987,0.00036729
-0.85986,0.00037778
-0.84985,0.00038854
-0.83984,0.00039959
-0.82983,0.00041092
-0.81982,0.00042255
-0.80981,0.00043449
-0.7998,0.00044674
-0.78979,0.0004593
-0.77978,0.00047219
-0.76977,0.00048541
-0.75976,0.00049898
-0.74975,0.00051289
-0.73974,0.00052716
-0.72973,0.00054179
-0.71972,0.0005568
-0.70971,0.00057219
-0.6997,0.00058797
-0.68969,0.00060414
-0.67968,0.00062073
-0.66967,0.00063774
-0.65966,0.00065517
-0.64965,0.00067304
-0.63964,0.00069136
-0.62963,0.00071013
-0.61962,0.00072937
-0.60961,0.00074908
-0.5996,0.00076929
-0.58959,0.00078999
-0.57958,0.0008112
-0.56957,0.00083293
-0.55956,0.0008552
-0.54955,0.000878
-0.53954,0.00090137
-0.52953,0.0009253
-0.51952,0.0009498
-0.50951,0.0009749
-0.4995,0.0010006
-0.48949,0.0010269
-0.47948,0.0010539
-0.46947,0.0010815
-0.45946,0.0011097
-0.44945,0.0011386
-0.43944,0.0011683
-0.42943,0.0011986
-0.41942,0.0012296
-0.40941,0.0012613
-0.3994,0.0012938
-0.38939,0.0013271
-0.37938,0.0013611
-0.36937,0.0013959
-0.35936,0.0014315
-0.34935,0.001468
-0.33934,0.0015053
-0.32933,0.0015434
-0.31932,0.0015824
-0.30931,0.0016223
-0.2993,0.0016631
-0.28929,0.0017048
-0.27928,0.0017475
-0.26927,0.0017912
-0.25926,0.0018358
-0.24925,0.0018814
-0.23924,0.0019281
-0.22923,0.0019757
-0.21922,0.0020245
-0.20921,0.0020743
-0.1992,0.0021252
-0.18919,0.0021773
-0.17918,0.0022305
-0.16917,0.0022848
-0.15916,0.0023403
-0.14915,0.0023971
-0.13914,0.0024551
-0.12913,0.0025143
-0.11912,0.0025748
-0.10911,0.0026366
-0.099099,0.0026998
-0.089089,0.0027642
-0.079079,0.0028301
-0.069069,0.0028973
-0.059059,0.002966
-0.049049,0.0030361
-0.039039,0.0031077
-0.029029,0.0031808
-0.019019,0.0032555
-0.009009,0.0033317
0.001001,0.0034094
0.011011,0.0034888
0.021021,0.0035698
0.031031,0.0036525
0.041041,0.0037368
0.051051,0.0038229
0.061061,0.0039108
0.071071,0.0040004
0.081081,0.0040918
0.091091,0.0041851
0.1011,0.0042803
0.11111,0.0043773
0.12112,0.0044763
0.13113,0.0045773
0.14114,0.0046803
0.15115,0.0047853
0.16116,0.0048924
0.17117,0.0050015
0.18118,0.0051128
0.19119,0.0052263
0.2012,0.005342
0.21121,0.0054599
0.22122,0.0055801
0.23123,0.0057026
0.24124,0.0058274
0.25125,0.0059546
0.26126,0.0060843
0.27127,0.0062164
0.28128,0.006351
0.29129,0.0064881
0.3013,0.0066278
0.31131,0.0067701
0.32132,0.006915
0.33133,0.0070626
0.34134,0.007213
0.35135,0.0073661
0.36136,0.0075221
0.37137,0.0076808
0.38138,0.0078425
0.39139,0.0080071
0.4014,0.0081747
0.41141,0.0083452
0.42142,0.0085189
0.43143,0.0086956
0.44144,0.0088755
0.45145,0.0090586
0.46146,0.0092449
0.47147,0.0094344
0.48148,0.0096273
0.49149,0.0098236
0.5015,0.010023
0.51151,0.010226
0.52152,0.010433
0.53153,0.010643
0.54154,0.010857
0.55155,0.011074
0.56156,0.011295
0.57157,0.01152
0.58158,0.011749
0.59159,0.011981
0.6016,0.012218
0.61161,0.012458
0.62162,0.012702
0.63163,0.01295
0.64164,0.013202
0.65165,0.013459
0.66166,0.013719
0.67167,0.013984
0.68168,0.014253
0.69169,0.014527
0.7017,0.014805
0.71171,0.015087
0.72172,0.015373
0.73173,0.015665
0.74174,0.01596
0.75175,0.016261
0.76176,0.016566
0.77177,0.016876
0.78178,0.01719
0.79179,0.017509
0.8018,0.017834
0.81181,0.018163
0.82182,0.018497
0.83183,0.018836
0.84184,0.019181
0.85185,0.01953
0.86186,0.019885
0.87187,0.020245
0.88188,0.02061
0.89189,0.02098
0.9019,0.021356
0.91191,0.021738
0.92192,0.022125
0.93193,0.022517
0.94194,0.022915
0.95195,0.023319
0.96196,0.023728
0.97197,0.024143
0.98198,0.024565
0.99199,0.024991
1.002,0.025424
1.012,0.025863
1.022,0.026308
1.032,0.026759
1.042,0.027216
1.0521,0.027679
1.0621,0.028148
1.0721,0.028624
1.0821,0.029106
1.0921,0.029594
1.1021,0.030089
1.1121,0.03059
1.1221,0.031098
1.1321,0.031612
1.1421,0.032133
1.1522,0.03266
1.1622,0.033195
1.1722,0.033736
1.1822,0.034283
1.1922,0.034838
1.2022,0.0354
1.2122,0.035968
1.2222,0.036543
1.2322,0.037126
1.2422,0.037715
1.2523,0.038312
1.2623,0.038916
1.2723,0.039526
1.2823,0.040145
1.2923,0.04077
1.3023,0.041403
1.3123,0.042043
1.3223,0.04269
1.3323,0.043345
1.3423,0.044007
1.3524,0.044677
1.3624,0.045354
1.3724,0.046039
1.3824,0.046731
1.3924,0.047431
1.4024,0.048139
1.4124,0.048854
1.4224,0.049577
1.4324,0.050308
1.4424,0.051046
1.4525,0.051792
1.4625,0.052547
1.4725,0.053308
1.4825,0.054078
1.4925,0.054856
1.5025,0.055641
1.5125,0.056435
1.5225,0.057236
1.5325,0.058045
1.5425,0.058863
1.5526,0.059688
1.5626,0.060521
1.5726,0.061363
1.5826,0.062212
1.5926,0.063069
1.6026,0.063935
1.6126,0.064808
1.6226,0.06569
1.6326,0.066579
1.6426,0.067477
1.6527,0.068383
1.6627,0.069296
1.6727,0.070218
1.6827,0.071148
1.6927,0.072086
1.7027,0.073032
1.7127,0.073986
1.7227,0.074948
1.7327,0.075918
1.7427,0.076896
1.7528,0.077882
1.7628,0.078877
1.7728,0.079879
1.7828,0.080889
1.7928,0.081907
1.8028,0.082933
1.8128,0.083966
1.8228,0.085008
1.8328,0.086058
1.8428,0.087115
1.8529,0.08818
1.8629,0.089253
1.8729,0.090333
1.8829,0.091422
1.8929,0.092518
1.9029,0.093621
1.9129,0.094732
1.9229,0.095851
1.9329,0.096977
1.9429,0.098111
1.953,0.099251
1.963,0.1004
1.973,0.10156
1.983,0.10272
1.993,0.10389
2.003,0.10507
2.013,0.10625
2.023,0.10744
2.033,0.10864
2.043,0.10984
2.0531,0.11106
2.0631,0.11227
2.0731,0.1135
2.0831,0.11473
2.0931,0.11597
2.1031,0.11721
2.1131,0.11847
2.1231,0.11972
2.1331,0.12099
2.1431,0.12226
2.1532,0.12353
2.1632,0.12481
2.1732,0.1261
2.1832,0.12739
2.1932,0.12869
2.2032,0.13
2.2132,0.13131
2.2232,0.13262
2.2332,0.13394
2.2432,0.13527
2.2533,0.1366
2.2633,0.13794
2.2733,0.13928
2.2833,0.14062
2.2933,0.14197
2.3033,0.14333
2.3133,0.14469
2.3233,0.14605
2.3333,0.14742
2.3433,0.14879
2.3534,0.15017
2.3634,0.15154
2.3734,0.15293
2.3834,0.15431
2.3934,0.1557
2.4034,0.1571
2.4134,0.15849
2.4234,0.15989
2.4334,0.16129
2.4434,0.1627
2.4535,0.1641
2.4635,0.16551
2.4735,0.16692
2.4835,0.16834
2.4935,0.16975
2.5035,0.17117
2.5135,0.17259
2.5235,0.17401
2.5335,0.17543
2.5435,0.17686
2.5536,0.17828
2.5636,0.17971
2.5736,0.18113
2.5836,0.18256
2.5936,0.18398
2.6036,0.18541
2.6136,0.18684
2.6236,0.18826
2.6336,0.18969
2.6436,0.19112
2.6537,0.19254
2.6637,0.19397
2.6737,0.19539
2.6837,0.19681
2.6937,0.19823
2.7037,0.19965
2.7137,0.20107
2.7237,0.20249
2.7337,0.2039
2.7437,0.20531
2.7538,0.20672
2.7638,0.20813
2.7738,0.20953
2.7838,0.21093
2.7938,0.21233
2.8038,0.21372
2.8138,0.21511
2.8238,0.2165
2.8338,0.21788
2.8438,0.21926
2.8539,0.22064
2.8639,0.22201
2.8739,0.22337
2.8839,0.22473
2.8939,0.22609
2.9039,0.22744
2.9139,0.22878
2.9239,0.23012
2.9339,0.23146
2.9439,0.23278
2.954,0.23411
2.964,0.23542
2.974,0.23673
2.984,0.23803
2.994,0.23932
3.004,0.24061
3.014,0.24189
3.024,0.24316
3.034,0.24443
3.044,0.24568
3.0541,0.24693
3.0641,0.24817
3.0741,0.2494
3.0841,0.25063
3.0941,0.25184
3.1041,0.25305
3.1141,0.25424
3.1241,0.25543
3.1341,0.25661
3.1441,0.25777
3.1542,0.25893
3.1642,0.26008
3.1742,0.26121
3.1842,0.26234
3.1942,0.26346
3.2042,0.26456
3.2142,0.26565
3.2242,0.26674
3.2342,0.26781
3.2442,0.26887
3.2543,0.26991
3.2643,0.27095
3.2743,0.27197
3.2843,0.27298
3.2943,0.27398
3.3043,0.27497
3.3143,0.27594
3.3243,0.2769
3.3343,0.27785
3.3443,0.27878
3.3544,0.27971
3.3644,0.28061
3.3744,0.28151
3.3844,0.28239
3.3944,0.28325
3.4044,0.2841
3.4144,0.28494
3.4244,0.28577
3.4344,0.28657
3.4444,0.28737
3.4545,0.28815
3.4645,0.28891
3.4745,0.28966
3.4845,0.2904
3.4945,0.29111
3.5045,0.29182
3.5145,0.2925
3.5245,0.29318
3.5345,0.29383
3.5445,0.29447
3.5546,0.2951
3.5646,0.29571
3.5746,0.2963
3.5846,0.29687
3.5946,0.29743
3.6046,0.29797
3.6146,0.2985
3.6246,0.29901
3.6346,0.2995
3.6446,0.29998
3.6547,0.30044
3.6647,0.30088
3.6747,0.3013
3.6847,0.30171
3.6947,0.3021
3.7047,0.30247
3.7147,0.30283
3.7247,0.30316
3.7347,0.30348
3.7447,0.30379
3.7548,0.30407
3.7648,0.30434
3.7748,0.30459
3.7848,0.30482
3.7948,0.30503
3.8048,0.30523
3.8148,0.30541
3.8248,0.30557
3.8348,0.30571
3.8448,0.30583
3.8549,0.30594
3.8649,0.30603
3.8749,0.3061
3.8849,0.30615
3.8949,0.30618
3.9049,0.3062
3.9149,0.3062
3.9249,0.30618
3.9349,0.30614
3.9449,0.30608
3.955,0.30601
3.965,0.30591
3.975,0.3058
3.985,0.30567
3.995,0.30553
4.005,0.30536
4.015,0.30518
4.025,0.30498
4.035,0.30476
4.045,0.30453
4.0551,0.30427
4.0651,0.304
4.0751,0.30371
4.0851,0.3034
4.0951,0.30308
4.1051,0.30274
4.1151,0.30238
4.1251,0.302
4.1351,0.30161
4.1451,0.3012
4.1552,0.30077
4.1652,0.30032
4.1752,0.29986
4.1852,0.29938
4.1952,0.29888
4.2052,0.29837
4.2152,0.29784
4.2252,0.29729
4.2352,0.29673
4.2452,0.29615
4.2553,0.29555
4.2653,0.29494
4.2753,0.29431
4.2853,0.29367
4.2953,0.29301
4.3053,0.29233
4.3153,0.29164
4.3253,0.29093
4.3353,0.29021
4.3453,0.28947
4.3554,0.28872
4.3654,0.28795
4.3754,0.28717
4.3854,0.28637
4.3954,0.28556
4.4054,0.28473
4.4154,0.28389
4.4254,0.28304
4.4354,0.28217
4.4454,0.28128
4.4555,0.28039
4.4655,0.27948
4.4755,0.27855
4.4855,0.27761
4.4955,0.27666
4.5055,0.2757
4.5155,0.27472
4.5255,0.27373
4.5355,0.27273
4.5455,0.27172
4.5556,0.27069
4.5656,0.26965
4.5756,0.2686
4.5856,0.26754
4.5956,0.26646
4.6056,0.26538
4.6156,0.26428
4.6256,0.26318
4.6356,0.26206
4.6456,0.26093
4.6557,0.25979
4.6657,0.25864
4.6757,0.25748
4.6857,0.25631
4.6957,0.25513
4.7057,0.25394
4.7157,0.25274
4.7257,0.25154
4.7357,0.25032
4.7457,0.2491
4.7558,0.24786
4.7658,0.24662
4.7758,0.24537
4.7858,0.24411
4.7958,0.24284
4.8058,0.24157
4.8158,0.24029
4.8258,0.239
4.8358,0.2377
4.8458,0.2364
4.8559,0.23509
4.8659,0.23377
4.8759,0.23245
4.8859,0.23112
4.8959,0.22979
4.9059,0.22845
4.9159,0.2271
4.9259,0.22575
4.9359,0.22439
4.9459,0.22303
4.956,0.22166
4.966,0.22029
4.976,0.21892
4.986,0.21754
4.996,0.21615
5.006,0.21476
5.016,0.21337
5.026,0.21198
5.036,0.21058
5.046,0.20918
5.0561,0.20777
5.0661,0.20637
5.0761,0.20496
5.0861,0.20354
5.0961,0.20213
5.1061,0.20071
5.1161,0.1993
5.1261,0.19788
5.1361,0.19645
5.1461,0.19503
5.1562,0.19361
5.1662,0.19218
5.1762,0.19076
5.1862,0.18933
5.1962,0.18791
5.2062,0.18648
5.2162,0.18505
5.2262,0.18363
5.2362,0.1822
5.2462,0.18077
5.2563,0.17935
5.2663,0.17792
5.2763,0.1765
5.2863,0.17508
5.2963,0.17365
5.3063,0.17223
5.3163,0.17081
5.3263,0.1694
5.3363,0.16798
5.3463,0.16657
5.3564,0.16516
5.3664,0.16375
5.3764,0.16234
5.3864,0.16094
5.3964,0.15954
5.4064,0.15814
5.4164,0.15674
5.4264,0.15535
5.4364,0.15396
5.4464,0.15258
5.4565,0.1512
5.4665,0.14982
5.4765,0.14844
5.4865,0.14707
5.4965,0.14571
5.5065,0.14435
5.5165,0.14299
5.5265,0.14163
5.5365,0.14028
5.5465,0.13894
5.5566,0.1376
5.5666,0.13627
5.5766,0.13494
5.5866,0.13361
5.5966,0.13229
5.6066,0.13098
5.6166,0.12967
5.6266,0.12837
5.6366,0.12707
5.6466,0.12578
5.6567,0.12449
5.6667,0.12321
5.6767,0.12194
5.6867,0.12067
5.6967,0.11941
5.7067,0.11815
5.7167,0.1169
5.7267,0.11566
5.7367,0.11442
5.7467,0.11319
5.7568,0.11197
5.7668,0.11075
5.7768,0.10954
5.7868,0.10834
5.7968,0.10714
5.8068,0.10595
5.8168,0.10477
5.8268,0.10359
5.8368,0.10242
5.8468,0.10126
5.8569,0.10011
5.8669,0.098964
5.8769,0.097825
5.8869,0.096693
5.8969,0.095569
5.9069,0.094452
5.9169,0.093343
5.9269,0.092241
5.9369,0.091147
5.9469,0.090061
5.957,0.088982
5.967,0.087911
5.977,0.086848
5.987,0.085793
5.997,0.084745
6.007,0.083705
6.017,0.082674
6.027,0.08165
6.037,0.080634
6.047,0.079626
6.0571,0.078626
6.0671,0.077633
6.0771,0.076649
6.0871,0.075673
6.0971,0.074705
6.1071,0.073745
6.1171,0.072793
6.1271,0.071849
6.1371,0.070913
6.1471,0.069985
6.1572,0.069066
6.1672,0.068154
6.1772,0.06725
6.1872,0.066355
6.1972,0.065467
6.2072,0.064588
6.2172,0.063716
6.2272,0.062853
6.2372,0.061997
6.2472,0.06115
6.2573,0.060311
6.2673,0.05948
6.2773,0.058656
6.2873,0.057841
6.2973,0.057034
6.3073,0.056234
6.3173,0.055443
6.3273,0.054659
6.3373,0.053884
6.3473,0.053116
6.3574,0.052356
6.3674,0.051604
6.3774,0.05086
6.3874,0.050123
6.3974,0.049394
6.4074,0.048673
6.4174,0.04796
6.4274,0.047254
6.4374,0.046556
6.4474,0.045866
6.4575,0.045183
6.4675,0.044508
6.4775,0.04384
6.4875,0.043179
6.4975,0.042526
6.5075,0.041881
6.5175,0.041243
6.5275,0.040612
6.5375,0.039988
6.5475,0.039372
6.5576,0.038763
6.5676,0.038161
6.5776,0.037566
6.5876,0.036979
6.5976,0.036398
6.6076,0.035824
6.6176,0.035258
6.6276,0.034698
6.6376,0.034145
6.6476,0.033599
6.6577,0.03306
6.6677,0.032527
6.6777,0.032001
6.6877,0.031482
6.6977,0.030969
6.7077,0.030463
6.7177,0.029964
6.7277,0.029471
6.7377,0.028984
6.7477,0.028503
6.7578,0.028029
6.7678,0.027562
6.7778,0.0271
6.7878,0.026645
6.7978,0.026195
6.8078,0.025752
6.8178,0.025315
6.8278,0.024883
6.8378,0.024458
6.8478,0.024038
6.8579,0.023625
6.8679,0.023217
6.8779,0.022814
6.8879,0.022418
6.8979,0.022027
6.9079,0.021641
6.9179,0.021261
6.9279,0.020887
6.9379,0.020517
6.9479,0.020154
6.958,0.019795
6.968,0.019442
6.978,0.019094
6.988,0.018751
6.998,0.018413
7.008,0.01808
7.018,0.017752
7.028,0.017429
7.038,0.01711
7.048,0.016797
7.0581,0.016489
7.0681,0.016185
7.0781,0.015885
7.0881,0.015591
7.0981,0.015301
7.1081,0.015015
7.1181,0.014734
7.1281,0.014458
7.1381,0.014185
7.1481,0.013917
7.1582,0.013653
7.1682,0.013394
7.1782,0.013139
7.1882,0.012887
7.1982,0.01264
7.2082,0.012397
7.2182,0.012158
7.2282,0.011922
7.2382,0.011691
7.2482,0.011463
7.2583,0.011239
7.2683,0.011019
7.2783,0.010803
7.2883,0.01059
7.2983,0.010381
7.3083,0.010175
7.3183,0.0099727
7.3283,0.0097739
7.3383,0.0095785
7.3483,0.0093864
7.3584,0.0091977
7.3684,0.0090122
7.3784,0.0088299
7.3884,0.0086508
7.3984,0.0084749
7.4084,0.008302
7.4184,0.0081322
7.4284,0.0079654
7.4384,0.0078015
7.4484,0.0076406
7.4585,0.0074825
7.4685,0.0073273
7.4785,0.0071749
7.4885,0.0070252
7.4985,0.0068783
7.5085,0.006734
7.5185,0.0065924
7.5285,0.0064533
7.5385,0.0063169
7.5485,0.0061829
7.5586,0.0060514
7.5686,0.0059224
7.5786,0.0057958
7.5886,0.0056715
7.5986,0.0055496
7.6086,0.00543
7.6186,0.0053127
7.6286,0.0051975
7.6386,0.0050846
7.6486,0.0049739
7.6587,0.0048652
7.6687,0.0047587
7.6787,0.0046542
7.6887,0.0045517
7.6987,0.0044512
7.7087,0.0043527
7.7187,0.0042562
7.7287,0.0041615
7.7387,0.0040687
7.7487,0.0039777
7.7588,0.0038885
7.7688,0.0038011
7.7788,0.0037154
7.7888,0.0036315
7.7988,0.0035493
7.8088,0.0034687
7.8188,0.0033897
7.8288,0.0033123
7.8388,0.0032365
7.8488,0.0031623
7.8589,0.0030896
7.8689,0.0030184
7.8789,0.0029486
7.8889,0.0028803
7.8989,0.0028134
7.9089,0.0027479
7.9189,0.0026837
7.9289,0.0026209
7.9389,0.0025595
7.9489,0.0024993
7.959,0.0024404
7.969,0.0023827
7.979,0.0023263
7.989,0.002271
7.999,0.002217
8.009,0.0021641
8.019,0.0021123
8.029,0.0020617
8.039,0.0020121
8.049,0.0019636
8.0591,0.0019162
8.0691,0.0018698
8.0791,0.0018245
8.0891,0.0017801
8.0991,0.0017367
8.1091,0.0016943
8.1191,0.0016528
8.1291,0.0016122
8.1391,0.0015725
8.1491,0.0015337
8.1592,0.0014958
8.1692,0.0014587
8.1792,0.0014225
8.1892,0.0013871
8.1992,0.0013525
8.2092,0.0013186
8.2192,0.0012856
8.2292,0.0012533
8.2392,0.0012217
8.2492,0.0011909
8.2593,0.0011607
8.2693,0.0011313
8.2793,0.0011026
8.2893,0.0010745
8.2993,0.001047
8.3093,0.0010202
8.3193,0.00099408
8.3293,0.00096853
8.3393,0.00094358
8.3493,0.00091922
8.3594,0.00089543
8.3694,0.00087221
8.3794,0.00084954
8.3894,0.00082742
8.3994,0.00080582
8.4094,0.00078473
8.4194,0.00076416
8.4294,0.00074408
8.4394,0.00072448
8.4494,0.00070536
8.4595,0.0006867
8.4695,0.0006685
8.4795,0.00065074
8.4895,0.00063342
8.4995,0.00061652
8.5095,0.00060003
8.5195,0.00058396
8.5295,0.00056828
8.5395,0.00055298
8.5495,0.00053807
8.5596,0.00052353
8.5696,0.00050935
8.5796,0.00049553
8.5896,0.00048205
8.5996,0.00046891
8.6096,0.00045611
8.6196,0.00044362
8.6296,0.00043146
8.6396,0.0004196
8.6496,0.00040804
8.6597,0.00039678
8.6697,0.00038581
8.6797,0.00037512
8.6897,0.0003647
8.6997,0.00035455
8.7097,0.00034466
8.7197,0.00033503
8.7297,0.00032565
8.7397,0.00031651
8.7497,0.00030762
8.7598,0.00029895
8.7698,0.00029051
8.7798,0.00028229
8.7898,0.00027429
8.7998,0.0002665
8.8098,0.00025892
8.8198,0.00025153
8.8298,0.00024434
8.8398,0.00023735
8.8498,0.00023054
8.8599,0.00022391
8.8699,0.00021746
8.8799,0.00021119
8.8899,0.00020508
8.8999,0.00019914
8.9099,0.00019336
8.9199,0.00018773
8.9299,0.00018226
8.9399,0.00017694
8.9499,0.00017176
8.96,0.00016672
8.97,0.00016183
8.98,0.00015706
8.99,0.00015243
9,0.00014793


==> images/Spiral_AAA.csv <==
N, RMSE, Max
14,0.11312,0.23267
16,0.11216,0.24125
18,0.11312,0.23945
20,0.1135,0.25105
22,0.11375,0.26653
24,0.11534,0.28854
26,0.1082,0.54551
28,0.13504,1.6727
30,0.020519,0.15747
32,0.004439,0.033309
34,0.0015549,0.01246
36,0.0011021,0.0091638
38,0.0011357,0.0096927
40,0.00044309,0.003905
42,0.00031116,0.0027737
44,9.1243e-05,0.00081741
46,3.5675e-05,0.00031926
48,0.00010277,0.00098369
50,3.4603e-05,0.00033274


==> images/Spiral_Adap.csv <==
N, RMSE, Max
14,0.094147,0.16761
16,0.08077,0.21694
18,0.075169,0.19497
20,0.070473,0.12254
22,0.067012,0.11726
24,0.010977,0.035967
26,0.0080443,0.034941
28,0.0055202,0.027061
30,0.0026177,0.014561
32,0.0012537,0.00879
34,0.00099079,0.0073626
36,0.00065405,0.0050904
38,0.00093222,0.0079232
40,0.00032398,0.0028566
42,0.0002467,0.0021825
44,0.00012814,0.0011308
46,6.2034e-05,0.00055096
48,3.0482e-05,0.00026547
50,1.8867e-05,0.00013941


==> images/Spiral_GaussSep.csv <==
N, RMSE, Max
14,0.11337,0.23793
16,0.11286,0.2387
18,0.11157,0.23511
20,0.065009,0.13803
22,0.063569,0.14124
24,0.062606,0.1406
26,0.0616,0.14358
28,0.060561,0.14357
30,0.067962,0.16005
32,0.059506,0.14568
34,0.058726,0.14529
36,0.058283,0.14506
38,0.058557,0.1462
40,0.05773,0.14763
42,0.057219,0.14853
44,0.057876,0.15025
46,0.056948,0.15196
48,0.039584,0.10531
50,0.038119,0.1051


==> images/Spiral_GaussSep25.csv <==
N, RMSE, Max
14,0.12254,0.21394
16,0.098075,0.19994
18,0.11214,0.2383
20,0.10037,0.21268
22,0.07758,0.16453
24,0.079298,0.17452
26,0.069354,0.16354
28,0.060802,0.14958
30,0.057381,0.15222
32,0.05373,0.15383
34,0.052173,0.15564
36,0.050341,0.15462
38,0.031103,0.10003
40,0.01838,0.069119
42,0.007599,0.053771
44,0.0044375,0.035465
46,0.0031181,0.025671
48,0.0026066,0.021783
50,0.0019893,0.016727


==> images/Spiral_Szego.csv <==
N, RMSE, Max
14,0.11222,0.19172
16,0.1111,0.19673
18,0.10827,0.19396
20,0.10552,0.19028
22,0.10234,0.18505
24,0.010977,0.035967
26,0.0080443,0.034941
28,0.0055202,0.027061
30,0.0026177,0.014561
32,0.0012537,0.00879
34,0.00099079,0.0073626
36,0.00065405,0.0050904
38,0.00038309,0.0031021
40,0.00022216,0.0018186
42,0.00012172,0.001031
44,8.0381e-05,0.00071769
46,6.2034e-05,0.00055096
48,3.0482e-05,0.00026547
50,1.8867e-05,0.00013941


==> images/Spiral_VF.csv <==
N, RMSE, Max
14,0.098973,0.21759
16,0.085804,0.20263
18,0.083286,0.185
20,0.079115,0.1281
22,0.078197,0.12839
24,0.12355,0.8076
26,0.11483,0.74127
28,0.039718,0.18683
30,0.029304,0.15797
32,0.0054967,0.041471
34,0.0022825,0.017662
36,0.00044619,0.0038159
38,0.00026352,0.0022653
40,0.00019549,0.0017237
42,0.00018218,0.0015391
44,0.00018776,0.0014816
46,0.00024396,0.0017827
48,3.1714e-05,0.00028346
50,0.00015248,0.00050624


==> images/VibroAcoustics_AAA.csv <==
N, RMSE, Max
10,0.067383,0.30284
11,0.016306,0.069805
12,0.02208,0.11706
13,0.016767,0.079142
14,0.019593,0.085416
15,0.0037963,0.014311
16,0.006801,0.034496
17,0.0025858,0.0094689
18,0.0024029,0.01155
19,0.0018999,0.007784
20,0.0028345,0.01885
21,0.0021478,0.010925
22,0.0023196,0.017683
23,0.00088964,0.0050448
24,0.0007408,0.0042076
25,0.00051077,0.0027472
26,0.00041331,0.0020683
27,0.00056428,0.0028792
28,0.00026999,0.0014124
29,0.00032776,0.0014734
30,0.00046199,0.0021292
31,0.00023136,0.0011928
32,0.00029552,0.0013552
34,0.00044473,0.0044389
36,0.00012325,0.00071482
38,0.00020209,0.0014554
40,2.7088e-05,0.00017171
42,1.1741e-05,9.937e-05
44,9.9583e-06,8.2738e-05
46,1.4152e-05,0.00010481
48,9.1531e-06,9.2301e-05
50,1.5424e-06,1.4172e-05


==> images/VibroAcoustics_Adap.csv <==
N, RMSE, Max
10,0.042471,0.108
11,0.037926,0.14616
12,0.015925,0.084506
13,0.010101,0.052231
14,0.018757,0.062515
15,0.0028552,0.0084992
16,0.0040206,0.017386
17,0.0032612,0.01427
18,0.0030476,0.01389
19,0.0010387,0.0038666
20,0.0031708,0.021101
21,0.00071285,0.0020129
22,0.00057685,0.0028057
23,0.00049277,0.0023502
24,0.00042785,0.001708
25,0.00058778,0.0031157
26,0.00058953,0.0032445
27,0.00022535,0.00099327
28,0.00016105,0.0006464
29,9.7502e-05,0.00042753
30,8.5067e-05,0.0003686
31,8.0687e-05,0.00032727
32,6.0905e-05,0.00025735
34,2.2145e-05,0.00012135
36,2.2422e-05,0.00014989
38,2.0219e-05,0.00013183
40,1.4822e-05,0.00010367
42,1.1532e-05,9.4666e-05
44,5.3429e-06,4.2504e-05
46,4.9096e-06,4.0951e-05
48,3.2486e-06,2.8576e-05
50,2.3712e-06,2.0541e-05


==> images/VibroAcoustics_GaussSep.csv <==
N, RMSE, Max
10,0.1074,0.33212
11,0.10637,0.39422
12,0.10598,0.42994
13,0.10181,0.42292
14,0.096556,0.37727
15,0.077022,0.36486
16,0.095546,0.40135
17,0.09756,0.33178
18,0.053924,0.27421
19,0.064394,0.25637
20,0.036301,0.17955
21,0.028407,0.14889
22,0.027489,0.1358
23,0.023912,0.11007
24,0.021095,0.094742
25,0.019641,0.091269
26,0.016369,0.078739
27,0.015402,0.068747
28,0.012675,0.055223
29,0.011698,0.052629
30,0.0098897,0.045764
31,0.0088222,0.039695
32,0.0076791,0.034119
34,0.0060122,0.026151
36,0.0047215,0.020342
38,0.0036794,0.01528
40,0.0027972,0.011234
42,0.0020527,0.0082054
44,0.0014849,0.0061165
46,0.0010864,0.004324
48,0.00082469,0.0031338
50,0.00062457,0.0023137


==> images/VibroAcoustics_Szego.csv <==
N, RMSE, Max
10,0.042471,0.108
11,0.037926,0.14616
12,0.038091,0.16305
13,0.02907,0.12099
14,0.018757,0.062515
15,0.014382,0.046493
16,0.012494,0.050336
17,0.0091209,0.038154
18,0.0067221,0.025288
19,0.0055997,0.019022
20,0.0047861,0.016765
21,0.0035873,0.013381
22,0.0025972,0.009449
23,0.0019884,0.006762
24,0.0016241,0.0051281
25,0.0012004,0.0040825
26,0.00084537,0.0029783
27,0.00063101,0.0020401
28,0.00053683,0.0015647
29,0.00042018,0.0014365
30,0.0002968,0.00092065
31,0.00018705,0.00054103
32,0.00012989,0.00035171
34,8.7565e-05,0.00039647
36,3.3502e-05,0.00014471
38,1.8191e-05,6.2709e-05
40,1.4904e-05,9.8009e-05
42,1.165e-05,8.9992e-05
44,6.7506e-06,5.4356e-05
46,4.293e-06,3.6305e-05
48,3.5833e-06,2.8303e-05
50,4.7801e-06,4.0199e-05


==> images/VibroAcoustics_VF.csv <==
N, RMSE, Max
10,0.030089,0.097827
11,0.020877,0.10209
12,0.02114,0.11172
13,0.01171,0.056045
14,0.0084721,0.02903
15,0.009041,0.04328
16,0.0060436,0.029208
17,0.0021403,0.0086306
18,0.0020652,0.0078653
19,0.0015746,0.0059799
20,0.001673,0.0086349
21,0.0018201,0.006482
22,0.006727,0.062982
23,0.00086126,0.0041529
24,0.00068076,0.0035844
25,0.00052648,0.0028811
26,0.00041099,0.0020481
27,0.00026371,0.00099023
28,0.0002909,0.0013463
29,0.00053922,0.0019463
30,0.00050835,0.0020858
31,0.00023025,0.00070616
32,0.00016332,0.00057774
34,0.0017644,0.024523
36,0.00011497,0.00051876
38,4.0906e-05,0.00016776
40,1.9468e-05,0.00013456
42,6.5792e-05,0.00024788
44,4.1983e-05,0.00013584
46,2.7632e-05,7.5505e-05
48,2.0925e-05,0.0001204
50,3.8813e-05,0.00011551


==> images/WGjunctionS21_AAA.csv <==
N, RMSE, Max
5,0.12866,0.31651
6,0.078266,0.20822
7,0.0018373,0.0038304
8,0.0012058,0.0034399
9,3.5787e-05,0.00012042
10,2.8598e-05,6.7869e-05
11,9.7918e-07,4.5137e-06
12,1.3577e-06,6.4083e-06
13,1.5748e-07,7.1795e-07
14,2.7361e-07,1.3958e-06
15,1.6188e-07,7.0723e-07


==> images/WGjunctionS21_Adap.csv <==
N, RMSE, Max
5,0.064931,0.11878
6,0.0079361,0.024352
7,0.0018908,0.0041616
8,0.00065849,0.0018756
9,5.6726e-05,0.00018088
10,4.049e-05,0.00013211
11,1.9273e-05,7.137e-05
12,1.8437e-06,6.8078e-06
13,2.7101e-07,1.0056e-06
14,8.273e-07,3.2977e-06
15,1.7771e-07,6.8286e-07


==> images/WGjunctionS21_GaussSep.csv <==
N, RMSE, Max
5,0.29558,0.45133
6,0.29085,0.45807
7,0.20348,0.42919
8,0.28306,0.43721
9,0.18835,0.42034
10,0.30353,0.43771
11,0.30213,0.43461
12,0.30323,0.43447
13,0.18807,0.40547
14,0.30728,0.43253
15,0.2781,0.4317


==> images/WGjunctionS21_GaussSep25.csv <==
N, RMSE, Max
5,0.25243,0.39539
6,0.21201,0.51298
7,0.088724,0.21767
8,0.066164,0.20886
9,0.050573,0.1349
10,0.038739,0.11936
11,0.030841,0.08184
12,0.022897,0.069543
13,0.016971,0.04806
14,0.01336,0.039259
15,0.01057,0.028248


==> images/WGjunctionS21_Szego.csv <==
N, RMSE, Max
5,0.064931,0.11878
6,0.043906,0.11473
7,0.023563,0.052245
8,0.016437,0.041661
9,0.0093331,0.021614
10,0.0063212,0.014608
11,0.0040759,0.0090824
12,0.0026158,0.0065836
13,0.0018388,0.0047692
14,0.0010894,0.0033425
15,0.00078866,0.0023876


==> images/WGjunctionS21_VF.csv <==
N, RMSE, Max
5,0.11998,0.21868
6,0.15078,0.3067
7,0.0050488,0.0096416
8,0.005086,0.011085
9,0.00011341,0.00033721
10,0.00010892,0.00030989
11,3.4466e-06,1.4138e-05
12,3.0571e-06,1.25e-05
13,1.1305e-07,4.755e-07
14,1.3287e-07,6.5108e-07
15,1.1245e-07,4.0813e-07


==> images/WGjunctionS41_AAA.csv <==
N, RMSE, Max
5,0.16908,0.42805
6,0.089054,0.25844
7,0.0017411,0.0036799
8,0.02176,0.3018
9,3.1249e-05,9.6057e-05
10,0.00018999,0.00094051
11,8.8257e-07,3.9211e-06
12,1.862e-06,1.7718e-05
13,7.5492e-08,2.9971e-07
14,4.694e-07,2.414e-06
15,1.6553e-07,7.6213e-07


==> images/WGjunctionS41_Adap.csv <==
N, RMSE, Max
5,0.071488,0.13304
6,0.0069876,0.021871
7,0.0016387,0.0035826
8,0.00023199,0.00060503
9,5.323e-05,0.00017138
10,3.2047e-05,9.9739e-05
11,5.8226e-06,2.256e-05
12,1.8395e-06,6.5716e-06
13,7.2212e-07,2.7785e-06
14,3.7102e-07,1.4278e-06
15,1.3037e-07,5.6384e-07


==> images/WGjunctionS41_GaussSep.csv <==
N, RMSE, Max
5,0.4486,0.67808
6,0.35101,0.64936
7,0.44784,0.67402
8,0.44944,0.68399
9,0.44157,0.66862
10,0.49194,1.1265
11,0.4365,0.6633
12,0.29182,0.57362
13,0.44497,0.65885
14,0.44706,0.65747
15,0.44595,0.65532


==> images/WGjunctionS41_GaussSep25.csv <==
N, RMSE, Max
5,0.16409,0.3425
6,0.12039,0.35163
7,0.09235,0.22161
8,0.069007,0.20683
9,0.30408,0.67187
10,0.26685,0.65864
11,0.030264,0.08199
12,0.02325,0.06863
13,0.018233,0.048259
14,0.013838,0.039793
15,0.010066,0.028177


==> images/WGjunctionS41_Szego.csv <==
N, RMSE, Max
5,0.071488,0.13304
6,0.041807,0.11265
7,0.026863,0.05838
8,0.016023,0.042698
9,0.010229,0.023414
10,0.0064835,0.016108
11,0.0040681,0.0089596
12,0.0027191,0.0062225
13,0.0016403,0.0044414
14,0.0011244,0.0030588
15,0.00064006,0.002045


==> images/WGjunctionS41_VF.csv <==
N, RMSE, Max
5,0.10335,0.19077
6,0.094418,0.19025
7,0.0067553,0.012625
8,0.0073609,0.017858
9,0.00015133,0.00041795
10,0.00014591,0.00035539
11,3.7444e-06,1.4137e-05
12,3.2955e-06,1.2189e-05
13,1.1867e-07,5.5115e-07
14,1.0553e-07,3.7354e-07
15,1.2454e-07,5.1565e-07


==> images/alpha_estimation.csv <==
alpha,alpha_est_PCov,alpha_est_NoPCov
0.05,0.047428,0.058046
0.1,0.09678,0.10207
0.15,0.14498,0.1505
0.2,0.19446,0.2011
0.25,0.24088,0.24687


==> images/error_circuit_approx_different_max_pole_pairs.csv <==
max_num_pole_pairs,rmse,max_err,chosen_num_pole_pairs
0,0.67004,5.47,0
1,0.6617,5.4081,1
2,0.15918,2.2496,2
3,0.15912,2.2483,2
4,0.11895,1.6964,4
5,0.11895,1.6964,4
6,0.11895,1.6964,4
7,0.11895,1.6964,4
8,0.11636,1.6391,5
9,0.11638,1.6394,5
10,0.12985,1.7578,5
11,0.17128,2.3619,5
12,0.10491,1.5023,7
13,0.11638,1.6394,5
14,0.12984,1.7577,5
15,0.11557,1.6402,7


==> images/illustration_Circuit.csv <==
x,y_ref_real,y_ref_imag,y_ref_abs
10000,116.64,22.117,118.72
10075,118.3,21.201,120.18
10150,119.75,19.989,121.41
10225,120.95,18.652,122.38
10300,121.97,17.328,123.2
10375,122.94,16.05,123.98
10450,123.95,14.759,124.83
10525,125.03,13.36,125.74
10600,126.16,11.747,126.7
10675,127.23,9.8209,127.61
10750,128.06,7.5434,128.28
10825,128.43,5.005,128.53
10900,128.18,2.4526,128.2
10975,127.32,0.22195,127.32
11050,126.07,-1.3906,126.08
11125,124.78,-2.2411,124.8
11200,123.85,-2.3903,123.87
11275,123.58,-2.0914,123.6
11350,124.14,-1.72,124.15
11425,125.48,-1.6745,125.49
11500,127.38,-2.2855,127.4
11575,129.52,-3.7527,129.57
11650,131.51,-6.1106,131.66
11725,133.02,-9.2323,133.34
11800,133.79,-12.872,134.4
11875,133.68,-16.709,134.72
11950,132.71,-20.393,134.26
12025,131.06,-23.622,133.17
12100,129.03,-26.25,131.67
12175,126.89,-28.315,130.01
12250,124.79,-29.952,128.33
12325,122.77,-31.286,126.69
12400,120.8,-32.364,125.06
12475,118.92,-33.178,123.46
12550,117.2,-33.736,121.96
12625,115.73,-34.114,120.65
12700,114.56,-34.465,119.63
12775,113.62,-34.946,118.87
12850,112.78,-35.663,118.29
12925,111.87,-36.63,117.72
13000,110.72,-37.779,116.99
13075,109.23,-38.968,115.98
13150,107.37,-40.021,114.58
13225,105.17,-40.762,112.79
13300,102.75,-41.035,110.64
13375,100.3,-40.731,108.25
13450,98.065,-39.835,105.85
13525,96.289,-38.477,103.69
13600,95.099,-36.898,102.01
13675,94.469,-35.349,100.87
13750,94.265,-33.995,100.21
13825,94.331,-32.89,99.901
13900,94.549,-32.007,99.82
13942,94.717,-31.585,99.845
13943,94.722,-31.576,99.846
13944,94.726,-31.566,99.847
13945,94.731,-31.557,99.848
13946,94.735,-31.547,99.85
13947,94.74,-31.538,99.851
13948,94.744,-31.528,99.852
13949,94.749,-31.519,99.854
13950,94.753,-31.51,99.855
13951,94.758,-31.5,99.856
13952,94.762,-31.491,99.858
13953,94.767,-31.482,99.859
13954,94.771,-31.472,99.861
13955,94.776,-31.463,99.862
13956,94.781,-31.454,99.864
13957,94.785,-31.445,99.865
13958,94.79,-31.435,99.867
13959,94.795,-31.426,99.868
13960,94.799,-31.417,99.87
13961,94.804,-31.408,99.871
13962,94.809,-31.399,99.873
13963,94.814,-31.39,99.875
13964,94.819,-31.381,99.877
13965,94.823,-31.372,99.878
13966,94.828,-31.363,99.88
13967,94.833,-31.354,99.882
13968,94.838,-31.345,99.884
13969,94.843,-31.336,99.886
13970,94.848,-31.327,99.887
13971,94.853,-31.318,99.889
13972,94.858,-31.309,99.891
13973,94.863,-31.3,99.893
13974,94.868,-31.291,99.895
13975,94.873,-31.282,99.897
13975,94.873,-31.282,99.897
13976,94.878,-31.273,99.899
13977,94.883,-31.265,99.901
13978,94.888,-31.256,99.904
13979,94.894,-31.247,99.906
13980,94.899,-31.238,99.908
13981,94.904,-31.229,99.91
13982,94.909,-31.221,99.912
13983,94.914,-31.212,99.915
13984,94.92,-31.203,99.917
13985,94.925,-31.195,99.919
13986,94.93,-31.186,99.922
13987,94.936,-31.178,99.924
13988,94.941,-31.169,99.926
13989,94.946,-31.16,99.929
13990,94.952,-31.152,99.931
13991,94.957,-31.143,99.934
13992,94.963,-31.135,99.936
13993,94.968,-31.126,99.939
13994,94.974,-31.118,99.941
13995,94.979,-31.109,99.944
13996,94.985,-31.101,99.947
13997,94.99,-31.093,99.949
13998,94.996,-31.084,99.952
13999,95.002,-31.076,99.955
14000,95.007,-31.067,99.958
14001,95.013,-31.059,99.961
14002,95.019,-31.051,99.963
14003,95.024,-31.043,99.966
14004,95.03,-31.034,99.969
14005,95.036,-31.026,99.972
14006,95.042,-31.018,99.975
14007,95.048,-31.01,99.978
14008,95.053,-31.001,99.981
14009,95.059,-30.993,99.984
14010,95.065,-30.985,99.987
14011,95.071,-30.977,99.991
14012,95.077,-30.969,99.994
14013,95.083,-30.961,99.997
14014,95.089,-30.953,100
14015,95.095,-30.945,100
14016,95.101,-30.937,100.01
14017,95.107,-30.929,100.01
14018,95.114,-30.921,100.01
14019,95.12,-30.913,100.02
14020,95.126,-30.905,100.02
14021,95.132,-30.897,100.02
14022,95.138,-30.889,100.03
14023,95.145,-30.881,100.03
14024,95.151,-30.874,100.03
14025,95.157,-30.866,100.04
14026,95.164,-30.858,100.04
14027,95.17,-30.85,100.05
14028,95.177,-30.842,100.05
14029,95.183,-30.835,100.05
14030,95.19,-30.827,100.06
14031,95.196,-30.819,100.06
14032,95.203,-30.812,100.06
14033,95.209,-30.804,100.07
14034,95.216,-30.797,100.07
14035,95.222,-30.789,100.08
14036,95.229,-30.781,100.08
14037,95.236,-30.774,100.08
14038,95.243,-30.766,100.09
14039,95.249,-30.759,100.09
14040,95.256,-30.751,100.1
14041,95.263,-30.744,100.1
14042,95.27,-30.737,100.11
14043,95.277,-30.729,100.11
14044,95.284,-30.722,100.11
14045,95.291,-30.715,100.12
14046,95.298,-30.707,100.12
14047,95.305,-30.7,100.13
14048,95.312,-30.693,100.13
14049,95.319,-30.686,100.14
14050,95.326,-30.678,100.14
14050,95.326,-30.678,100.14
14051,95.333,-30.671,100.15
14052,95.34,-30.664,100.15
14053,95.347,-30.657,100.15
14054,95.355,-30.65,100.16
14055,95.362,-30.643,100.16
14056,95.369,-30.636,100.17
14057,95.376,-30.629,100.17
14058,95.384,-30.622,100.18
14059,95.391,-30.615,100.18
14060,95.399,-30.608,100.19
14061,95.406,-30.601,100.19
14062,95.414,-30.594,100.2
14063,95.421,-30.587,100.2
14064,95.429,-30.58,100.21
14065,95.436,-30.574,100.21
14066,95.444,-30.567,100.22
14067,95.451,-30.56,100.22
14068,95.459,-30.553,100.23
14069,95.467,-30.547,100.23
14070,95.475,-30.54,100.24
14071,95.482,-30.534,100.25
14072,95.49,-30.527,100.25
14073,95.498,-30.52,100.26
14074,95.506,-30.514,100.26
14075,95.514,-30.507,100.27
14076,95.522,-30.501,100.27
14077,95.53,-30.495,100.28
14078,95.538,-30.488,100.28
14079,95.546,-30.482,100.29
14080,95.554,-30.476,100.3
14081,95.562,-30.469,100.3
14082,95.57,-30.463,100.31
14083,95.578,-30.457,100.31
14084,95.587,-30.451,100.32
14085,95.595,-30.445,100.33
14086,95.603,-30.438,100.33
14087,95.612,-30.432,100.34
14088,95.62,-30.426,100.34
14089,95.628,-30.42,100.35
14090,95.637,-30.414,100.36
14091,95.645,-30.408,100.36
14092,95.654,-30.402,100.37
14093,95.662,-30.397,100.38
14094,95.671,-30.391,100.38
14095,95.679,-30.385,100.39
14096,95.688,-30.379,100.39
14097,95.697,-30.373,100.4
14098,95.705,-30.368,100.41
14099,95.714,-30.362,100.41
14100,95.723,-30.357,100.42
14101,95.732,-30.351,100.43
14102,95.74,-30.345,100.43
14103,95.749,-30.34,100.44
14104,95.758,-30.334,100.45
14105,95.767,-30.329,100.45
14106,95.776,-30.324,100.46
14107,95.785,-30.318,100.47
14108,95.794,-30.313,100.48
14109,95.803,-30.308,100.48
14110,95.812,-30.303,100.49
14111,95.821,-30.297,100.5
14112,95.83,-30.292,100.5
14113,95.84,-30.287,100.51
14114,95.849,-30.282,100.52
14115,95.858,-30.277,100.53
14116,95.867,-30.272,100.53
14117,95.877,-30.267,100.54
14118,95.886,-30.262,100.55
14119,95.895,-30.257,100.56
14120,95.905,-30.253,100.56
14121,95.914,-30.248,100.57
14122,95.924,-30.243,100.58
14123,95.933,-30.238,100.59
14124,95.943,-30.234,100.59
14125,95.952,-30.229,100.6
14125,95.952,-30.229,100.6
14126,95.962,-30.225,100.61
14127,95.972,-30.22,100.62
14128,95.981,-30.216,100.62
14129,95.991,-30.211,100.63
14130,96.001,-30.207,100.64
14131,96.01,-30.203,100.65
14132,96.02,-30.198,100.66
14133,96.03,-30.194,100.67
14134,96.04,-30.19,100.67
14135,96.05,-30.186,100.68
14136,96.06,-30.182,100.69
14137,96.07,-30.178,100.7
14138,96.08,-30.174,100.71
14139,96.09,-30.17,100.71
14140,96.1,-30.166,100.72
14141,96.11,-30.162,100.73
14142,96.12,-30.158,100.74
14143,96.13,-30.155,100.75
14144,96.14,-30.151,100.76
14145,96.15,-30.147,100.77
14146,96.16,-30.144,100.77
14147,96.171,-30.14,100.78
14148,96.181,-30.137,100.79
14149,96.191,-30.133,100.8
14150,96.201,-30.13,100.81
14151,96.212,-30.127,100.82
14152,96.222,-30.123,100.83
14153,96.233,-30.12,100.84
14154,96.243,-30.117,100.85
14155,96.253,-30.114,100.85
14156,96.264,-30.111,100.86
14157,96.274,-30.108,100.87
14158,96.285,-30.105,100.88
14159,96.295,-30.102,100.89
14160,96.306,-30.099,100.9
14161,96.317,-30.096,100.91
14162,96.327,-30.094,100.92
14163,96.338,-30.091,100.93
14164,96.349,-30.088,100.94
14165,96.359,-30.086,100.95
14166,96.37,-30.083,100.96
14167,96.381,-30.081,100.97
14168,96.392,-30.078,100.98
14169,96.402,-30.076,100.99
14170,96.413,-30.074,100.99
14171,96.424,-30.072,101
14172,96.435,-30.069,101.01
14173,96.446,-30.067,101.02
14174,96.457,-30.065,101.03
14175,96.468,-30.063,101.04
14176,96.479,-30.061,101.05
14177,96.49,-30.059,101.06
14178,96.5,-30.058,101.07
14179,96.512,-30.056,101.08
14180,96.523,-30.054,101.09
14181,96.534,-30.053,101.1
14182,96.545,-30.051,101.11
14183,96.556,-30.049,101.12
14184,96.567,-30.048,101.13
14185,96.578,-30.047,101.14
14186,96.589,-30.045,101.15
14187,96.6,-30.044,101.16
14188,96.611,-30.043,101.17
14189,96.623,-30.042,101.19
14190,96.634,-30.04,101.2
14191,96.645,-30.039,101.21
14192,96.656,-30.038,101.22
14193,96.668,-30.037,101.23
14194,96.679,-30.037,101.24
14195,96.69,-30.036,101.25
14196,96.702,-30.035,101.26
14197,96.713,-30.034,101.27
14198,96.724,-30.034,101.28
14199,96.736,-30.033,101.29
14200,96.747,-30.033,101.3
14200,96.747,-30.033,101.3
14201,96.758,-30.032,101.31
14202,96.77,-30.032,101.32
14203,96.781,-30.032,101.33
14204,96.793,-30.032,101.34
14205,96.804,-30.031,101.36
14206,96.815,-30.031,101.37
14207,96.827,-30.031,101.38
14208,96.838,-30.031,101.39
14209,96.85,-30.031,101.4
14210,96.861,-30.032,101.41
14211,96.873,-30.032,101.42
14212,96.884,-30.032,101.43
14213,96.896,-30.032,101.44
14214,96.907,-30.033,101.45
14215,96.919,-30.033,101.47
14216,96.93,-30.034,101.48
14217,96.942,-30.035,101.49
14218,96.953,-30.035,101.5
14219,96.965,-30.036,101.51
14220,96.977,-30.037,101.52
14221,96.988,-30.038,101.53
14222,97,-30.039,101.54
14223,97.011,-30.04,101.56
14224,97.023,-30.041,101.57
14225,97.034,-30.042,101.58
14226,97.046,-30.043,101.59
14227,97.058,-30.044,101.6
14228,97.069,-30.046,101.61
14229,97.081,-30.047,101.62
14230,97.092,-30.049,101.64
14231,97.104,-30.05,101.65
14232,97.116,-30.052,101.66
14233,97.127,-30.053,101.67
14234,97.139,-30.055,101.68
14235,97.15,-30.057,101.69
14236,97.162,-30.059,101.71
14237,97.174,-30.061,101.72
14238,97.185,-30.063,101.73
14239,97.197,-30.065,101.74
14240,97.208,-30.067,101.75
14241,97.22,-30.069,101.76
14242,97.232,-30.072,101.78
14243,97.243,-30.074,101.79
14244,97.255,-30.076,101.8
14245,97.266,-30.079,101.81
14246,97.278,-30.081,101.82
14247,97.29,-30.084,101.83
14248,97.301,-30.087,101.85
14249,97.313,-30.089,101.86
14250,97.324,-30.092,101.87
14251,97.336,-30.095,101.88
14252,97.347,-30.098,101.89
14253,97.359,-30.101,101.91
14254,97.37,-30.104,101.92
14255,97.382,-30.107,101.93
14256,97.393,-30.111,101.94
14257,97.405,-30.114,101.95
14258,97.416,-30.117,101.97
14259,97.428,-30.121,101.98
14260,97.439,-30.124,101.99
14261,97.451,-30.128,102
14262,97.462,-30.131,102.01
14263,97.473,-30.135,102.03
14264,97.485,-30.139,102.04
14265,97.496,-30.143,102.05
14266,97.508,-30.147,102.06
14267,97.519,-30.151,102.07
14268,97.53,-30.155,102.09
14269,97.542,-30.159,102.1
14270,97.553,-30.163,102.11
14271,97.564,-30.167,102.12
14272,97.576,-30.171,102.13
14273,97.587,-30.176,102.15
14274,97.598,-30.18,102.16
14275,97.609,-30.185,102.17
14275,97.609,-30.185,102.17
14276,97.621,-30.189,102.18
14277,97.632,-30.194,102.19
14278,97.643,-30.199,102.21
14279,97.654,-30.203,102.22
14280,97.665,-30.208,102.23
14281,97.676,-30.213,102.24
14282,97.687,-30.218,102.25
14283,97.699,-30.223,102.27
14284,97.71,-30.228,102.28
14285,97.721,-30.233,102.29
14286,97.732,-30.238,102.3
14287,97.743,-30.244,102.31
14288,97.754,-30.249,102.33
14289,97.765,-30.254,102.34
14290,97.775,-30.26,102.35
14291,97.786,-30.265,102.36
14292,97.797,-30.271,102.37
14293,97.808,-30.277,102.39
14294,97.819,-30.282,102.4
14295,97.83,-30.288,102.41
14296,97.84,-30.294,102.42
14297,97.851,-30.3,102.44
14298,97.862,-30.306,102.45
14299,97.873,-30.312,102.46
14300,97.883,-30.318,102.47
14301,97.894,-30.324,102.48
14302,97.904,-30.33,102.49
14303,97.915,-30.336,102.51
14304,97.926,-30.343,102.52
14305,97.936,-30.349,102.53
14306,97.947,-30.356,102.54
14307,97.957,-30.362,102.55
14308,97.967,-30.369,102.57
14309,97.978,-30.375,102.58
14310,97.988,-30.382,102.59
14311,97.999,-30.389,102.6
14312,98.009,-30.395,102.61
14313,98.019,-30.402,102.63
14314,98.029,-30.409,102.64
14315,98.04,-30.416,102.65
14316,98.05,-30.423,102.66
14317,98.06,-30.43,102.67
14318,98.07,-30.437,102.68
14319,98.08,-30.445,102.7
14320,98.09,-30.452,102.71
14321,98.1,-30.459,102.72
14322,98.11,-30.466,102.73
14323,98.12,-30.474,102.74
14324,98.13,-30.481,102.75
14325,98.139,-30.489,102.77
14326,98.149,-30.496,102.78
14327,98.159,-30.504,102.79
14328,98.169,-30.512,102.8
14329,98.178,-30.519,102.81
14330,98.188,-30.527,102.82
14331,98.198,-30.535,102.84
14332,98.207,-30.543,102.85
14333,98.217,-30.551,102.86
14334,98.226,-30.559,102.87
14335,98.236,-30.567,102.88
14336,98.245,-30.575,102.89
14337,98.255,-30.583,102.9
14338,98.264,-30.591,102.92
14339,98.273,-30.6,102.93
14340,98.282,-30.608,102.94
14341,98.292,-30.616,102.95
14342,98.301,-30.625,102.96
14350,98.373,-30.693,103.05
14425,98.898,-31.449,103.78
14500,99.159,-32.295,104.29
14575,99.223,-33.122,104.61
14650,99.171,-33.91,104.81
14725,99.041,-34.686,104.94
14800,98.814,-35.472,104.99
14875,98.449,-36.243,104.91
14950,97.934,-36.916,104.66
15025,97.333,-37.403,104.27
15100,96.769,-37.668,103.84
15175,96.378,-37.765,103.51
15250,96.248,-37.827,103.41
15325,96.369,-38.029,103.6
15400,96.617,-38.519,104.01
15475,96.79,-39.327,104.47
15550,96.719,-40.341,104.79
15625,96.366,-41.375,104.87
15700,95.825,-42.298,104.74
15775,95.221,-43.097,104.52
15850,94.615,-43.841,104.28
15925,93.984,-44.589,104.02
16000,93.288,-45.34,103.72
16075,92.519,-46.072,103.36
16150,91.678,-46.785,102.93
16225,90.741,-47.475,102.41
16300,89.689,-48.102,101.77
16375,88.548,-48.618,101.02
16450,87.367,-49.018,100.18
16525,86.164,-49.333,99.287
16600,84.918,-49.577,98.331
16675,83.608,-49.732,97.281
16750,82.234,-49.766,96.12
16825,80.808,-49.648,94.841
16900,79.354,-49.352,93.449
16975,77.906,-48.86,91.96
17050,76.497,-48.166,90.398
17125,75.151,-47.263,88.778
17200,73.896,-46.131,87.113
17275,72.781,-44.741,85.433
17350,71.894,-43.064,83.805
17425,71.371,-41.115,82.366
17500,71.363,-38.987,81.318
17575,71.992,-36.862,80.88
17650,73.299,-35.002,81.228
17725,75.187,-33.717,82.401
17800,77.367,-33.265,84.215
17875,79.405,-33.707,86.263
17950,80.906,-34.821,88.081
18025,81.704,-36.219,89.372
18100,81.882,-37.553,90.083
18175,81.645,-38.629,90.322
18250,81.211,-39.401,90.264
18325,80.745,-39.931,90.079
18400,80.321,-40.344,89.884
18475,79.899,-40.759,89.695
18550,79.363,-41.204,89.422
18625,78.61,-41.59,88.934
18700,77.649,-41.756,88.165
18775,76.612,-41.588,87.172
18850,75.674,-41.091,86.11
18925,74.957,-40.378,85.14
19000,74.483,-39.595,84.353
19075,74.181,-38.862,83.744
19150,73.924,-38.214,83.217
19225,73.592,-37.585,82.635
19300,73.148,-36.831,81.897
19375,72.668,-35.81,81.012
19450,72.314,-34.458,80.104
19525,72.257,-32.817,79.36
19600,72.615,-31.016,78.961
19675,73.424,-29.211,79.022
19750,74.651,-27.548,79.572
19825,76.21,-26.133,80.566
19900,77.984,-25.021,81.9
19975,79.854,-24.203,83.441
20050,81.738,-23.606,85.078
20125,83.626,-23.138,86.768
20200,85.572,-22.738,88.541
20275,87.651,-22.396,90.467
20350,89.948,-22.15,92.635
20425,92.534,-22.113,95.14
20500,95.397,-22.471,98.008
20575,98.365,-23.396,101.11
20650,101.15,-24.897,104.17
20725,103.55,-26.765,106.96
20800,105.58,-28.717,109.42
20875,107.44,-30.604,111.71
20950,109.35,-32.495,114.08
21025,111.4,-34.596,116.65
21100,113.48,-37.108,119.39
21175,115.36,-40.121,122.14
21250,116.82,-43.559,124.67
21325,117.67,-47.197,126.78
21400,117.94,-50.739,128.39
21475,117.85,-53.964,129.62
21550,117.73,-56.876,130.75
21625,117.78,-59.726,132.06
21700,117.95,-62.843,133.65
21775,117.95,-66.396,135.36
21850,117.49,-70.307,136.92
21925,116.39,-74.344,138.11
22000,114.64,-78.246,138.8
22075,112.39,-81.811,139.01
22150,109.83,-84.978,138.86
22161,109.43,-85.414,138.82
22162,109.4,-85.453,138.82
22163,109.36,-85.492,138.81
22164,109.33,-85.531,138.81
22165,109.29,-85.57,138.81
22166,109.26,-85.609,138.8
22167,109.22,-85.648,138.8
22168,109.18,-85.687,138.79
22169,109.15,-85.726,138.79
22170,109.11,-85.765,138.78
22171,109.08,-85.804,138.78
22172,109.04,-85.843,138.78
22173,109,-85.881,138.77
22174,108.97,-85.92,138.77
22175,108.93,-85.958,138.76
22176,108.9,-85.997,138.76
22177,108.86,-86.036,138.75
22178,108.82,-86.074,138.75
22179,108.79,-86.112,138.74
22180,108.75,-86.151,138.74
22181,108.72,-86.189,138.74
22182,108.68,-86.227,138.73
22183,108.64,-86.266,138.73
22184,108.61,-86.304,138.72
22185,108.57,-86.342,138.72
22186,108.53,-86.38,138.71
22187,108.5,-86.418,138.71
22188,108.46,-86.456,138.7
22189,108.43,-86.494,138.7
22190,108.39,-86.532,138.69
22191,108.35,-86.57,138.69
22192,108.32,-86.608,138.68
22193,108.28,-86.646,138.68
22194,108.24,-86.684,138.67
22195,108.21,-86.721,138.67
22196,108.17,-86.759,138.66
22197,108.13,-86.797,138.66
22198,108.1,-86.834,138.65
22199,108.06,-86.872,138.65
22200,108.02,-86.909,138.64
22201,107.99,-86.947,138.64
22202,107.95,-86.984,138.63
22203,107.91,-87.022,138.63
22204,107.88,-87.059,138.62
22205,107.84,-87.097,138.62
22206,107.8,-87.134,138.61
22207,107.77,-87.171,138.61
22208,107.73,-87.208,138.6
22209,107.69,-87.246,138.6
22210,107.66,-87.283,138.59
22211,107.62,-87.32,138.59
22212,107.58,-87.357,138.58
22213,107.54,-87.394,138.58
22214,107.51,-87.431,138.57
22215,107.47,-87.468,138.57
22216,107.43,-87.505,138.56
22217,107.4,-87.542,138.56
22218,107.36,-87.579,138.55
22219,107.32,-87.616,138.54
22220,107.28,-87.653,138.54
22221,107.25,-87.69,138.53
22222,107.21,-87.726,138.53
22223,107.17,-87.763,138.52
22224,107.14,-87.8,138.52
22225,107.1,-87.836,138.51
22225,107.1,-87.836,138.51
22226,107.06,-87.873,138.51
22227,107.02,-87.91,138.5
22228,106.99,-87.946,138.49
22229,106.95,-87.983,138.49
22230,106.91,-88.019,138.48
22231,106.87,-88.056,138.48
22232,106.84,-88.092,138.47
22233,106.8,-88.129,138.46
22234,106.76,-88.165,138.46
22235,106.72,-88.201,138.45
22236,106.69,-88.238,138.45
22237,106.65,-88.274,138.44
22238,106.61,-88.31,138.44
22239,106.57,-88.347,138.43
22240,106.53,-88.383,138.42
22241,106.5,-88.419,138.42
22242,106.46,-88.455,138.41
22243,106.42,-88.491,138.41
22244,106.38,-88.527,138.4
22245,106.34,-88.563,138.39
22246,106.31,-88.599,138.39
22247,106.27,-88.635,138.38
22248,106.23,-88.671,138.37
22249,106.19,-88.707,138.37
22250,106.15,-88.743,138.36
22251,106.12,-88.779,138.36
22252,106.08,-88.815,138.35
22253,106.04,-88.851,138.34
22254,106,-88.887,138.34
22255,105.96,-88.922,138.33
22256,105.92,-88.958,138.32
22257,105.89,-88.994,138.32
22258,105.85,-89.03,138.31
22259,105.81,-89.065,138.3
22260,105.77,-89.101,138.3
22261,105.73,-89.136,138.29
22262,105.69,-89.172,138.28
22263,105.65,-89.208,138.28
22264,105.61,-89.243,138.27
22265,105.58,-89.279,138.26
22266,105.54,-89.314,138.26
22267,105.5,-89.35,138.25
22268,105.46,-89.385,138.24
22269,105.42,-89.42,138.24
22270,105.38,-89.456,138.23
22271,105.34,-89.491,138.22
22272,105.3,-89.526,138.22
22273,105.26,-89.562,138.21
22274,105.22,-89.597,138.2
22275,105.18,-89.632,138.19
22276,105.15,-89.667,138.19
22277,105.11,-89.702,138.18
22278,105.07,-89.738,138.17
22279,105.03,-89.773,138.17
22280,104.99,-89.808,138.16
22281,104.95,-89.843,138.15
22282,104.91,-89.878,138.14
22283,104.87,-89.913,138.14
22284,104.83,-89.948,138.13
22285,104.79,-89.983,138.12
22286,104.75,-90.018,138.11
22287,104.71,-90.052,138.11
22288,104.67,-90.087,138.1
22289,104.63,-90.122,138.09
22290,104.59,-90.157,138.08
22291,104.55,-90.192,138.08
22292,104.51,-90.226,138.07
22293,104.47,-90.261,138.06
22294,104.43,-90.296,138.05
22295,104.39,-90.33,138.05
22296,104.35,-90.365,138.04
22297,104.31,-90.4,138.03
22298,104.27,-90.434,138.02
22299,104.23,-90.469,138.01
22300,104.19,-90.503,138.01
22300,104.19,-90.503,138.01
22301,104.15,-90.538,138
22302,104.11,-90.572,137.99
22303,104.06,-90.606,137.98
22304,104.02,-90.641,137.97
22305,103.98,-90.675,137.97
22306,103.94,-90.709,137.96
22307,103.9,-90.743,137.95
22308,103.86,-90.778,137.94
22309,103.82,-90.812,137.93
22310,103.78,-90.846,137.92
22311,103.74,-90.88,137.91
22312,103.7,-90.914,137.91
22313,103.65,-90.948,137.9
22314,103.61,-90.982,137.89
22315,103.57,-91.016,137.88
22316,103.53,-91.05,137.87
22317,103.49,-91.084,137.86
22318,103.45,-91.118,137.85
22319,103.41,-91.152,137.85
22320,103.36,-91.186,137.84
22321,103.32,-91.219,137.83
22322,103.28,-91.253,137.82
22323,103.24,-91.287,137.81
22324,103.2,-91.32,137.8
22325,103.15,-91.354,137.79
22326,103.11,-91.387,137.78
22327,103.07,-91.421,137.77
22328,103.03,-91.454,137.76
22329,102.99,-91.488,137.75
22330,102.94,-91.521,137.74
22331,102.9,-91.555,137.73
22332,102.86,-91.588,137.72
22333,102.82,-91.621,137.71
22334,102.77,-91.654,137.71
22335,102.73,-91.688,137.7
22336,102.69,-91.721,137.69
22337,102.64,-91.754,137.68
22338,102.6,-91.787,137.67
22339,102.56,-91.82,137.66
22340,102.52,-91.853,137.65
22341,102.47,-91.886,137.64
22342,102.43,-91.919,137.63
22343,102.39,-91.952,137.62
22344,102.34,-91.984,137.61
22345,102.3,-92.017,137.59
22346,102.26,-92.05,137.58
22347,102.21,-92.083,137.57
22348,102.17,-92.115,137.56
22349,102.13,-92.148,137.55
22350,102.08,-92.18,137.54
22351,102.04,-92.213,137.53
22352,101.99,-92.245,137.52
22353,101.95,-92.277,137.51
22354,101.91,-92.31,137.5
22355,101.86,-92.342,137.49
22356,101.82,-92.374,137.48
22357,101.77,-92.406,137.47
22358,101.73,-92.438,137.45
22359,101.69,-92.471,137.44
22360,101.64,-92.503,137.43
22361,101.6,-92.534,137.42
22362,101.55,-92.566,137.41
22363,101.51,-92.598,137.4
22364,101.46,-92.63,137.39
22365,101.42,-92.662,137.37
22366,101.37,-92.693,137.36
22367,101.33,-92.725,137.35
22368,101.28,-92.757,137.34
22369,101.24,-92.788,137.33
22370,101.19,-92.819,137.32
22371,101.15,-92.851,137.3
22372,101.1,-92.882,137.29
22373,101.06,-92.913,137.28
22374,101.01,-92.945,137.27
22375,100.97,-92.976,137.25
22375,100.97,-92.976,137.25
22376,100.92,-93.007,137.24
22377,100.88,-93.038,137.23
22378,100.83,-93.069,137.22
22379,100.78,-93.1,137.2
22380,100.74,-93.131,137.19
22381,100.69,-93.161,137.18
22382,100.65,-93.192,137.17
22383,100.6,-93.223,137.15
22384,100.55,-93.253,137.14
22385,100.51,-93.284,137.13
22386,100.46,-93.314,137.11
22387,100.42,-93.345,137.1
22388,100.37,-93.375,137.09
22389,100.32,-93.405,137.07
22390,100.28,-93.435,137.06
22391,100.23,-93.465,137.05
22392,100.18,-93.495,137.03
22393,100.14,-93.525,137.02
22394,100.09,-93.555,137.01
22395,100.04,-93.585,136.99
22396,99.995,-93.615,136.98
22397,99.948,-93.644,136.96
22398,99.901,-93.674,136.95
22399,99.854,-93.704,136.94
22400,99.807,-93.733,136.92
22401,99.76,-93.762,136.91
22402,99.712,-93.792,136.89
22403,99.665,-93.821,136.88
22404,99.617,-93.85,136.86
22405,99.57,-93.879,136.85
22406,99.522,-93.908,136.83
22407,99.474,-93.937,136.82
22408,99.426,-93.966,136.8
22409,99.379,-93.995,136.79
22410,99.331,-94.023,136.77
22411,99.283,-94.052,136.76
22412,99.235,-94.08,136.74
22413,99.186,-94.109,136.73
22414,99.138,-94.137,136.71
22415,99.09,-94.166,136.7
22416,99.042,-94.194,136.68
22417,98.993,-94.222,136.67
22418,98.945,-94.25,136.65
22419,98.896,-94.278,136.63
22420,98.848,-94.306,136.62
22421,98.799,-94.333,136.6
22422,98.75,-94.361,136.59
22423,98.701,-94.389,136.57
22424,98.652,-94.416,136.55
22425,98.603,-94.444,136.54
22426,98.554,-94.471,136.52
22427,98.505,-94.498,136.5
22428,98.456,-94.525,136.49
22429,98.407,-94.552,136.47
22430,98.358,-94.579,136.45
22431,98.308,-94.606,136.44
22432,98.259,-94.633,136.42
22433,98.209,-94.66,136.4
22434,98.16,-94.686,136.38
22435,98.11,-94.713,136.37
22436,98.061,-94.739,136.35
22437,98.011,-94.766,136.33
22438,97.961,-94.792,136.32
22439,97.911,-94.818,136.3
22440,97.861,-94.844,136.28
22441,97.811,-94.87,136.26
22442,97.761,-94.896,136.24
22443,97.711,-94.922,136.23
22444,97.661,-94.947,136.21
22445,97.611,-94.973,136.19
22446,97.56,-94.998,136.17
22447,97.51,-95.024,136.15
22448,97.46,-95.049,136.13
22449,97.409,-95.074,136.12
22450,97.359,-95.099,136.1
22450,97.359,-95.099,136.1
22451,97.308,-95.124,136.08
22452,97.257,-95.149,136.06
22453,97.207,-95.174,136.04
22454,97.156,-95.198,136.02
22455,97.105,-95.223,136
22456,97.054,-95.247,135.98
22457,97.003,-95.272,135.96
22458,96.952,-95.296,135.94
22459,96.901,-95.32,135.93
22460,96.85,-95.344,135.91
22461,96.799,-95.368,135.89
22462,96.748,-95.392,135.87
22463,96.697,-95.415,135.85
22464,96.645,-95.439,135.83
22465,96.594,-95.462,135.81
22466,96.542,-95.486,135.79
22467,96.491,-95.509,135.77
22468,96.439,-95.532,135.75
22469,96.388,-95.555,135.73
22470,96.336,-95.578,135.7
22471,96.285,-95.601,135.68
22472,96.233,-95.624,135.66
22473,96.181,-95.646,135.64
22474,96.129,-95.669,135.62
22475,96.077,-95.691,135.6
22476,96.025,-95.713,135.58
22477,95.974,-95.735,135.56
22478,95.922,-95.757,135.54
22479,95.869,-95.779,135.52
22480,95.817,-95.801,135.49
22481,95.765,-95.823,135.47
22482,95.713,-95.844,135.45
22483,95.661,-95.866,135.43
22484,95.609,-95.887,135.41
22485,95.556,-95.908,135.39
22486,95.504,-95.929,135.36
22487,95.451,-95.95,135.34
22488,95.399,-95.971,135.32
22489,95.347,-95.992,135.3
22490,95.294,-96.013,135.28
22491,95.241,-96.033,135.25
22492,95.189,-96.053,135.23
22493,95.136,-96.074,135.21
22494,95.084,-96.094,135.18
22495,95.031,-96.114,135.16
22496,94.978,-96.134,135.14
22497,94.925,-96.154,135.12
22498,94.873,-96.173,135.09
22499,94.82,-96.193,135.07
22500,94.767,-96.212,135.05
22501,94.714,-96.232,135.02
22502,94.661,-96.251,135
22503,94.608,-96.27,134.98
22504,94.555,-96.289,134.95
22505,94.502,-96.307,134.93
22506,94.449,-96.326,134.9
22507,94.396,-96.345,134.88
22508,94.343,-96.363,134.86
22509,94.289,-96.381,134.83
22510,94.236,-96.4,134.81
22511,94.183,-96.418,134.78
22512,94.13,-96.436,134.76
22513,94.076,-96.453,134.74
22514,94.023,-96.471,134.71
22515,93.97,-96.489,134.69
22516,93.917,-96.506,134.66
22517,93.863,-96.523,134.64
22518,93.81,-96.54,134.61
22519,93.756,-96.557,134.59
22520,93.703,-96.574,134.56
22521,93.649,-96.591,134.54
22522,93.596,-96.608,134.51
22523,93.543,-96.624,134.49
22524,93.489,-96.641,134.46
22525,93.435,-96.657,134.43
22525,93.435,-96.657,134.43
22526,93.382,-96.673,134.41
22527,93.328,-96.689,134.38
22528,93.275,-96.705,134.36
22529,93.221,-96.721,134.33
22530,93.168,-96.736,134.31
22531,93.114,-96.752,134.28
22532,93.06,-96.767,134.25
22533,93.007,-96.782,134.23
22534,92.953,-96.798,134.2
22535,92.899,-96.812,134.18
22536,92.846,-96.827,134.15
22537,92.792,-96.842,134.12
22538,92.738,-96.857,134.1
22539,92.685,-96.871,134.07
22540,92.631,-96.885,134.04
22541,92.577,-96.9,134.02
22542,92.524,-96.914,133.99
22543,92.47,-96.927,133.96
22544,92.416,-96.941,133.93
22545,92.362,-96.955,133.91
22546,92.309,-96.968,133.88
22547,92.255,-96.982,133.85
22548,92.201,-96.995,133.82
22549,92.147,-97.008,133.8
22550,92.094,-97.021,133.77
22551,92.04,-97.034,133.74
22552,91.986,-97.047,133.71
22553,91.933,-97.059,133.69
22554,91.879,-97.072,133.66
22555,91.825,-97.084,133.63
22556,91.771,-97.096,133.6
22557,91.718,-97.109,133.57
22558,91.664,-97.12,133.55
22559,91.61,-97.132,133.52
22560,91.557,-97.144,133.49
22561,91.503,-97.156,133.46
22600,89.424,-97.504,132.3
22675,85.619,-97.659,129.88
22750,82.258,-97.319,127.43
22825,79.409,-96.779,125.19
22900,76.946,-96.296,123.26
22975,74.631,-95.966,121.57
23050,72.256,-95.704,119.92
23125,69.745,-95.33,118.12
23200,67.156,-94.678,116.08
23275,64.633,-93.66,113.8
23350,62.337,-92.286,111.37
23425,60.397,-90.645,108.92
23500,58.881,-88.877,106.61
23575,57.783,-87.125,104.55
23650,57.04,-85.505,102.78
23725,56.56,-84.083,101.34
23800,56.251,-82.885,100.17
23875,56.029,-81.913,99.242
23950,55.805,-81.141,98.479
24025,55.494,-80.492,97.767
24100,55.081,-79.82,96.98
24175,54.68,-78.993,96.072
24250,54.507,-78.004,95.161
24325,54.744,-77.035,94.506
24400,55.403,-76.393,94.368
24475,56.255,-76.356,94.841
24550,56.89,-76.991,95.729
24625,56.928,-78.049,96.604
24700,56.26,-79.081,97.052
24775,55.086,-79.703,96.887
24850,53.764,-79.758,96.187
24925,52.633,-79.314,95.188
25000,51.913,-78.587,94.186


==> images/illustration_CircuitDomPoles.csv <==
x,y_ref_real,y_ref_imag,y_ref_abs
10000,116.64,22.242,118.74
10075,118.3,21.329,120.21
10150,119.75,20.119,121.43
10225,120.95,18.785,122.4
10300,121.97,17.464,123.22
10375,122.94,16.189,124
10450,123.95,14.901,124.84
10525,125.03,13.505,125.76
10600,126.16,11.895,126.72
10675,127.23,9.9726,127.62
10750,128.06,7.6986,128.29
10825,128.43,5.1639,128.54
10900,128.18,2.6154,128.21
10975,127.32,0.3888,127.32
11050,126.07,-1.2195,126.08
11125,124.78,-2.0656,124.8
11200,123.85,-2.2102,123.87
11275,123.58,-1.9065,123.6
11350,124.14,-1.53,124.15
11425,125.48,-1.4792,125.49
11500,127.38,-2.0846,127.4
11575,129.52,-3.5458,129.57
11650,131.52,-5.8975,131.65
11725,133.02,-9.0125,133.33
11800,133.79,-12.645,134.39
11875,133.68,-16.475,134.69
11950,132.71,-20.151,134.23
12025,131.06,-23.371,133.13
12100,129.03,-25.99,131.62
12175,126.89,-28.045,129.95
12250,124.79,-29.672,128.27
12325,122.77,-30.995,126.62
12400,120.81,-32.06,124.99
12475,118.93,-32.861,123.39
12550,117.21,-33.404,121.87
12625,115.74,-33.767,120.56
12700,114.57,-34.099,119.53
12775,113.63,-34.562,118.77
12850,112.8,-35.256,118.18
12925,111.89,-36.2,117.6
13000,110.74,-37.321,116.86
13075,109.25,-38.479,115.83
13150,107.39,-39.496,114.42
13225,105.19,-40.196,112.61
13300,102.78,-40.421,110.44
13375,100.34,-40.059,108.04
13450,98.115,-39.092,105.62
13525,96.352,-37.647,103.45
13600,95.181,-35.958,101.75
13675,94.579,-34.264,100.59
13750,94.421,-32.713,99.927
13825,94.569,-31.323,99.621
13900,94.952,-29.997,99.577
13942,95.297,-29.203,99.671
13943,95.307,-29.183,99.675
13944,95.317,-29.163,99.679
13945,95.327,-29.143,99.682
13946,95.337,-29.123,99.686
13947,95.348,-29.102,99.69
13948,95.358,-29.082,99.694
13949,95.369,-29.062,99.698
13950,95.379,-29.041,99.703
13951,95.39,-29.021,99.707
13952,95.401,-29,99.711
13953,95.412,-28.98,99.716
13954,95.423,-28.959,99.72
13955,95.434,-28.938,99.725
13956,95.446,-28.917,99.73
13957,95.457,-28.896,99.735
13958,95.469,-28.875,99.74
13959,95.48,-28.854,99.745
13960,95.492,-28.833,99.75
13961,95.504,-28.812,99.755
13962,95.516,-28.79,99.761
13963,95.528,-28.769,99.766
13964,95.541,-28.747,99.772
13965,95.553,-28.726,99.777
13966,95.566,-28.704,99.783
13967,95.578,-28.682,99.789
13968,95.591,-28.66,99.795
13969,95.604,-28.638,99.801
13970,95.617,-28.616,99.808
13971,95.631,-28.594,99.814
13972,95.644,-28.572,99.821
13973,95.658,-28.549,99.827
13974,95.672,-28.527,99.834
13975,95.686,-28.504,99.841
13975,95.686,-28.504,99.841
13976,95.7,-28.481,99.848
13977,95.714,-28.459,99.855
13978,95.729,-28.436,99.863
13979,95.743,-28.413,99.87
13980,95.758,-28.39,99.878
13981,95.773,-28.367,99.886
13982,95.788,-28.343,99.894
13983,95.804,-28.32,99.902
13984,95.819,-28.296,99.91
13985,95.835,-28.273,99.919
13986,95.851,-28.249,99.927
13987,95.867,-28.225,99.936
13988,95.884,-28.201,99.945
13989,95.9,-28.177,99.954
13990,95.917,-28.153,99.963
13991,95.934,-28.128,99.973
13992,95.952,-28.104,99.983
13993,95.969,-28.079,99.993
13994,95.987,-28.054,100
13995,96.005,-28.03,100.01
13996,96.023,-28.005,100.02
13997,96.042,-27.98,100.03
13998,96.06,-27.954,100.05
13999,96.079,-27.929,100.06
14000,96.099,-27.903,100.07
14001,96.118,-27.878,100.08
14002,96.138,-27.852,100.09
14003,96.158,-27.826,100.1
14004,96.179,-27.8,100.12
14005,96.199,-27.774,100.13
14006,96.22,-27.747,100.14
14007,96.242,-27.721,100.15
14008,96.263,-27.694,100.17
14009,96.285,-27.668,100.18
14010,96.308,-27.641,100.2
14011,96.33,-27.614,100.21
14012,96.353,-27.586,100.22
14013,96.377,-27.559,100.24
14014,96.4,-27.532,100.25
14015,96.425,-27.504,100.27
14016,96.449,-27.476,100.29
14017,96.474,-27.448,100.3
14018,96.499,-27.42,100.32
14019,96.525,-27.392,100.34
14020,96.551,-27.363,100.35
14021,96.577,-27.335,100.37
14022,96.604,-27.306,100.39
14023,96.632,-27.277,100.41
14024,96.66,-27.248,100.43
14025,96.688,-27.219,100.45
14026,96.717,-27.19,100.47
14027,96.746,-27.161,100.49
14028,96.776,-27.131,100.51
14029,96.806,-27.101,100.53
14030,96.837,-27.071,100.55
14031,96.869,-27.041,100.57
14032,96.901,-27.011,100.59
14033,96.933,-26.981,100.62
14034,96.966,-26.95,100.64
14035,97,-26.92,100.67
14036,97.034,-26.889,100.69
14037,97.069,-26.858,100.72
14038,97.105,-26.827,100.74
14039,97.141,-26.796,100.77
14040,97.178,-26.765,100.8
14041,97.216,-26.734,100.82
14042,97.254,-26.702,100.85
14043,97.293,-26.671,100.88
14044,97.333,-26.639,100.91
14045,97.374,-26.607,100.94
14046,97.415,-26.575,100.98
14047,97.458,-26.543,101.01
14048,97.501,-26.511,101.04
14049,97.545,-26.479,101.07
14050,97.59,-26.447,101.11
14050,97.59,-26.447,101.11
14051,97.635,-26.415,101.15
14052,97.682,-26.383,101.18
14053,97.729,-26.351,101.22
14054,97.778,-26.318,101.26
14055,97.828,-26.286,101.3
14056,97.878,-26.254,101.34
14057,97.93,-26.222,101.38
14058,97.982,-26.19,101.42
14059,98.036,-26.158,101.47
14060,98.091,-26.126,101.51
14061,98.147,-26.094,101.56
14062,98.204,-26.062,101.6
14063,98.263,-26.031,101.65
14064,98.323,-25.999,101.7
14065,98.384,-25.968,101.75
14066,98.446,-25.937,101.81
14067,98.51,-25.906,101.86
14068,98.575,-25.876,101.91
14069,98.641,-25.846,101.97
14070,98.709,-25.816,102.03
14071,98.778,-25.786,102.09
14072,98.849,-25.758,102.15
14073,98.921,-25.729,102.21
14074,98.995,-25.701,102.28
14075,99.071,-25.674,102.34
14076,99.148,-25.647,102.41
14077,99.227,-25.621,102.48
14078,99.308,-25.595,102.55
14079,99.39,-25.571,102.63
14080,99.474,-25.547,102.7
14081,99.56,-25.524,102.78
14082,99.648,-25.502,102.86
14083,99.737,-25.481,102.94
14084,99.829,-25.462,103.02
14085,99.922,-25.443,103.11
14086,100.02,-25.426,103.2
14087,100.11,-25.41,103.29
14088,100.21,-25.396,103.38
14089,100.32,-25.383,103.48
14090,100.42,-25.372,103.57
14091,100.52,-25.363,103.67
14092,100.63,-25.356,103.78
14093,100.74,-25.35,103.88
14094,100.85,-25.347,103.99
14095,100.97,-25.346,104.1
14096,101.08,-25.348,104.21
14097,101.2,-25.352,104.33
14098,101.32,-25.359,104.44
14099,101.44,-25.368,104.56
14100,101.56,-25.381,104.69
14101,101.69,-25.396,104.81
14102,101.82,-25.415,104.94
14103,101.94,-25.438,105.07
14104,102.07,-25.464,105.2
14105,102.21,-25.494,105.34
14106,102.34,-25.527,105.48
14107,102.47,-25.565,105.61
14108,102.61,-25.607,105.76
14109,102.75,-25.654,105.9
14110,102.88,-25.705,106.05
14111,103.02,-25.761,106.19
14112,103.16,-25.822,106.34
14113,103.3,-25.888,106.5
14114,103.44,-25.959,106.65
14115,103.58,-26.036,106.8
14116,103.72,-26.118,106.96
14117,103.86,-26.205,107.11
14118,103.99,-26.298,107.27
14119,104.13,-26.397,107.42
14120,104.26,-26.502,107.58
14121,104.4,-26.613,107.74
14122,104.53,-26.729,107.89
14123,104.65,-26.852,108.04
14124,104.78,-26.98,108.2
14125,104.9,-27.114,108.35
14125,104.9,-27.114,108.35
14126,105.02,-27.254,108.5
14127,105.13,-27.399,108.64
14128,105.24,-27.55,108.79
14129,105.34,-27.706,108.93
14130,105.44,-27.867,109.06
14131,105.54,-28.033,109.2
14132,105.63,-28.204,109.33
14133,105.71,-28.379,109.45
14134,105.78,-28.557,109.57
14135,105.85,-28.74,109.68
14136,105.91,-28.926,109.79
14137,105.97,-29.114,109.89
14138,106.01,-29.305,109.99
14139,106.05,-29.498,110.08
14140,106.08,-29.693,110.16
14141,106.1,-29.888,110.23
14142,106.12,-30.084,110.3
14143,106.13,-30.28,110.36
14144,106.13,-30.476,110.42
14145,106.12,-30.671,110.46
14146,106.1,-30.865,110.5
14147,106.08,-31.057,110.53
14148,106.05,-31.246,110.55
14149,106.01,-31.433,110.57
14150,105.96,-31.617,110.58
14151,105.91,-31.798,110.58
14152,105.85,-31.975,110.57
14153,105.78,-32.147,110.56
14154,105.71,-32.315,110.54
14155,105.63,-32.479,110.51
14156,105.55,-32.637,110.48
14157,105.46,-32.791,110.44
14158,105.37,-32.939,110.4
14159,105.28,-33.082,110.35
14160,105.18,-33.219,110.3
14161,105.07,-33.35,110.24
14162,104.97,-33.476,110.17
14163,104.86,-33.596,110.11
14164,104.75,-33.71,110.04
14165,104.63,-33.819,109.96
14166,104.52,-33.921,109.88
14167,104.4,-34.018,109.8
14168,104.28,-34.11,109.72
14169,104.17,-34.196,109.64
14170,104.05,-34.277,109.55
14171,103.93,-34.352,109.46
14172,103.81,-34.422,109.37
14173,103.69,-34.487,109.28
14174,103.57,-34.548,109.18
14175,103.46,-34.604,109.09
14176,103.34,-34.655,109
14177,103.22,-34.702,108.9
14178,103.11,-34.744,108.81
14179,103,-34.783,108.71
14180,102.88,-34.818,108.62
14181,102.77,-34.849,108.52
14182,102.67,-34.876,108.43
14183,102.56,-34.9,108.33
14184,102.45,-34.921,108.24
14185,102.35,-34.939,108.15
14186,102.25,-34.954,108.06
14187,102.15,-34.966,107.97
14188,102.05,-34.976,107.88
14189,101.95,-34.983,107.79
14190,101.86,-34.988,107.7
14191,101.77,-34.99,107.62
14192,101.68,-34.991,107.53
14193,101.59,-34.989,107.45
14194,101.51,-34.986,107.37
14195,101.42,-34.981,107.28
14196,101.34,-34.974,107.21
14197,101.26,-34.966,107.13
14198,101.18,-34.957,107.05
14199,101.11,-34.946,106.97
14200,101.03,-34.934,106.9
14200,101.03,-34.934,106.9
14201,100.96,-34.921,106.83
14202,100.89,-34.906,106.76
14203,100.82,-34.891,106.69
14204,100.75,-34.875,106.62
14205,100.69,-34.858,106.55
14206,100.63,-34.84,106.49
14207,100.57,-34.822,106.42
14208,100.51,-34.803,106.36
14209,100.45,-34.783,106.3
14210,100.39,-34.763,106.24
14211,100.34,-34.742,106.18
14212,100.28,-34.721,106.12
14213,100.23,-34.699,106.07
14214,100.18,-34.677,106.01
14215,100.13,-34.655,105.96
14216,100.08,-34.633,105.91
14217,100.04,-34.61,105.86
14218,99.993,-34.587,105.81
14219,99.95,-34.564,105.76
14220,99.908,-34.541,105.71
14221,99.867,-34.517,105.66
14222,99.827,-34.494,105.62
14223,99.789,-34.471,105.57
14224,99.751,-34.447,105.53
14225,99.715,-34.423,105.49
14226,99.68,-34.4,105.45
14227,99.646,-34.376,105.41
14228,99.613,-34.353,105.37
14229,99.581,-34.329,105.33
14230,99.55,-34.306,105.3
14231,99.52,-34.283,105.26
14232,99.491,-34.26,105.22
14233,99.463,-34.237,105.19
14234,99.436,-34.214,105.16
14235,99.41,-34.191,105.12
14236,99.384,-34.168,105.09
14237,99.359,-34.146,105.06
14238,99.335,-34.123,105.03
14239,99.312,-34.101,105
14240,99.29,-34.079,104.98
14241,99.268,-34.057,104.95
14242,99.247,-34.035,104.92
14243,99.227,-34.014,104.9
14244,99.208,-33.993,104.87
14245,99.189,-33.971,104.85
14246,99.171,-33.951,104.82
14247,99.153,-33.93,104.8
14248,99.136,-33.909,104.78
14249,99.12,-33.889,104.75
14250,99.104,-33.869,104.73
14251,99.089,-33.849,104.71
14252,99.074,-33.83,104.69
14253,99.06,-33.811,104.67
14254,99.047,-33.791,104.65
14255,99.034,-33.773,104.63
14256,99.021,-33.754,104.62
14257,99.009,-33.736,104.6
14258,98.997,-33.717,104.58
14259,98.986,-33.699,104.57
14260,98.975,-33.682,104.55
14261,98.965,-33.664,104.53
14262,98.955,-33.647,104.52
14263,98.946,-33.63,104.5
14264,98.937,-33.613,104.49
14265,98.928,-33.597,104.48
14266,98.92,-33.58,104.46
14267,98.912,-33.564,104.45
14268,98.904,-33.549,104.44
14269,98.897,-33.533,104.43
14270,98.89,-33.518,104.42
14271,98.883,-33.503,104.4
14272,98.877,-33.488,104.39
14273,98.871,-33.473,104.38
14274,98.866,-33.459,104.37
14275,98.86,-33.444,104.36
14275,98.86,-33.444,104.36
14276,98.855,-33.431,104.35
14277,98.851,-33.417,104.35
14278,98.846,-33.403,104.34
14279,98.842,-33.39,104.33
14280,98.838,-33.377,104.32
14281,98.834,-33.364,104.31
14282,98.831,-33.352,104.31
14283,98.828,-33.339,104.3
14284,98.825,-33.327,104.29
14285,98.822,-33.315,104.29
14286,98.819,-33.303,104.28
14287,98.817,-33.292,104.27
14288,98.815,-33.281,104.27
14289,98.813,-33.269,104.26
14290,98.811,-33.259,104.26
14291,98.81,-33.248,104.25
14292,98.809,-33.237,104.25
14293,98.808,-33.227,104.24
14294,98.807,-33.217,104.24
14295,98.806,-33.207,104.24
14296,98.805,-33.198,104.23
14297,98.805,-33.188,104.23
14298,98.805,-33.179,104.23
14299,98.804,-33.17,104.22
14300,98.804,-33.161,104.22
14301,98.805,-33.152,104.22
14302,98.805,-33.144,104.22
14303,98.805,-33.136,104.21
14304,98.806,-33.127,104.21
14305,98.807,-33.12,104.21
14306,98.808,-33.112,104.21
14307,98.809,-33.104,104.21
14308,98.81,-33.097,104.21
14309,98.811,-33.09,104.2
14310,98.812,-33.083,104.2
14311,98.814,-33.076,104.2
14312,98.815,-33.069,104.2
14313,98.817,-33.063,104.2
14314,98.819,-33.057,104.2
14315,98.82,-33.05,104.2
14316,98.822,-33.044,104.2
14317,98.824,-33.039,104.2
14318,98.827,-33.033,104.2
14319,98.829,-33.028,104.2
14320,98.831,-33.022,104.2
14321,98.833,-33.017,104.2
14322,98.836,-33.012,104.2
14323,98.838,-33.007,104.2
14324,98.841,-33.003,104.21
14325,98.844,-32.998,104.21
14326,98.846,-32.994,104.21
14327,98.849,-32.99,104.21
14328,98.852,-32.986,104.21
14329,98.855,-32.982,104.21
14330,98.858,-32.978,104.21
14331,98.861,-32.975,104.22
14332,98.864,-32.971,104.22
14333,98.867,-32.968,104.22
14334,98.871,-32.965,104.22
14335,98.874,-32.962,104.22
14336,98.877,-32.959,104.23
14337,98.88,-32.956,104.23
14338,98.884,-32.954,104.23
14339,98.887,-32.951,104.23
14340,98.891,-32.949,104.24
14341,98.894,-32.947,104.24
14342,98.898,-32.945,104.24
14350,98.927,-32.933,104.27
14425,99.207,-33.13,104.59
14500,99.356,-33.632,104.89
14575,99.359,-34.228,105.09
14650,99.271,-34.85,105.21
14725,99.117,-35.502,105.28
14800,98.875,-36.192,105.29
14875,98.498,-36.886,105.18
14950,97.975,-37.496,104.9
15025,97.367,-37.93,104.49
15100,96.798,-38.15,104.05
15175,96.404,-38.209,103.7
15250,96.27,-38.237,103.59
15325,96.389,-38.41,103.76
15400,96.635,-38.874,104.16
15475,96.806,-39.659,104.61
15550,96.733,-40.652,104.93
15625,96.379,-41.667,105
15700,95.837,-42.573,104.87
15775,95.232,-43.357,104.64
15850,94.625,-44.087,104.39
15925,93.993,-44.821,104.13
16000,93.296,-45.56,103.83
16075,92.527,-46.28,103.46
16150,91.685,-46.983,103.02
16225,90.748,-47.663,102.5
16300,89.696,-48.28,101.86
16375,88.554,-48.787,101.1
16450,87.373,-49.179,100.26
16525,86.169,-49.486,99.368
16600,84.923,-49.723,98.409
16675,83.613,-49.87,97.356
16750,82.239,-49.897,96.192
16825,80.812,-49.773,94.91
16900,79.358,-49.471,93.515
16975,77.911,-48.973,92.024
17050,76.501,-48.272,90.458
17125,75.155,-47.364,88.835
17200,73.9,-46.227,87.167
17275,72.784,-44.83,85.483
17350,71.898,-43.148,83.851
17425,71.374,-41.194,82.409
17500,71.367,-39.061,81.357
17575,71.995,-36.931,80.915
17650,73.303,-35.067,81.258
17725,75.19,-33.777,82.428
17800,77.37,-33.32,84.24
17875,79.408,-33.757,86.286
17950,80.909,-34.867,88.102
18025,81.708,-36.261,89.392
18100,81.885,-37.59,90.101
18175,81.648,-38.661,90.339
18250,81.214,-39.428,90.279
18325,80.748,-39.954,90.092
18400,80.324,-40.363,89.895
18475,79.902,-40.773,89.704
18550,79.366,-41.214,89.429
18625,78.613,-41.595,88.939
18700,77.652,-41.757,88.168
18775,76.615,-41.584,87.173
18850,75.677,-41.082,86.109
18925,74.96,-40.364,85.137
19000,74.486,-39.577,84.348
19075,74.184,-38.838,83.736
19150,73.928,-38.185,83.207
19225,73.596,-37.551,82.622
19300,73.151,-36.792,81.883
19375,72.672,-35.765,80.996
19450,72.317,-34.407,80.085
19525,72.26,-32.761,79.34
19600,72.619,-30.953,78.94
19675,73.429,-29.142,79
19750,74.656,-27.472,79.55
19825,76.214,-26.05,80.543
19900,77.989,-24.931,81.877
19975,79.859,-24.105,83.417
20050,81.743,-23.5,85.054
20125,83.632,-23.024,86.743
20200,85.578,-22.615,88.515
20275,87.657,-22.264,90.44
20350,89.954,-22.008,92.607
20425,92.541,-21.96,95.111
20500,95.405,-22.307,97.978
20575,98.373,-23.22,101.08
20650,101.16,-24.708,104.14
20725,103.56,-26.561,106.92
20800,105.59,-28.498,109.37
20875,107.45,-30.368,111.66
20950,109.37,-32.241,114.02
21025,111.41,-34.32,116.58
21100,113.49,-36.81,119.31
21175,115.38,-39.797,122.05
21250,116.84,-43.206,124.57
21325,117.69,-46.81,126.66
21400,117.97,-50.314,128.25
21475,117.89,-53.495,129.46
21550,117.77,-56.354,130.56
21625,117.83,-59.142,131.84
21700,118.01,-62.182,133.39
21775,118.03,-65.639,135.05
21850,117.58,-69.426,136.55
21925,116.52,-73.3,137.66
22000,114.83,-76.974,138.24
22075,112.68,-80.2,138.31
22150,110.35,-82.817,137.97
22161,110.02,-83.143,137.9
22162,109.99,-83.172,137.9
22163,109.96,-83.2,137.89
22164,109.93,-83.229,137.88
22165,109.9,-83.257,137.88
22166,109.87,-83.285,137.87
22167,109.84,-83.313,137.86
22168,109.81,-83.341,137.86
22169,109.78,-83.369,137.85
22170,109.75,-83.397,137.84
22171,109.72,-83.424,137.83
22172,109.69,-83.452,137.83
22173,109.66,-83.479,137.82
22174,109.63,-83.506,137.81
22175,109.6,-83.533,137.81
22176,109.57,-83.56,137.8
22177,109.55,-83.586,137.79
22178,109.52,-83.613,137.79
22179,109.49,-83.639,137.78
22180,109.46,-83.665,137.77
22181,109.43,-83.691,137.76
22182,109.4,-83.717,137.76
22183,109.37,-83.743,137.75
22184,109.34,-83.769,137.74
22185,109.31,-83.794,137.74
22186,109.29,-83.819,137.73
22187,109.26,-83.844,137.72
22188,109.23,-83.869,137.71
22189,109.2,-83.894,137.71
22190,109.17,-83.919,137.7
22191,109.15,-83.943,137.69
22192,109.12,-83.968,137.69
22193,109.09,-83.992,137.68
22194,109.06,-84.016,137.67
22195,109.04,-84.04,137.66
22196,109.01,-84.064,137.66
22197,108.98,-84.087,137.65
22198,108.95,-84.11,137.64
22199,108.93,-84.134,137.64
22200,108.9,-84.157,137.63
22201,108.87,-84.18,137.62
22202,108.85,-84.202,137.62
22203,108.82,-84.225,137.61
22204,108.8,-84.247,137.6
22205,108.77,-84.269,137.59
22206,108.74,-84.291,137.59
22207,108.72,-84.313,137.58
22208,108.69,-84.335,137.57
22209,108.67,-84.356,137.57
22210,108.64,-84.378,137.56
22211,108.62,-84.399,137.55
22212,108.59,-84.42,137.55
22213,108.57,-84.44,137.54
22214,108.54,-84.461,137.53
22215,108.52,-84.481,137.53
22216,108.49,-84.502,137.52
22217,108.47,-84.522,137.51
22218,108.45,-84.541,137.51
22219,108.42,-84.561,137.5
22220,108.4,-84.581,137.49
22221,108.38,-84.6,137.49
22222,108.35,-84.619,137.48
22223,108.33,-84.638,137.48
22224,108.31,-84.656,137.47
22225,108.29,-84.675,137.46
22225,108.29,-84.675,137.46
22226,108.27,-84.693,137.46
22227,108.24,-84.711,137.45
22228,108.22,-84.729,137.45
22229,108.2,-84.747,137.44
22230,108.18,-84.765,137.44
22231,108.16,-84.782,137.43
22232,108.14,-84.799,137.42
22233,108.12,-84.816,137.42
22234,108.1,-84.833,137.41
22235,108.08,-84.849,137.41
22236,108.06,-84.866,137.4
22237,108.05,-84.882,137.4
22238,108.03,-84.898,137.4
22239,108.01,-84.913,137.39
22240,107.99,-84.929,137.39
22241,107.98,-84.944,137.38
22242,107.96,-84.959,137.38
22243,107.94,-84.974,137.38
22244,107.93,-84.989,137.37
22245,107.91,-85.003,137.37
22246,107.9,-85.018,137.37
22247,107.88,-85.032,137.36
22248,107.87,-85.046,137.36
22249,107.86,-85.059,137.36
22250,107.84,-85.073,137.36
22251,107.83,-85.086,137.36
22252,107.82,-85.099,137.36
22253,107.81,-85.112,137.35
22254,107.79,-85.125,137.35
22255,107.78,-85.138,137.35
22256,107.77,-85.15,137.35
22257,107.77,-85.162,137.35
22258,107.76,-85.174,137.35
22259,107.75,-85.186,137.36
22260,107.74,-85.198,137.36
22261,107.73,-85.209,137.36
22262,107.73,-85.221,137.36
22263,107.72,-85.232,137.36
22264,107.72,-85.243,137.37
22265,107.71,-85.254,137.37
22266,107.71,-85.265,137.37
22267,107.71,-85.276,137.38
22268,107.71,-85.286,137.38
22269,107.71,-85.297,137.39
22270,107.71,-85.307,137.4
22271,107.71,-85.318,137.4
22272,107.71,-85.328,137.41
22273,107.71,-85.338,137.42
22274,107.71,-85.348,137.43
22275,107.72,-85.358,137.44
22276,107.72,-85.368,137.45
22277,107.73,-85.378,137.46
22278,107.74,-85.389,137.47
22279,107.75,-85.399,137.49
22280,107.76,-85.409,137.5
22281,107.77,-85.419,137.51
22282,107.78,-85.43,137.53
22283,107.79,-85.44,137.55
22284,107.81,-85.451,137.56
22285,107.82,-85.462,137.58
22286,107.84,-85.473,137.6
22287,107.86,-85.484,137.62
22288,107.88,-85.496,137.65
22289,107.9,-85.508,137.67
22290,107.92,-85.52,137.7
22291,107.94,-85.532,137.72
22292,107.97,-85.545,137.75
22293,107.99,-85.559,137.78
22294,108.02,-85.573,137.81
22295,108.05,-85.588,137.84
22296,108.08,-85.603,137.88
22297,108.12,-85.619,137.91
22298,108.15,-85.636,137.95
22299,108.19,-85.653,137.99
22300,108.22,-85.672,138.03
22300,108.22,-85.672,138.03
22301,108.26,-85.691,138.07
22302,108.31,-85.711,138.12
22303,108.35,-85.733,138.17
22304,108.39,-85.755,138.21
22305,108.44,-85.779,138.27
22306,108.49,-85.805,138.32
22307,108.54,-85.831,138.38
22308,108.59,-85.86,138.44
22309,108.65,-85.89,138.5
22310,108.71,-85.921,138.56
22311,108.76,-85.955,138.63
22312,108.82,-85.991,138.7
22313,108.89,-86.029,138.77
22314,108.95,-86.069,138.85
22315,109.02,-86.111,138.92
22316,109.09,-86.156,139.01
22317,109.16,-86.204,139.09
22318,109.23,-86.254,139.18
22319,109.3,-86.307,139.27
22320,109.38,-86.364,139.36
22321,109.45,-86.424,139.46
22322,109.53,-86.487,139.56
22323,109.61,-86.554,139.67
22324,109.69,-86.625,139.77
22325,109.78,-86.699,139.88
22326,109.86,-86.778,140
22327,109.95,-86.861,140.12
22328,110.03,-86.948,140.24
22329,110.12,-87.04,140.36
22330,110.21,-87.137,140.49
22331,110.29,-87.239,140.62
22332,110.38,-87.345,140.76
22333,110.47,-87.457,140.9
22334,110.55,-87.574,141.04
22335,110.64,-87.697,141.18
22336,110.73,-87.825,141.33
22337,110.81,-87.959,141.48
22338,110.89,-88.098,141.63
22339,110.98,-88.244,141.78
22340,111.05,-88.395,141.94
22341,111.13,-88.551,142.1
22342,111.2,-88.714,142.26
22343,111.27,-88.882,142.42
22344,111.34,-89.056,142.58
22345,111.4,-89.236,142.74
22346,111.46,-89.421,142.9
22347,111.52,-89.611,143.06
22348,111.56,-89.806,143.22
22349,111.61,-90.007,143.38
22350,111.65,-90.212,143.54
22351,111.68,-90.421,143.69
22352,111.7,-90.634,143.85
22353,111.72,-90.851,144
22354,111.73,-91.072,144.15
22355,111.74,-91.295,144.29
22356,111.73,-91.521,144.43
22357,111.72,-91.749,144.57
22358,111.7,-91.979,144.7
22359,111.67,-92.209,144.82
22360,111.64,-92.441,144.94
22361,111.6,-92.673,145.06
22362,111.55,-92.905,145.17
22363,111.49,-93.136,145.27
22364,111.42,-93.366,145.37
22365,111.34,-93.594,145.46
22366,111.26,-93.82,145.54
22367,111.17,-94.043,145.61
22368,111.07,-94.264,145.68
22369,110.97,-94.481,145.74
22370,110.86,-94.695,145.8
22371,110.74,-94.905,145.84
22372,110.62,-95.11,145.88
22373,110.49,-95.31,145.91
22374,110.35,-95.506,145.94
22375,110.21,-95.696,145.96
22375,110.21,-95.696,145.96
22376,110.06,-95.882,145.97
22377,109.91,-96.061,145.98
22378,109.76,-96.235,145.97
22379,109.6,-96.403,145.97
22380,109.44,-96.566,145.95
22381,109.28,-96.723,145.93
22382,109.11,-96.873,145.91
22383,108.94,-97.018,145.88
22384,108.77,-97.157,145.84
22385,108.6,-97.29,145.8
22386,108.42,-97.418,145.76
22387,108.25,-97.539,145.71
22388,108.07,-97.656,145.66
22389,107.9,-97.766,145.6
22390,107.72,-97.872,145.54
22391,107.54,-97.972,145.48
22392,107.37,-98.067,145.41
22393,107.19,-98.157,145.34
22394,107.02,-98.243,145.27
22395,106.84,-98.324,145.2
22396,106.67,-98.4,145.12
22397,106.5,-98.473,145.05
22398,106.33,-98.541,144.97
22399,106.16,-98.605,144.89
22400,105.99,-98.665,144.81
22401,105.82,-98.722,144.72
22402,105.66,-98.776,144.64
22403,105.5,-98.826,144.55
22404,105.33,-98.873,144.47
22405,105.18,-98.917,144.38
22406,105.02,-98.958,144.3
22407,104.86,-98.996,144.21
22408,104.71,-99.032,144.12
22409,104.56,-99.066,144.03
22410,104.41,-99.097,143.95
22411,104.26,-99.126,143.86
22412,104.11,-99.153,143.77
22413,103.97,-99.178,143.68
22414,103.82,-99.201,143.6
22415,103.68,-99.223,143.51
22416,103.54,-99.243,143.42
22417,103.41,-99.261,143.34
22418,103.27,-99.279,143.25
22419,103.14,-99.294,143.17
22420,103.01,-99.309,143.08
22421,102.88,-99.322,143
22422,102.75,-99.334,142.92
22423,102.62,-99.345,142.83
22424,102.5,-99.356,142.75
22425,102.38,-99.365,142.67
22426,102.26,-99.373,142.59
22427,102.14,-99.381,142.51
22428,102.02,-99.388,142.43
22429,101.9,-99.395,142.35
22430,101.79,-99.4,142.27
22431,101.67,-99.405,142.19
22432,101.56,-99.41,142.12
22433,101.45,-99.414,142.04
22434,101.34,-99.418,141.96
22435,101.23,-99.421,141.89
22436,101.13,-99.424,141.82
22437,101.02,-99.427,141.74
22438,100.92,-99.429,141.67
22439,100.81,-99.431,141.6
22440,100.71,-99.432,141.53
22441,100.61,-99.434,141.46
22442,100.51,-99.435,141.39
22443,100.41,-99.436,141.32
22444,100.32,-99.437,141.25
22445,100.22,-99.438,141.18
22446,100.12,-99.438,141.11
22447,100.03,-99.439,141.05
22448,99.937,-99.439,140.98
22449,99.844,-99.439,140.91
22450,99.752,-99.44,140.85
22450,99.752,-99.44,140.85
22451,99.662,-99.44,140.79
22452,99.572,-99.44,140.72
22453,99.482,-99.44,140.66
22454,99.394,-99.44,140.6
22455,99.307,-99.44,140.53
22456,99.22,-99.44,140.47
22457,99.134,-99.439,140.41
22458,99.048,-99.439,140.35
22459,98.964,-99.439,140.29
22460,98.88,-99.439,140.23
22461,98.796,-99.439,140.17
22462,98.714,-99.439,140.12
22463,98.632,-99.439,140.06
22464,98.55,-99.439,140
22465,98.47,-99.439,139.94
22466,98.389,-99.439,139.89
22467,98.31,-99.44,139.83
22468,98.23,-99.44,139.78
22469,98.152,-99.44,139.72
22470,98.074,-99.44,139.67
22471,97.996,-99.441,139.61
22472,97.919,-99.441,139.56
22473,97.842,-99.441,139.51
22474,97.766,-99.442,139.45
22475,97.691,-99.442,139.4
22476,97.615,-99.443,139.35
22477,97.54,-99.444,139.3
22478,97.466,-99.444,139.24
22479,97.392,-99.445,139.19
22480,97.318,-99.446,139.14
22481,97.245,-99.447,139.09
22482,97.172,-99.448,139.04
22483,97.1,-99.449,138.99
22484,97.028,-99.45,138.94
22485,96.956,-99.451,138.89
22486,96.884,-99.452,138.84
22487,96.813,-99.453,138.79
22488,96.742,-99.454,138.75
22489,96.672,-99.456,138.7
22490,96.602,-99.457,138.65
22491,96.532,-99.458,138.6
22492,96.462,-99.46,138.55
22493,96.393,-99.461,138.51
22494,96.324,-99.463,138.46
22495,96.255,-99.464,138.41
22496,96.186,-99.466,138.37
22497,96.118,-99.467,138.32
22498,96.05,-99.469,138.27
22499,95.982,-99.471,138.23
22500,95.915,-99.473,138.18
22501,95.847,-99.474,138.14
22502,95.78,-99.476,138.09
22503,95.713,-99.478,138.05
22504,95.647,-99.48,138
22505,95.58,-99.482,137.96
22506,95.514,-99.484,137.91
22507,95.448,-99.486,137.87
22508,95.382,-99.488,137.82
22509,95.316,-99.49,137.78
22510,95.251,-99.492,137.74
22511,95.186,-99.494,137.69
22512,95.121,-99.496,137.65
22513,95.056,-99.498,137.61
22514,94.991,-99.5,137.56
22515,94.926,-99.502,137.52
22516,94.862,-99.504,137.48
22517,94.798,-99.506,137.43
22518,94.734,-99.509,137.39
22519,94.67,-99.511,137.35
22520,94.606,-99.513,137.31
22521,94.542,-99.515,137.26
22522,94.479,-99.517,137.22
22523,94.415,-99.519,137.18
22524,94.352,-99.522,137.14
22525,94.289,-99.524,137.1
22525,94.289,-99.524,137.1
22526,94.226,-99.526,137.05
22527,94.163,-99.528,137.01
22528,94.101,-99.53,136.97
22529,94.038,-99.532,136.93
22530,93.976,-99.534,136.89
22531,93.914,-99.536,136.85
22532,93.851,-99.538,136.81
22533,93.789,-99.541,136.77
22534,93.727,-99.543,136.72
22535,93.666,-99.545,136.68
22536,93.604,-99.547,136.64
22537,93.542,-99.549,136.6
22538,93.481,-99.551,136.56
22539,93.42,-99.553,136.52
22540,93.358,-99.555,136.48
22541,93.297,-99.556,136.44
22542,93.236,-99.558,136.4
22543,93.175,-99.56,136.36
22544,93.114,-99.562,136.32
22545,93.054,-99.564,136.28
22546,92.993,-99.566,136.24
22547,92.932,-99.567,136.2
22548,92.872,-99.569,136.16
22549,92.812,-99.571,136.12
22550,92.751,-99.572,136.08
22551,92.691,-99.574,136.04
22552,92.631,-99.575,136
22553,92.571,-99.577,135.96
22554,92.511,-99.578,135.92
22555,92.452,-99.58,135.88
22556,92.392,-99.581,135.84
22557,92.332,-99.582,135.8
22558,92.273,-99.584,135.76
22559,92.213,-99.585,135.72
22560,92.154,-99.586,135.68
22561,92.095,-99.587,135.64
22600,89.847,-99.588,134.13
22675,85.87,-99.293,131.27
22750,82.424,-98.664,128.56
22825,79.526,-97.925,126.15
22900,77.034,-97.296,124.1
22975,74.699,-96.855,122.31
23050,72.311,-96.506,120.59
23125,69.789,-96.062,118.74
23200,67.193,-95.351,116.65
23275,64.665,-94.284,114.33
23350,62.364,-92.868,111.86
23425,60.421,-91.192,109.39
23500,58.902,-89.393,107.05
23575,57.802,-87.614,104.96
23650,57.056,-85.969,103.18
23725,56.574,-84.525,101.71
23800,56.265,-83.308,100.53
23875,56.041,-82.318,99.583
23950,55.816,-81.53,98.806
24025,55.504,-80.866,98.082
24100,55.09,-80.182,97.283
24175,54.689,-79.342,96.364
24250,54.515,-78.342,95.443
24325,54.752,-77.363,94.777
24400,55.41,-76.71,94.629
24475,56.261,-76.664,95.093
24550,56.896,-77.291,95.974
24625,56.934,-78.34,96.844
24700,56.265,-79.366,97.287
24775,55.091,-79.981,97.118
24850,53.769,-80.028,96.414
24925,52.637,-79.578,95.412
25000,51.918,-78.846,94.404


==> images/illustration_LowOrderRat1.csv <==
x,y_ref_real,y_ref_imag,y_ref_abs
0,10.385,0,10.385
0.005,10.36,-0.481,10.371
0.01,10.286,-0.95459,10.33
0.015,10.166,-1.4137,10.263
0.02,10.002,-1.852,10.172
0.025,9.799,-2.264,10.057
0.03,9.5627,-2.6455,9.9219
0.035,9.2985,-2.9933,9.7684
0.04,9.0121,-3.3056,9.5992
0.045,8.7092,-3.5815,9.4169
0.05,8.3953,-3.8212,9.224
0.055,8.0751,-4.0256,9.0229
0.06,7.753,-4.1965,8.8159
0.065,7.4327,-4.3358,8.6049
0.07,7.1172,-4.4459,8.3917
0.075,6.8091,-4.5293,8.1779
0.08,6.5101,-4.5886,7.9648
0.085,6.2219,-4.6264,7.7534
0.09,5.9452,-4.6451,7.5447
0.095,5.6809,-4.6471,7.3395
0.1,5.4293,-4.6343,7.1382
0.105,5.1904,-4.6089,6.9413
0.11,4.9642,-4.5726,6.7492
0.115,4.7505,-4.527,6.5621
0.12,4.549,-4.4735,6.38
0.125,4.3592,-4.4133,6.2032
0.13,4.1807,-4.3475,6.0315
0.135,4.0131,-4.2771,5.865
0.14,3.8557,-4.203,5.7036
0.145,3.7082,-4.1257,5.5473
0.15,3.5699,-4.0461,5.3958
0.155,3.4404,-3.9645,5.2492
0.16,3.3193,-3.8815,5.1072
0.165,3.206,-3.7973,4.9697
0.17,3.1002,-3.7125,4.8367
0.175,3.0014,-3.6271,4.7079
0.18,2.9092,-3.5415,4.5832
0.185,2.8233,-3.4559,4.4625
0.19,2.7433,-3.3703,4.3457
0.195,2.669,-3.285,4.2326
0.2,2.6,-3.2,4.1231
0.205,2.5361,-3.1154,4.0172
0.21,2.477,-3.0313,3.9147
0.215,2.4226,-2.9477,3.8155
0.22,2.3726,-2.8647,3.7196
0.225,2.3268,-2.7823,3.627
0.23,2.2851,-2.7004,3.5375
0.235,2.2473,-2.6192,3.4512
0.24,2.2133,-2.5386,3.368
0.245,2.183,-2.4586,3.2879
0.25,2.1563,-2.3792,3.2109
0.255,2.1331,-2.3003,3.1372
0.26,2.1134,-2.2221,3.0666
0.265,2.0971,-2.1444,2.9993
0.27,2.0841,-2.0672,2.9355
0.275,2.0745,-1.9906,2.8751
0.28,2.0682,-1.9145,2.8183
0.285,2.0653,-1.839,2.7654
0.29,2.0658,-1.7639,2.7164
0.295,2.0696,-1.6894,2.6716
0.3,2.0769,-1.6154,2.6312
0.305,2.0877,-1.5419,2.5954
0.31,2.1022,-1.4691,2.5646
0.315,2.1203,-1.3968,2.539
0.32,2.1422,-1.3252,2.5189
0.325,2.168,-1.2542,2.5047
0.33,2.1979,-1.1841,2.4966
0.335,2.232,-1.1149,2.495
0.34,2.2705,-1.0467,2.5002
0.345,2.3136,-0.97971,2.5125
0.35,2.3614,-0.91402,2.5322
0.355,2.4142,-0.84989,2.5595
0.36,2.4722,-0.78757,2.5946
0.365,2.5356,-0.72735,2.6379
0.37,2.6047,-0.66958,2.6894
0.375,2.6796,-0.61466,2.7492
0.38,2.7606,-0.56306,2.8174
0.385,2.8479,-0.51531,2.8941
0.39,2.9417,-0.47203,2.9793
0.395,3.0421,-0.4339,3.0729
0.4,3.1492,-0.40172,3.1747
0.405,3.2631,-0.37636,3.2847
0.41,3.3836,-0.35878,3.4025
0.415,3.5105,-0.35006,3.528
0.42,3.6436,-0.35133,3.6605
0.425,3.7824,-0.3638,3.7998
0.43,3.9259,-0.38876,3.9451
0.435,4.0734,-0.42746,4.0958
0.44,4.2236,-0.48118,4.2509
0.445,4.3749,-0.55108,4.4094
0.45,4.5254,-0.6382,4.5702
0.455,4.673,-0.74331,4.7318
0.46,4.8153,-0.86692,4.8927
0.465,4.9495,-1.0091,5.0513
0.47,5.0728,-1.1694,5.2059
0.475,5.1823,-1.3469,5.3545
0.48,5.2752,-1.5401,5.4954
0.485,5.3488,-1.7467,5.6268
0.49,5.4008,-1.9641,5.7469
0.495,5.4296,-2.1891,5.8543
0.5,5.4341,-2.4181,5.9479
0.505,5.4139,-2.6475,6.0265
0.51,5.3693,-2.8735,6.0898
0.515,5.3014,-3.0926,6.1375
0.52,5.2119,-3.3016,6.1696
0.525,5.1031,-3.4978,6.1868
0.53,4.9776,-3.679,6.1896
0.535,4.8382,-3.8437,6.1792
0.54,4.6877,-3.991,6.1565
0.545,4.5291,-4.1203,6.1229
0.55,4.3649,-4.2319,6.0796
0.555,4.1977,-4.3262,6.028
0.56,4.0296,-4.404,5.9693
0.565,3.8624,-4.4662,5.9047
0.57,3.6976,-4.5142,5.8353
0.575,3.5365,-4.5492,5.7621
0.58,3.38,-4.5724,5.6861
0.585,3.2288,-4.5852,5.6079
0.59,3.0834,-4.5887,5.5284
0.595,2.9442,-4.5841,5.4481
0.6,2.8113,-4.5724,5.3675
0.605,2.6847,-4.5548,5.2871
0.61,2.5644,-4.532,5.2072
0.615,2.4503,-4.5048,5.1281
0.62,2.3423,-4.4739,5.05
0.625,2.24,-4.44,4.9731
0.63,2.1433,-4.4037,4.8976
0.635,2.052,-4.3653,4.8236
0.64,1.9657,-4.3254,4.7511
0.645,1.8842,-4.2842,4.6802
0.65,1.8072,-4.2421,4.611
0.655,1.7345,-4.1994,4.5435
0.66,1.6658,-4.1562,4.4776
0.665,1.6009,-4.1128,4.4134
0.67,1.5395,-4.0694,4.3508
0.675,1.4815,-4.026,4.2899
0.68,1.4266,-3.9828,4.2306
0.685,1.3746,-3.9399,4.1728
0.69,1.3254,-3.8974,4.1166
0.695,1.2787,-3.8554,4.0619
0.7,1.2345,-3.8138,4.0086
0.705,1.1925,-3.7728,3.9567
0.71,1.1526,-3.7323,3.9063
0.715,1.1148,-3.6925,3.8571
0.72,1.0788,-3.6533,3.8092
0.725,1.0445,-3.6147,3.7626
0.73,1.0119,-3.5768,3.7172
0.735,0.98089,-3.5395,3.6729
0.74,0.95129,-3.5029,3.6298
0.745,0.92306,-3.4669,3.5877
0.75,0.89612,-3.4316,3.5467
0.755,0.8704,-3.397,3.5067
0.76,0.84581,-3.363,3.4677
0.765,0.8223,-3.3296,3.4297
0.77,0.79981,-3.2969,3.3925
0.775,0.77828,-3.2648,3.3563
0.78,0.75765,-3.2333,3.3209
0.785,0.73788,-3.2024,3.2863
0.79,0.71892,-3.1721,3.2525
0.795,0.70073,-3.1423,3.2195
0.8,0.68326,-3.1131,3.1872
0.805,0.66648,-3.0845,3.1557
0.81,0.65035,-3.0564,3.1248
0.815,0.63484,-3.0288,3.0946
0.82,0.61991,-3.0018,3.0651
0.825,0.60555,-2.9752,3.0362
0.83,0.59171,-2.9491,3.0079
0.835,0.57838,-2.9235,2.9802
0.84,0.56552,-2.8984,2.9531
0.845,0.55313,-2.8737,2.9265
0.85,0.54116,-2.8495,2.9004
0.855,0.52961,-2.8257,2.8749
0.86,0.51846,-2.8023,2.8499
0.865,0.50768,-2.7794,2.8254
0.87,0.49726,-2.7568,2.8013
0.875,0.48719,-2.7347,2.7777
0.88,0.47744,-2.7129,2.7546
0.885,0.468,-2.6915,2.7318
0.89,0.45887,-2.6704,2.7095
0.895,0.45002,-2.6497,2.6877
0.9,0.44145,-2.6294,2.6662
0.905,0.43314,-2.6093,2.6451
0.91,0.42508,-2.5897,2.6243
0.915,0.41727,-2.5703,2.6039
0.92,0.40968,-2.5512,2.5839
0.925,0.40232,-2.5325,2.5643
0.93,0.39517,-2.5141,2.5449
0.935,0.38823,-2.4959,2.5259
0.94,0.38148,-2.478,2.5072
0.945,0.37493,-2.4604,2.4888
0.95,0.36855,-2.4431,2.4708
0.955,0.36235,-2.4261,2.453
0.96,0.35632,-2.4093,2.4355
0.965,0.35045,-2.3927,2.4182
0.97,0.34474,-2.3764,2.4013
0.975,0.33918,-2.3604,2.3846
0.98,0.33376,-2.3445,2.3682
0.985,0.32848,-2.3289,2.352
0.99,0.32334,-2.3136,2.3361
0.995,0.31833,-2.2984,2.3204
1,0.31344,-2.2835,2.3049


==> images/illustration_LowOrderRat2.csv <==
x,y_ref_real,y_ref_imag,y_ref_abs
0,0,10.385,10.385
0.005,0.481,10.36,10.371
0.01,0.95459,10.286,10.33
0.015,1.4137,10.166,10.263
0.02,1.852,10.002,10.172
0.025,2.264,9.799,10.057
0.03,2.6455,9.5627,9.9219
0.035,2.9933,9.2985,9.7684
0.04,3.3056,9.0121,9.5992
0.045,3.5815,8.7092,9.4169
0.05,3.8212,8.3953,9.224
0.055,4.0256,8.0751,9.0229
0.06,4.1965,7.753,8.8159
0.065,4.3358,7.4327,8.6049
0.07,4.4459,7.1172,8.3917
0.075,4.5293,6.8091,8.1779
0.08,4.5886,6.5101,7.9648
0.085,4.6264,6.2219,7.7534
0.09,4.6451,5.9452,7.5447
0.095,4.6471,5.6809,7.3395
0.1,4.6343,5.4293,7.1382
0.105,4.6089,5.1904,6.9413
0.11,4.5726,4.9642,6.7492
0.115,4.527,4.7505,6.5621
0.12,4.4735,4.549,6.38
0.125,4.4133,4.3592,6.2032
0.13,4.3475,4.1807,6.0315
0.135,4.2771,4.0131,5.865
0.14,4.203,3.8557,5.7036
0.145,4.1257,3.7082,5.5473
0.15,4.0461,3.5699,5.3958
0.155,3.9645,3.4404,5.2492
0.16,3.8815,3.3193,5.1072
0.165,3.7973,3.206,4.9697
0.17,3.7125,3.1002,4.8367
0.175,3.6271,3.0014,4.7079
0.18,3.5415,2.9092,4.5832
0.185,3.4559,2.8233,4.4625
0.19,3.3703,2.7433,4.3457
0.195,3.285,2.669,4.2326
0.2,3.2,2.6,4.1231
0.205,3.1154,2.5361,4.0172
0.21,3.0313,2.477,3.9147
0.215,2.9477,2.4226,3.8155
0.22,2.8647,2.3726,3.7196
0.225,2.7823,2.3268,3.627
0.23,2.7004,2.2851,3.5375
0.235,2.6192,2.2473,3.4512
0.24,2.5386,2.2133,3.368
0.245,2.4586,2.183,3.2879
0.25,2.3792,2.1563,3.2109
0.255,2.3003,2.1331,3.1372
0.26,2.2221,2.1134,3.0666
0.265,2.1444,2.0971,2.9993
0.27,2.0672,2.0841,2.9355
0.275,1.9906,2.0745,2.8751
0.28,1.9145,2.0682,2.8183
0.285,1.839,2.0653,2.7654
0.29,1.7639,2.0658,2.7164
0.295,1.6894,2.0696,2.6716
0.3,1.6154,2.0769,2.6312
0.305,1.5419,2.0877,2.5954
0.31,1.4691,2.1022,2.5646
0.315,1.3968,2.1203,2.539
0.32,1.3252,2.1422,2.5189
0.325,1.2542,2.168,2.5047
0.33,1.1841,2.1979,2.4966
0.335,1.1149,2.232,2.495
0.34,1.0467,2.2705,2.5002
0.345,0.97971,2.3136,2.5125
0.35,0.91402,2.3614,2.5322
0.355,0.84989,2.4142,2.5595
0.36,0.78757,2.4722,2.5946
0.365,0.72735,2.5356,2.6379
0.37,0.66958,2.6047,2.6894
0.375,0.61466,2.6796,2.7492
0.38,0.56306,2.7606,2.8174
0.385,0.51531,2.8479,2.8941
0.39,0.47203,2.9417,2.9793
0.395,0.4339,3.0421,3.0729
0.4,0.40172,3.1492,3.1747
0.405,0.37636,3.2631,3.2847
0.41,0.35878,3.3836,3.4025
0.415,0.35006,3.5105,3.528
0.42,0.35133,3.6436,3.6605
0.425,0.3638,3.7824,3.7998
0.43,0.38876,3.9259,3.9451
0.435,0.42746,4.0734,4.0958
0.44,0.48118,4.2236,4.2509
0.445,0.55108,4.3749,4.4094
0.45,0.6382,4.5254,4.5702
0.455,0.74331,4.673,4.7318
0.46,0.86692,4.8153,4.8927
0.465,1.0091,4.9495,5.0513
0.47,1.1694,5.0728,5.2059
0.475,1.3469,5.1823,5.3545
0.48,1.5401,5.2752,5.4954
0.485,1.7467,5.3488,5.6268
0.49,1.9641,5.4008,5.7469
0.495,2.1891,5.4296,5.8543
0.5,2.4181,5.4341,5.9479
0.505,2.6475,5.4139,6.0265
0.51,2.8735,5.3693,6.0898
0.515,3.0926,5.3014,6.1375
0.52,3.3016,5.2119,6.1696
0.525,3.4978,5.1031,6.1868
0.53,3.679,4.9776,6.1896
0.535,3.8437,4.8382,6.1792
0.54,3.991,4.6877,6.1565
0.545,4.1203,4.5291,6.1229
0.55,4.2319,4.3649,6.0796
0.555,4.3262,4.1977,6.028
0.56,4.404,4.0296,5.9693
0.565,4.4662,3.8624,5.9047
0.57,4.5142,3.6976,5.8353
0.575,4.5492,3.5365,5.7621
0.58,4.5724,3.38,5.6861
0.585,4.5852,3.2288,5.6079
0.59,4.5887,3.0834,5.5284
0.595,4.5841,2.9442,5.4481
0.6,4.5724,2.8113,5.3675
0.605,4.5548,2.6847,5.2871
0.61,4.532,2.5644,5.2072
0.615,4.5048,2.4503,5.1281
0.62,4.4739,2.3423,5.05
0.625,4.44,2.24,4.9731
0.63,4.4037,2.1433,4.8976
0.635,4.3653,2.052,4.8236
0.64,4.3254,1.9657,4.7511
0.645,4.2842,1.8842,4.6802
0.65,4.2421,1.8072,4.611
0.655,4.1994,1.7345,4.5435
0.66,4.1562,1.6658,4.4776
0.665,4.1128,1.6009,4.4134
0.67,4.0694,1.5395,4.3508
0.675,4.026,1.4815,4.2899
0.68,3.9828,1.4266,4.2306
0.685,3.9399,1.3746,4.1728
0.69,3.8974,1.3254,4.1166
0.695,3.8554,1.2787,4.0619
0.7,3.8138,1.2345,4.0086
0.705,3.7728,1.1925,3.9567
0.71,3.7323,1.1526,3.9063
0.715,3.6925,1.1148,3.8571
0.72,3.6533,1.0788,3.8092
0.725,3.6147,1.0445,3.7626
0.73,3.5768,1.0119,3.7172
0.735,3.5395,0.98089,3.6729
0.74,3.5029,0.95129,3.6298
0.745,3.4669,0.92306,3.5877
0.75,3.4316,0.89612,3.5467
0.755,3.397,0.8704,3.5067
0.76,3.363,0.84581,3.4677
0.765,3.3296,0.8223,3.4297
0.77,3.2969,0.79981,3.3925
0.775,3.2648,0.77828,3.3563
0.78,3.2333,0.75765,3.3209
0.785,3.2024,0.73788,3.2863
0.79,3.1721,0.71892,3.2525
0.795,3.1423,0.70073,3.2195
0.8,3.1131,0.68326,3.1872
0.805,3.0845,0.66648,3.1557
0.81,3.0564,0.65035,3.1248
0.815,3.0288,0.63484,3.0946
0.82,3.0018,0.61991,3.0651
0.825,2.9752,0.60555,3.0362
0.83,2.9491,0.59171,3.0079
0.835,2.9235,0.57838,2.9802
0.84,2.8984,0.56552,2.9531
0.845,2.8737,0.55313,2.9265
0.85,2.8495,0.54116,2.9004
0.855,2.8257,0.52961,2.8749
0.86,2.8023,0.51846,2.8499
0.865,2.7794,0.50768,2.8254
0.87,2.7568,0.49726,2.8013
0.875,2.7347,0.48719,2.7777
0.88,2.7129,0.47744,2.7546
0.885,2.6915,0.468,2.7318
0.89,2.6704,0.45887,2.7095
0.895,2.6497,0.45002,2.6877
0.9,2.6294,0.44145,2.6662
0.905,2.6093,0.43314,2.6451
0.91,2.5897,0.42508,2.6243
0.915,2.5703,0.41727,2.6039
0.92,2.5512,0.40968,2.5839
0.925,2.5325,0.40232,2.5643
0.93,2.5141,0.39517,2.5449
0.935,2.4959,0.38823,2.5259
0.94,2.478,0.38148,2.5072
0.945,2.4604,0.37493,2.4888
0.95,2.4431,0.36855,2.4708
0.955,2.4261,0.36235,2.453
0.96,2.4093,0.35632,2.4355
0.965,2.3927,0.35045,2.4182
0.97,2.3764,0.34474,2.4013
0.975,2.3604,0.33918,2.3846
0.98,2.3445,0.33376,2.3682
0.985,2.3289,0.32848,2.352
0.99,2.3136,0.32334,2.3361
0.995,2.2984,0.31833,2.3204
1,2.2835,0.31344,2.3049


==> images/illustration_PacmanRight.csv <==
x,y_ref_real,y_ref_imag,y_ref_abs
2000,-2.8247,0.26695,2.8372
2010,-2.7613,0.93936,2.9167
2020,-2.5064,1.575,2.9601
2030,-2.0889,2.1088,2.9682
2040,-1.5624,2.4964,2.945
2050,-0.99176,2.7238,2.8988
2060,-0.43616,2.8093,2.843
2070,0.067791,2.7954,2.7962
2080,0.51626,2.7323,2.7806
2090,0.9373,2.6567,2.8172
2100,1.377,2.574,2.9192
2110,1.8767,2.4518,3.0876
2120,2.4492,2.2281,3.3111
2130,3.0644,1.8327,3.5706
2140,3.6486,1.2137,3.8451
2150,4.0994,0.35923,4.1151
2160,4.3092,-0.69036,4.3641
2170,4.1906,-1.8446,4.5786
2180,3.6992,-2.9756,4.7474
2190,2.8478,-3.9396,4.8611
2200,1.7109,-4.6038,4.9115
2210,0.41761,-4.874,4.8918
2220,-0.86918,-4.7189,4.7983
2230,-1.986,-4.1845,4.6319
2240,-2.8093,-3.3883,4.4014
2250,-3.2905,-2.4898,4.1263
2260,-3.4689,-1.6425,3.8381
2270,-3.4522,-0.945,3.5792
2280,-3.3703,-0.41362,3.3956
2290,-3.3238,0.0099492,3.3238
2300,-3.3503,0.42334,3.3769
2310,-3.4194,0.91985,3.541
2320,-3.4519,1.5547,3.7858
2330,-3.3484,2.3295,4.079
2340,-3.0182,3.1932,4.3939
2350,-2.4004,4.054,4.7113
2360,-1.4766,4.7959,5.018
2370,-0.27656,5.297,5.3042
2380,1.1217,5.4473,5.5616
2390,2.5968,5.166,5.782
2400,3.9943,4.4181,5.9561
2410,5.1429,3.2294,6.0727
2420,5.8795,1.6967,6.1194
2430,6.0828,-0.01198,6.0828
2440,5.711,-1.6767,5.952
2450,4.8293,-3.0688,5.7219
2460,3.6104,-4.0132,5.3982
2470,2.2909,-4.446,5.0015
2480,1.0953,-4.4346,4.5679
2490,0.16227,-4.143,4.1462
2500,-0.48819,-3.7588,3.7904
2510,-0.93464,-3.4228,3.5481
2520,-1.3012,-3.1914,3.4465
2530,-1.7027,-3.038,3.4826
2540,-2.2067,-2.8797,3.6279
2550,-2.8186,-2.6127,3.8432
2560,-3.4836,-2.1449,4.091
2570,-4.1008,-1.4219,4.3403
2580,-4.5451,-0.44479,4.5669
2590,-4.6955,0.72223,4.7508
2600,-4.4658,1.9565,4.8756
2610,-3.8335,3.0977,4.9287
2620,-2.8565,3.9839,4.9022
2630,-1.6667,4.4967,4.7957
2640,-0.43665,4.597,4.6177
2650,0.67152,4.3345,4.3863
2660,1.5526,3.824,4.1272
2670,2.1789,3.199,3.8706
2680,2.5894,2.5673,3.6463
2690,2.8577,1.985,3.4794
2700,3.0569,1.4547,3.3853
2710,3.2338,0.94056,3.3678
2720,3.3971,0.39106,3.4195
2730,3.517,-0.23872,3.5251
2740,3.5356,-0.96915,3.666
2750,3.3812,-1.7843,3.8231
2760,2.9876,-2.6269,3.9782
2770,2.314,-3.4013,4.1138
2780,1.3659,-3.9851,4.2127
2790,0.21044,-4.2526,4.2578
2800,-1.019,-4.1075,4.232
2810,-2.1372,-3.5223,4.12
2820,-2.9481,-2.5689,3.9104
2830,-3.3062,-1.4225,3.5993
2840,-3.1768,-0.32108,3.193
2850,-2.6611,0.51071,2.7097
2860,-1.9652,0.94237,2.1795
2870,-1.323,0.97948,1.6461
2880,-0.91417,0.74819,1.1813
2890,-0.81341,0.43729,0.9235
2900,-0.98444,0.23051,1.0111
2910,-1.3082,0.25495,1.3328
2920,-1.6265,0.55534,1.7187
2930,-1.7858,1.0923,2.0933
2940,-1.6733,1.7579,2.427
2950,-1.2417,2.4032,2.7051
2960,-0.52037,2.8719,2.9186
2970,0.38941,3.0364,3.0613
2980,1.3341,2.8296,3.1284
2990,2.1423,2.2643,3.1171
3000,2.6656,1.4347,3.0272
3010,2.8177,0.49575,2.861
3020,2.5974,-0.37505,2.6243
3030,2.0881,-1.0239,2.3257
3040,1.4342,-1.3598,1.9764
3050,0.79996,-1.374,1.5899
3060,0.32614,-1.1365,1.1824
3070,0.09684,-0.7712,0.77726
3080,0.12385,-0.42002,0.4379
3090,0.35059,-0.20654,0.4069
3100,0.67156,-0.20786,0.70299
3110,0.96102,-0.43962,1.0568
3120,1.1037,-0.85576,1.3966
3130,1.0214,-1.3617,1.7022
3140,0.69064,-1.8375,1.963
3150,0.1476,-2.1663,2.1713
3160,-0.52016,-2.2624,2.3214
3170,-1.1947,-2.092,2.4091
3180,-1.7571,-1.6823,2.4326
3190,-2.1179,-1.1143,2.3932
3200,-2.2416,-0.50012,2.2967
3210,-2.1545,0.050069,2.155
3220,-1.9338,0.46124,1.9881
3230,-1.6794,0.71568,1.8255
3240,-1.4762,0.85443,1.7056
3250,-1.3641,0.95688,1.6663
3260,-1.3251,1.1061,1.7261
3270,-1.2936,1.3543,1.8729
3280,-1.1848,1.7024,2.0741
3290,-0.9275,2.0995,2.2952
3300,-0.49007,2.4609,2.5093
3310,0.10975,2.696,2.6982
3320,0.81068,2.7338,2.8514
3330,1.5254,2.5408,2.9635
3340,2.1624,2.1266,3.0328
3350,2.6462,1.5385,3.0609
3360,2.9311,0.84837,3.0514
3370,3.0071,0.13558,3.0102
3380,2.8972,-0.52928,2.9451
3390,2.6486,-1.0976,2.867
3400,2.319,-1.5504,2.7895
3410,1.9607,-1.8986,2.7293
3420,1.6064,-2.176,2.7047
3430,1.259,-2.425,2.7323
3440,0.89085,-2.6781,2.8224
3450,0.45283,-2.9399,2.9746
3460,-0.10513,-3.1757,3.1775
3470,-0.80888,-3.3145,3.4118
3480,-1.6388,-3.2671,3.6551
3490,-2.5226,-2.9556,3.8857
3500,-3.3475,-2.3431,4.0861
3510,-3.9875,-1.4514,4.2435
3520,-4.3354,-0.36021,4.3503
3530,-4.3283,0.80994,4.4034
3540,-3.9605,1.9238,4.403
3550,-3.281,2.8581,4.3513
3560,-2.3817,3.523,4.2525
3570,-1.3777,3.8745,4.1121
3580,-0.38639,3.9187,3.9377
3590,0.49395,3.7067,3.7395
3600,1.2013,3.3215,3.532
3610,1.7206,2.8567,3.3349
3620,2.0824,2.3928,3.1721
3630,2.3494,1.9739,3.0685
3640,2.5897,1.5965,3.0423
3650,2.8482,1.2157,3.0968
3660,3.1262,0.76794,3.2191
3670,3.38,0.2014,3.386
3680,3.5372,-0.50069,3.5725
3690,3.5222,-1.3113,3.7584
3700,3.2788,-2.1667,3.93
3710,2.7842,-2.9819,4.0796
3720,2.0518,-3.6689,4.2037
3730,1.1272,-4.151,4.3014
3740,0.079377,-4.3726,4.3733
3750,-1.009,-4.3038,4.4205
3760,-2.0507,-3.9423,4.4438
3770,-2.962,-3.3124,4.4435
3780,-3.67,-2.4624,4.4196
3790,-4.1198,-1.4614,4.3713
3800,-4.2798,-0.39283,4.2978
3810,-4.1477,0.65286,4.1987
3820,-3.7521,1.5896,4.0749
3830,-3.1506,2.3483,3.9295
3840,-2.4195,2.8891,3.7684
3850,-1.6388,3.2061,3.6006
3860,-0.87464,3.3233,3.4364
3870,-0.16931,3.2814,3.2858
3880,0.45978,3.1224,3.1561
3890,1.0121,2.8782,3.051
3900,1.4937,2.5676,2.9705
3910,1.9084,2.1993,2.9119
3920,2.2551,1.7774,2.8713
3930,2.5271,1.3061,2.8447
3940,2.7151,0.79334,2.8286
3950,2.8093,0.25085,2.8205
3960,2.8021,-0.30572,2.8188
3970,2.6887,-0.8582,2.8223
3980,2.4675,-1.3868,2.8305
3990,2.1405,-1.8703,2.8425
4000,1.7132,-2.2865,2.8571


==> images/illustration_Spiral.csv <==
x,y_ref_real,y_ref_imag,y_ref_abs
4,-0.13561,0.060638,0.14855
4.01,-0.072794,0.082325,0.10989
4.02,-0.0093062,0.074625,0.075203
4.03,0.042058,0.041332,0.058968
4.04,0.072101,-0.0084409,0.072593
4.05,0.07709,-0.063056,0.099593
4.06,0.05911,-0.1113,0.12602
4.07,0.024471,-0.14478,0.14684
4.08,-0.018182,-0.1591,0.16013
4.09,-0.059925,-0.15403,0.16527
4.1,-0.093119,-0.1329,0.16227
4.11,-0.11247,-0.10147,0.15148
4.12,-0.11579,-0.066925,0.13374
4.13,-0.10404,-0.036402,0.11022
4.14,-0.081055,-0.015702,0.082562
4.15,-0.052699,-0.0082919,0.053348
4.16,-0.025603,-0.014497,0.029423
4.17,-0.0055478,-0.031749,0.03223
4.18,0.0036287,-0.055233,0.055352
4.19,0.00084873,-0.079179,0.079184
4.2,-0.01227,-0.098227,0.09899
4.21,-0.032072,-0.10853,0.11317
4.22,-0.053724,-0.10839,0.12097
4.23,-0.072402,-0.098404,0.12217
4.24,-0.084119,-0.08117,0.1169
4.25,-0.086566,-0.060627,0.10569
4.26,-0.079338,-0.041268,0.089429
4.27,-0.064092,-0.027252,0.069645
4.28,-0.044051,-0.021523,0.049028
4.29,-0.0234,-0.02526,0.034432
4.3,-0.0063781,-0.037694,0.03823
4.31,0.0036934,-0.056289,0.05641
4.32,0.0049511,-0.077412,0.07757
4.33,-0.0027068,-0.097077,0.097115
4.34,-0.017739,-0.11175,0.11315
4.35,-0.037325,-0.11895,0.12467
4.36,-0.058027,-0.1176,0.13113
4.37,-0.076285,-0.10805,0.13227
4.38,-0.089106,-0.091994,0.12807
4.39,-0.09436,-0.072198,0.11881
4.4,-0.091178,-0.051936,0.10493
4.41,-0.080058,-0.03462,0.087222
4.42,-0.062808,-0.023227,0.066965
4.43,-0.042277,-0.019726,0.046653
4.44,-0.021918,-0.024849,0.033134
4.45,-0.0051716,-0.037834,0.038186
4.46,0.0050701,-0.056593,0.056819
4.47,0.0069963,-0.078071,0.078384
4.48,0.00019651,-0.098753,0.098753
4.49,-0.014331,-0.11525,0.11613
4.5,-0.034376,-0.12486,0.1295
4.51,-0.05689,-0.12594,0.13819
4.52,-0.078406,-0.1181,0.14176
4.53,-0.095597,-0.10227,0.13999
4.54,-0.10564,-0.080596,0.13287
4.55,-0.10666,-0.056113,0.12052
4.56,-0.098101,-0.032386,0.10331
4.57,-0.080687,-0.013132,0.081749
4.58,-0.056607,-0.0014572,0.056626
4.59,-0.029129,0.00037504,0.029132
4.6,-0.0022049,-0.0083629,0.0086487
4.61,0.020131,-0.026856,0.033564
4.62,0.034477,-0.052803,0.063062
4.63,0.038516,-0.082724,0.091252
4.64,0.031449,-0.11256,0.11687
4.65,0.014029,-0.13829,0.139
4.66,-0.011623,-0.15648,0.15691
4.67,-0.042325,-0.16468,0.17003
4.68,-0.074325,-0.16174,0.178
4.69,-0.10372,-0.1478,0.18057
4.7,-0.12686,-0.12433,0.17763
4.71,-0.14076,-0.093925,0.16922
4.72,-0.14342,-0.060018,0.15547
4.73,-0.13407,-0.026713,0.13671
4.74,-0.1134,0.0018164,0.11342
4.75,-0.083556,0.021743,0.086339
4.76,-0.048005,0.030088,0.056655
4.77,-0.01121,0.025279,0.027653
4.78,0.02196,0.0075328,0.023216
4.79,0.046934,-0.021133,0.051472
4.8,0.060177,-0.057139,0.082983
4.81,0.059732,-0.09576,0.11286
4.82,0.045496,-0.13184,0.13947
4.83,0.019232,-0.1606,0.16174
4.84,-0.015675,-0.17817,0.17886
4.85,-0.054751,-0.18216,0.19021
4.86,-0.092937,-0.17183,0.19536
4.87,-0.12518,-0.14826,0.19403
4.88,-0.14697,-0.11422,0.18613
4.89,-0.15495,-0.073939,0.17169
4.9,-0.14745,-0.032848,0.15107
4.91,-0.12476,0.0031729,0.1248
4.92,-0.089547,0.028519,0.093979
4.93,-0.046575,0.038814,0.060628
4.94,-0.0022546,0.031807,0.031887
4.95,0.036463,0.0080703,0.037345
4.96,0.063317,-0.029014,0.069648
4.97,0.073935,-0.073753,0.10443
4.98,0.066659,-0.11915,0.13653
4.99,0.042713,-0.15828,0.16394
5,0.0059209,-0.18533,0.18543
5.01,-0.038132,-0.1965,0.20017
5.02,-0.082936,-0.19035,0.20763
5.03,-0.12203,-0.1679,0.20757
5.04,-0.14977,-0.13248,0.19995
5.05,-0.16205,-0.089253,0.185
5.06,-0.15694,-0.044574,0.16315
5.07,-0.13506,-0.0053282,0.13517
5.08,-0.099759,0.022322,0.10223
5.09,-0.05669,0.03388,0.066043
5.1,-0.012933,0.027602,0.030482
5.11,0.024191,0.0048407,0.024671
5.12,0.048736,-0.030098,0.057281
5.13,0.057143,-0.070883,0.091048
5.14,0.048907,-0.11044,0.12078
5.15,0.026396,-0.14239,0.14481
5.16,-0.00577,-0.16206,0.16216
5.17,-0.041787,-0.16711,0.17226
5.18,-0.075591,-0.15773,0.17491
5.19,-0.10184,-0.13634,0.17017
5.2,-0.11669,-0.1071,0.15839
5.21,-0.11825,-0.075374,0.14023
5.22,-0.10693,-0.046671,0.11667
5.23,-0.08535,-0.025848,0.089178
5.24,-0.057789,-0.016201,0.060017
5.25,-0.029509,-0.018876,0.03503
5.26,-0.0055973,-0.032753,0.033228
5.27,0.0099002,-0.054724,0.055613
5.28,0.014791,-0.080404,0.081753
5.29,0.0088336,-0.10513,0.10551
5.3,-0.0062918,-0.12476,0.12492
5.31,-0.027536,-0.13631,0.13907
5.32,-0.051158,-0.13833,0.14749
5.33,-0.073262,-0.13087,0.14998
5.34,-0.090394,-0.11543,0.14661
5.35,-0.09998,-0.094613,0.13765
5.36,-0.10061,-0.071744,0.12357
5.37,-0.092209,-0.050389,0.10508
5.38,-0.076069,-0.033901,0.083281
5.39,-0.054617,-0.024873,0.060015
5.4,-0.031137,-0.024809,0.039812
5.41,-0.0092351,-0.033809,0.035048
5.42,0.0077395,-0.050593,0.051182
5.43,0.017185,-0.072688,0.074692
5.44,0.017669,-0.096846,0.098444
5.45,0.0090962,-0.11954,0.11988
5.46,-0.0073386,-0.1375,0.13769
5.47,-0.029343,-0.14816,0.15103
5.48,-0.053835,-0.14996,0.15933
5.49,-0.0774,-0.14254,0.1622
5.5,-0.096695,-0.12677,0.15944
5.51,-0.10888,-0.10472,0.15106
5.52,-0.11196,-0.079378,0.13724
5.53,-0.10513,-0.054377,0.11836
5.54,-0.089048,-0.033491,0.095138
5.55,-0.065817,-0.020135,0.068828
5.56,-0.038781,-0.016675,0.042214
5.57,-0.012123,-0.024041,0.026925
5.58,0.0098899,-0.04138,0.042545
5.59,0.023599,-0.066129,0.070214
5.6,0.026686,-0.094452,0.09815
5.61,0.018569,-0.1219,0.12331
5.62,0.00043598,-0.14421,0.14421
5.63,-0.024918,-0.15788,0.15983
5.64,-0.053647,-0.16081,0.16952
5.65,-0.081428,-0.15248,0.17286
5.66,-0.10402,-0.13406,0.16968
5.67,-0.11791,-0.10818,0.16002
5.68,-0.12079,-0.078718,0.14418
5.69,-0.11199,-0.050169,0.12271
5.7,-0.092623,-0.027083,0.096502
5.71,-0.065605,-0.013244,0.066929
5.72,-0.035194,-0.011032,0.036883
5.73,-0.0063324,-0.020887,0.021826
5.74,0.016322,-0.041123,0.044244
5.75,0.029198,-0.068321,0.074299
5.76,0.030505,-0.097974,0.10261
5.77,0.020458,-0.12532,0.12698
5.78,0.001092,-0.14624,0.14625
5.79,-0.024203,-0.15785,0.15969
5.8,-0.051298,-0.1588,0.16688
5.81,-0.075995,-0.14951,0.16772
5.82,-0.094665,-0.13187,0.16233
5.83,-0.1047,-0.10897,0.15112
5.84,-0.10495,-0.084639,0.13482
5.85,-0.095788,-0.062795,0.11454
5.86,-0.079132,-0.046859,0.091966
5.87,-0.05811,-0.039149,0.070067
5.88,-0.03641,-0.040515,0.054472
5.89,-0.017713,-0.050201,0.053234
5.9,-0.0049225,-0.066069,0.066252
5.91,0.000215,-0.085062,0.085063
5.92,-0.0026079,-0.10386,0.1039
5.93,-0.012397,-0.1194,0.12004
5.94,-0.027077,-0.12936,0.13216
5.95,-0.044004,-0.1325,0.13961
5.96,-0.060322,-0.12867,0.14211
5.97,-0.073446,-0.1188,0.13967
5.98,-0.081341,-0.1047,0.13258
5.99,-0.082845,-0.088743,0.1214
6,-0.077781,-0.073564,0.10706


==> images/illustration_VibroAcoustics.csv <==
x,y_ref_real,y_ref_imag,y_ref_abs
4500,-1.3346e-09,-8.0732e-09,8.1828e-09
4502.5,-1.8358e-09,-8.5861e-09,8.7802e-09
4505,-2.4604e-09,-9.041e-09,9.3698e-09
4507.5,-3.1955e-09,-9.4115e-09,9.9392e-09
4510,-4.0228e-09,-9.6736e-09,1.0477e-08
4512.5,-4.9173e-09,-9.8068e-09,1.0971e-08
4515,-5.8461e-09,-9.7975e-09,1.1409e-08
4517.5,-6.7704e-09,-9.6445e-09,1.1784e-08
4520,-7.6531e-09,-9.3634e-09,1.2093e-08
4522.5,-8.4679e-09,-8.9849e-09,1.2346e-08
4525,-9.2066e-09,-8.5469e-09,1.2562e-08
4527.5,-9.8806e-09,-8.0842e-09,1.2766e-08
4530,-1.0516e-08,-7.6194e-09,1.2986e-08
4532.5,-1.1147e-08,-7.1577e-09,1.3247e-08
4535,-1.1804e-08,-6.6856e-09,1.3565e-08
4537.5,-1.2508e-08,-6.1739e-09,1.3949e-08
4540,-1.3263e-08,-5.5849e-09,1.4391e-08
4542.5,-1.4055e-08,-4.8816e-09,1.4879e-08
4545,-1.4853e-08,-4.0376e-09,1.5392e-08
4547.5,-1.5617e-08,-3.0432e-09,1.5911e-08
4550,-1.6314e-08,-1.905e-09,1.6425e-08
4552.5,-1.6919e-08,-6.3966e-10,1.6932e-08
4555,-1.742e-08,7.3473e-10,1.7436e-08
4557.5,-1.7814e-08,2.2051e-09,1.795e-08
4560,-1.8101e-08,3.767e-09,1.8488e-08
4562.5,-1.8279e-08,5.4247e-09,1.9067e-08
4565,-1.834e-08,7.1896e-09,1.9699e-08
4567.5,-1.8267e-08,9.0763e-09,2.0398e-08
4570,-1.8032e-08,1.11e-08,2.1174e-08
4572.5,-1.7592e-08,1.327e-08,2.2036e-08
4575,-1.6895e-08,1.559e-08,2.2989e-08
4577.5,-1.5878e-08,1.8048e-08,2.4039e-08
4580,-1.4468e-08,2.062e-08,2.5189e-08
4582.5,-1.2587e-08,2.3259e-08,2.6447e-08
4585,-1.0149e-08,2.5899e-08,2.7817e-08
4587.5,-7.0618e-09,2.844e-08,2.9304e-08
4590,-3.2322e-09,3.0737e-08,3.0906e-08
4592.5,1.4172e-09,3.2575e-08,3.2605e-08
4595,6.9086e-09,3.3659e-08,3.4361e-08
4597.5,1.315e-08,3.362e-08,3.61e-08
4600,1.9871e-08,3.2061e-08,3.7719e-08
4602.5,2.6583e-08,2.8663e-08,3.9093e-08
4605,3.261e-08,2.3313e-08,4.0086e-08
4607.5,3.7201e-08,1.622e-08,4.0584e-08
4610,3.9719e-08,7.9396e-09,4.0505e-08
4612.5,3.9817e-08,-7.0769e-10,3.9823e-08
4615,3.7546e-08,-8.8224e-09,3.8569e-08
4617.5,3.3339e-08,-1.5638e-08,3.6824e-08
4620,2.7878e-08,-2.0685e-08,3.4714e-08
4622.5,2.1904e-08,-2.3844e-08,3.2378e-08
4625,1.6051e-08,-2.5292e-08,2.9956e-08
4627.5,1.0749e-08,-2.5382e-08,2.7564e-08
4630,6.2133e-09,-2.4512e-08,2.5287e-08
4632.5,2.495e-09,-2.304e-08,2.3175e-08
4635,-4.5623e-10,-2.1244e-08,2.1248e-08
4637.5,-2.7372e-09,-1.9317e-08,1.951e-08
4640,-4.4564e-09,-1.7389e-08,1.7951e-08
4642.5,-5.7176e-09,-1.5539e-08,1.6557e-08
4645,-6.6131e-09,-1.3814e-08,1.5315e-08
4647.5,-7.2231e-09,-1.2239e-08,1.4211e-08
4650,-7.6155e-09,-1.0821e-08,1.3232e-08
4652.5,-7.8461e-09,-9.5584e-09,1.2366e-08
4655,-7.9596e-09,-8.4407e-09,1.1602e-08
4657.5,-7.9904e-09,-7.4538e-09,1.0927e-08
4660,-7.9642e-09,-6.5821e-09,1.0332e-08
4662.5,-7.8996e-09,-5.8104e-09,9.8063e-09
4665,-7.8099e-09,-5.1248e-09,9.3412e-09
4667.5,-7.7048e-09,-4.5131e-09,8.9293e-09
4670,-7.5917e-09,-3.9646e-09,8.5646e-09
4672.5,-7.4763e-09,-3.4699e-09,8.2423e-09
4675,-7.3631e-09,-3.02e-09,7.9584e-09
4677.5,-7.2552e-09,-2.6062e-09,7.7091e-09
4680,-7.1546e-09,-2.2198e-09,7.491e-09
4682.5,-7.0613e-09,-1.8526e-09,7.3003e-09
4685,-6.9736e-09,-1.4965e-09,7.1324e-09
4687.5,-6.8877e-09,-1.1444e-09,6.9821e-09
4690,-6.7979e-09,-7.912e-10,6.8438e-09
4692.5,-6.6972e-09,-4.3367e-10,6.7112e-09
4695,-6.5779e-09,-7.1363e-11,6.5782e-09
4697.5,-6.4322e-09,2.935e-10,6.4389e-09
4700,-6.2533e-09,6.5598e-10,6.2876e-09
4702.5,-6.0361e-09,1.0086e-09,6.1198e-09
4705,-5.7777e-09,1.3419e-09,5.9315e-09
4707.5,-5.4788e-09,1.6452e-09,5.7204e-09
4710,-5.1433e-09,1.9082e-09,5.4859e-09
4712.5,-4.7785e-09,2.1221e-09,5.2285e-09
4715,-4.3936e-09,2.28e-09,4.9499e-09
4717.5,-3.9994e-09,2.3775e-09,4.6527e-09
4720,-3.6078e-09,2.4127e-09,4.3402e-09
4722.5,-3.2318e-09,2.3864e-09,4.0174e-09
4725,-2.8841e-09,2.3036e-09,3.6912e-09
4727.5,-2.5759e-09,2.1729e-09,3.37e-09
4730,-2.3146e-09,2.0063e-09,3.0631e-09
4732.5,-2.1033e-09,1.8167e-09,2.7793e-09
4735,-1.9407e-09,1.616e-09,2.5255e-09
4737.5,-1.8226e-09,1.414e-09,2.3067e-09
4740,-1.743e-09,1.2172e-09,2.126e-09
4742.5,-1.696e-09,1.0298e-09,1.9842e-09
4745,-1.676e-09,8.535e-10,1.8808e-09
4747.5,-1.6785e-09,6.8884e-10,1.8143e-09
4750,-1.6998e-09,5.3525e-10,1.7821e-09
4752.5,-1.7375e-09,3.9161e-10,1.7811e-09
4755,-1.7902e-09,2.5647e-10,1.8084e-09
4757.5,-1.8574e-09,1.2824e-10,1.8618e-09
4760,-1.94e-09,5.5166e-12,1.94e-09
4762.5,-2.0402e-09,-1.1251e-10,2.0433e-09
4765,-2.161e-09,-2.2542e-10,2.1728e-09
4767.5,-2.3066e-09,-3.3097e-10,2.3302e-09
4770,-2.4808e-09,-4.245e-10,2.5169e-09
4772.5,-2.6863e-09,-4.988e-10,2.7322e-09
4775,-2.9231e-09,-5.4448e-10,2.9733e-09
4777.5,-3.1874e-09,-5.5125e-10,3.2348e-09
4780,-3.4713e-09,-5.0995e-10,3.5086e-09
4782.5,-3.7631e-09,-4.147e-10,3.7859e-09
4785,-4.0499e-09,-2.6436e-10,4.0585e-09
4787.5,-4.3199e-09,-6.2439e-11,4.3204e-09
4790,-4.5645e-09,1.8434e-10,4.5682e-09
4792.5,-4.7787e-09,4.6826e-10,4.8016e-09
4795,-4.9611e-09,7.8258e-10,5.0224e-09
4797.5,-5.1121e-09,1.1227e-09,5.2339e-09
4800,-5.2326e-09,1.4867e-09,5.4397e-09
4802.5,-5.3227e-09,1.8745e-09,5.6431e-09
4805,-5.3807e-09,2.288e-09,5.8469e-09
4807.5,-5.4024e-09,2.7294e-09,6.0527e-09
4810,-5.3808e-09,3.2006e-09,6.2608e-09
4812.5,-5.3058e-09,3.7021e-09,6.4697e-09
4815,-5.1645e-09,4.231e-09,6.6763e-09
4817.5,-4.9418e-09,4.7796e-09,6.8751e-09
4820,-4.6226e-09,5.3339e-09,7.0582e-09
4822.5,-4.194e-09,5.872e-09,7.216e-09
4825,-3.6496e-09,6.3652e-09,7.3372e-09
4827.5,-2.9932e-09,6.7795e-09,7.4108e-09
4830,-2.2415e-09,7.0811e-09,7.4274e-09
4832.5,-1.4239e-09,7.2421e-09,7.3808e-09
4835,-5.7902e-10,7.2461e-09,7.2692e-09
4837.5,2.5107e-10,7.0909e-09,7.0954e-09
4840,1.027e-09,6.7885e-09,6.8658e-09
4842.5,1.7175e-09,6.3621e-09,6.5898e-09
4845,2.3016e-09,5.8412e-09,6.2783e-09
4847.5,2.7701e-09,5.2569e-09,5.9421e-09
4850,3.1235e-09,4.638e-09,5.5917e-09
4852.5,3.369e-09,4.0073e-09,5.2353e-09
4855,3.5174e-09,3.3813e-09,4.8791e-09
4857.5,3.5798e-09,2.7704e-09,4.5266e-09
4860,3.5652e-09,2.1803e-09,4.179e-09
4862.5,3.4795e-09,1.6143e-09,3.8358e-09
4865,3.325e-09,1.0758e-09,3.4947e-09
4867.5,3.1011e-09,5.7011e-10,3.1531e-09
4870,2.8065e-09,1.0711e-10,2.8085e-09
4872.5,2.4418e-09,-2.9844e-10,2.4599e-09
4875,2.0136e-09,-6.2765e-10,2.1092e-09
4877.5,1.5376e-09,-8.6087e-10,1.7622e-09
4880,1.0389e-09,-9.8299e-10,1.4303e-09
4882.5,5.5019e-10,-9.889e-10,1.1317e-09
4885,1.0544e-10,-8.8675e-10,8.93e-10
4887.5,-2.6632e-10,-6.9755e-10,7.4667e-10
4890,-5.4643e-10,-4.5143e-10,7.0878e-10
4892.5,-7.2903e-10,-1.8196e-10,7.5139e-10
4895,-8.2065e-10,7.9381e-11,8.2448e-10
4897.5,-8.3751e-10,3.077e-10,8.9225e-10
4900,-8.0153e-10,4.8726e-10,9.3801e-10
4902.5,-7.3586e-10,6.1202e-10,9.5711e-10
4905,-6.6119e-10,6.8411e-10,9.5141e-10
4907.5,-5.9334e-10,7.1113e-10,9.2616e-10
4910,-5.4277e-10,7.0318e-10,8.8829e-10
4912.5,-5.1529e-10,6.7045e-10,8.4559e-10
4915,-5.1351e-10,6.2197e-10,8.0657e-10
4917.5,-5.3827e-10,5.6525e-10,7.8054e-10
4920,-5.8968e-10,5.0656e-10,7.7738e-10
4922.5,-6.6766e-10,4.5158e-10,8.0604e-10
4925,-7.7201e-10,4.0619e-10,8.7235e-10
4927.5,-9.019e-10,3.7688e-10,9.7747e-10
4930,-1.0551e-09,3.7098e-10,1.1184e-09
4932.5,-1.2269e-09,3.961e-10,1.2893e-09
4935,-1.4099e-09,4.5892e-10,1.4827e-09
4937.5,-1.594e-09,5.6366e-10,1.6908e-09
4940,-1.7679e-09,7.1069e-10,1.9054e-09
4942.5,-1.9209e-09,8.9629e-10,2.1197e-09
4945,-2.0453e-09,1.1138e-09,2.3289e-09
4947.5,-2.1366e-09,1.3557e-09,2.5305e-09
4950,-2.1933e-09,1.6154e-09,2.724e-09
4952.5,-2.2146e-09,1.8882e-09,2.9103e-09
4955,-2.1995e-09,2.1706e-09,3.0902e-09
4957.5,-2.1455e-09,2.4597e-09,3.2639e-09
4960,-2.0488e-09,2.7509e-09,3.43e-09
4962.5,-1.9055e-09,3.0375e-09,3.5857e-09
4965,-1.7129e-09,3.3097e-09,3.7267e-09
4967.5,-1.4712e-09,3.5555e-09,3.8479e-09
4970,-1.1855e-09,3.762e-09,3.9444e-09
4972.5,-8.6558e-10,3.918e-09,4.0124e-09
4975,-5.2501e-10,4.0158e-09,4.05e-09
4977.5,-1.7904e-10,4.0535e-09,4.0575e-09
4980,1.5818e-10,4.034e-09,4.0371e-09
4982.5,4.7531e-10,3.9637e-09,3.9921e-09
4985,7.6425e-10,3.8507e-09,3.9258e-09
4987.5,1.0195e-09,3.7033e-09,3.8411e-09
4990,1.2375e-09,3.5299e-09,3.7405e-09
4992.5,1.4159e-09,3.3387e-09,3.6266e-09
4995,1.5541e-09,3.1383e-09,3.502e-09
4997.5,1.6532e-09,2.9367e-09,3.3701e-09
5000,1.7162e-09,2.7414e-09,3.2343e-09


==> images/illustration_WGjunctionS21.csv <==
x,y_ref_real,y_ref_imag,y_ref_abs
7,0.30509,-0.018912,0.30568
7.01,0.30221,-0.027468,0.30345
7.02,0.29909,-0.035842,0.30123
7.03,0.29574,-0.044029,0.299
7.04,0.29218,-0.052026,0.29678
7.05,0.28841,-0.059829,0.29455
7.06,0.28443,-0.067434,0.29232
7.07,0.28026,-0.074838,0.29008
7.08,0.2759,-0.082036,0.28784
7.09,0.27136,-0.089027,0.28559
7.1,0.26665,-0.095807,0.28334
7.11,0.26178,-0.10237,0.28109
7.12,0.25675,-0.10872,0.27882
7.13,0.25157,-0.11485,0.27655
7.14,0.24624,-0.12076,0.27426
7.15,0.24078,-0.12645,0.27197
7.16,0.2352,-0.13191,0.26966
7.17,0.22949,-0.13714,0.26734
7.18,0.22367,-0.14214,0.26501
7.19,0.21774,-0.14691,0.26266
7.2,0.21171,-0.15145,0.2603
7.21,0.20559,-0.15575,0.25792
7.22,0.19938,-0.15981,0.25552
7.23,0.19309,-0.16364,0.25311
7.24,0.18674,-0.16722,0.25067
7.25,0.18032,-0.17057,0.24821
7.26,0.17384,-0.17367,0.24572
7.27,0.16731,-0.17652,0.24321
7.28,0.16073,-0.17913,0.24067
7.29,0.15412,-0.1815,0.23811
7.3,0.14749,-0.18361,0.23551
7.31,0.14082,-0.18548,0.23288
7.32,0.13415,-0.1871,0.23022
7.33,0.12747,-0.18846,0.22752
7.34,0.12078,-0.18958,0.22479
7.35,0.11411,-0.19044,0.22201
7.36,0.10744,-0.19105,0.21919
7.37,0.10081,-0.1914,0.21632
7.38,0.094198,-0.19149,0.21341
7.39,0.087628,-0.19133,0.21044
7.4,0.081105,-0.19091,0.20742
7.41,0.074638,-0.19023,0.20434
7.42,0.068234,-0.18928,0.20121
7.43,0.061903,-0.18808,0.19801
7.44,0.055654,-0.18662,0.19474
7.45,0.049496,-0.18489,0.1914
7.46,0.04344,-0.1829,0.18799
7.47,0.037496,-0.18064,0.18449
7.48,0.031674,-0.17812,0.18091
7.49,0.025985,-0.17533,0.17724
7.5,0.020442,-0.17227,0.17348
7.51,0.015056,-0.16895,0.16962
7.52,0.0098405,-0.16536,0.16565
7.53,0.0048089,-0.16149,0.16157
7.54,-2.4371e-05,-0.15736,0.15736
7.55,-0.0046441,-0.15296,0.15303
7.56,-0.0090344,-0.1483,0.14857
7.57,-0.013178,-0.14336,0.14396
7.58,-0.017057,-0.13816,0.1392
7.59,-0.020651,-0.13269,0.13428
7.6,-0.023941,-0.12695,0.12919
7.61,-0.026903,-0.12096,0.12392
7.62,-0.029514,-0.11471,0.11845
7.63,-0.03175,-0.10821,0.11277
7.64,-0.033582,-0.10146,0.10687
7.65,-0.034981,-0.094472,0.10074
7.66,-0.035916,-0.087255,0.094358
7.67,-0.036354,-0.07982,0.087709
7.68,-0.036259,-0.072181,0.080776
7.69,-0.035592,-0.064354,0.073541
7.7,-0.034312,-0.056361,0.065983
7.71,-0.032375,-0.048224,0.058083
7.72,-0.029735,-0.039974,0.04982
7.73,-0.026342,-0.031645,0.041174
7.74,-0.022145,-0.02328,0.03213
7.75,-0.01709,-0.014927,0.022691
7.76,-0.01112,-0.0066458,0.012955
7.77,-0.0041789,0.0014957,0.0044385
7.78,0.0037909,0.009416,0.01015
7.79,0.012846,0.017021,0.021324
7.8,0.023039,0.024199,0.033413
7.81,0.03442,0.030825,0.046205
7.82,0.047027,0.036751,0.059683
7.83,0.060889,0.04181,0.073861
7.84,0.076017,0.045814,0.088755
7.85,0.0924,0.048554,0.10438
7.86,0.11,0.049796,0.12074
7.87,0.12873,0.049291,0.13785
7.88,0.14848,0.046775,0.15568
7.89,0.16907,0.041973,0.1742
7.9,0.19026,0.034618,0.19338
7.91,0.21174,0.024453,0.21315
7.92,0.23313,0.011261,0.23341
7.93,0.25399,-0.0051257,0.25404
7.94,0.27378,-0.024796,0.2749
7.95,0.29195,-0.047738,0.29583
7.96,0.3079,-0.073822,0.31662
7.97,0.32102,-0.10278,0.33707
7.98,0.33077,-0.13421,0.35696
7.99,0.33665,-0.16758,0.37606
8,0.33832,-0.20223,0.39416
8.01,0.33555,-0.23744,0.41107
8.02,0.3283,-0.27244,0.42662
8.03,0.31668,-0.30648,0.4407
8.04,0.30098,-0.33886,0.45322
8.05,0.2816,-0.36897,0.46415
8.06,0.25906,-0.39634,0.4735
8.07,0.23394,-0.42062,0.4813
8.08,0.20683,-0.44159,0.48763
8.09,0.17831,-0.45919,0.49259
8.1,0.14892,-0.47343,0.4963
8.11,0.11916,-0.48444,0.49888
8.12,0.089448,-0.4924,0.50045
8.13,0.060124,-0.49753,0.50115
8.14,0.03147,-0.5001,0.50109
8.15,0.0036987,-0.50037,0.50038
8.16,-0.023034,-0.4986,0.49913
8.17,-0.048622,-0.49504,0.49743
8.18,-0.073,-0.48994,0.49535
8.19,-0.096136,-0.48351,0.49297
8.2,-0.11802,-0.47594,0.49035
8.21,-0.13867,-0.46742,0.48755
8.22,-0.15812,-0.45809,0.48461
8.23,-0.17639,-0.4481,0.48157
8.24,-0.19354,-0.43757,0.47846
8.25,-0.20962,-0.42659,0.47531
8.26,-0.22468,-0.41526,0.47214
8.27,-0.23876,-0.40365,0.46898
8.28,-0.25193,-0.39182,0.46583
8.29,-0.26424,-0.37984,0.46271
8.3,-0.27573,-0.36774,0.45963
8.31,-0.28645,-0.35556,0.45659
8.32,-0.29645,-0.34335,0.45362
8.33,-0.30576,-0.33112,0.4507
8.34,-0.31443,-0.31889,0.44784
8.35,-0.3225,-0.3067,0.44505
8.36,-0.32999,-0.29455,0.44233
8.37,-0.33694,-0.28246,0.43967
8.38,-0.34338,-0.27044,0.43709
8.39,-0.34934,-0.25849,0.43458
8.4,-0.35485,-0.24663,0.43214
8.41,-0.35991,-0.23486,0.42976
8.42,-0.36457,-0.22318,0.42746
8.43,-0.36884,-0.21161,0.42523
8.44,-0.37273,-0.20013,0.42306
8.45,-0.37627,-0.18876,0.42096
8.46,-0.37947,-0.17749,0.41893
8.47,-0.38234,-0.16633,0.41696
8.48,-0.38491,-0.15528,0.41505
8.49,-0.38717,-0.14433,0.4132
8.5,-0.38915,-0.13349,0.41141
8.51,-0.39086,-0.12276,0.40968
8.52,-0.3923,-0.11213,0.40801
8.53,-0.39349,-0.10161,0.4064
8.54,-0.39443,-0.091203,0.40484
8.55,-0.39514,-0.080897,0.40333
8.56,-0.39561,-0.070697,0.40188
8.57,-0.39586,-0.060601,0.40047
8.58,-0.3959,-0.05061,0.39912
8.59,-0.39573,-0.040722,0.39782
8.6,-0.39535,-0.030937,0.39656
8.61,-0.39478,-0.021254,0.39535
8.62,-0.39401,-0.011673,0.39418
8.63,-0.39306,-0.0021939,0.39306
8.64,-0.39192,0.0071849,0.39199
8.65,-0.3906,0.016463,0.39095
8.66,-0.38911,0.025642,0.38996
8.67,-0.38745,0.034721,0.38901
8.68,-0.38563,0.043701,0.3881
8.69,-0.38364,0.052582,0.38722
8.7,-0.38149,0.061365,0.38639
8.71,-0.37918,0.070049,0.38559
8.72,-0.37672,0.078635,0.38484
8.73,-0.3741,0.087123,0.38411
8.74,-0.37134,0.095512,0.38343
8.75,-0.36843,0.1038,0.38278
8.76,-0.36538,0.112,0.38216
8.77,-0.36219,0.12009,0.38158
8.78,-0.35886,0.12809,0.38103
8.79,-0.35539,0.13599,0.38052
8.8,-0.35179,0.14379,0.38004
8.81,-0.34805,0.1515,0.37959
8.82,-0.34418,0.1591,0.37917
8.83,-0.34018,0.1666,0.37879
8.84,-0.33606,0.17401,0.37843
8.85,-0.3318,0.18131,0.37811
8.86,-0.32743,0.18852,0.37782
8.87,-0.32293,0.19562,0.37756
8.88,-0.31831,0.20262,0.37733
8.89,-0.31356,0.20952,0.37712
8.9,-0.3087,0.21632,0.37695
8.91,-0.30373,0.22302,0.37681
8.92,-0.29863,0.22961,0.3767
8.93,-0.29342,0.23609,0.37661
8.94,-0.2881,0.24248,0.37655
8.95,-0.28266,0.24875,0.37653
8.96,-0.27711,0.25492,0.37653
8.97,-0.27145,0.26098,0.37656
8.98,-0.26568,0.26693,0.37661
8.99,-0.2598,0.27278,0.3767
9,-0.25381,0.27851,0.37681


==> images/illustration_WGjunctionS41.csv <==
x,y_ref_real,y_ref_imag,y_ref_abs
7,0.42186,0.11975,0.43853
7.01,0.42515,0.10905,0.43891
7.02,0.42818,0.098329,0.43932
7.03,0.43095,0.087573,0.43976
7.04,0.43347,0.07679,0.44022
7.05,0.43574,0.065985,0.4407
7.06,0.43776,0.055162,0.44122
7.07,0.43953,0.044326,0.44176
7.08,0.44107,0.033479,0.44234
7.09,0.44236,0.022627,0.44294
7.1,0.44341,0.011771,0.44357
7.11,0.44423,0.00091629,0.44423
7.12,0.44481,-0.0099345,0.44492
7.13,0.44516,-0.020778,0.44565
7.14,0.44528,-0.031611,0.4464
7.15,0.44517,-0.042432,0.44719
7.16,0.44484,-0.053236,0.44802
7.17,0.44428,-0.064023,0.44887
7.18,0.44351,-0.074788,0.44977
7.19,0.44251,-0.08553,0.4507
7.2,0.44129,-0.096246,0.45166
7.21,0.43986,-0.10693,0.45267
7.22,0.43821,-0.11759,0.45372
7.23,0.43635,-0.12822,0.4548
7.24,0.43428,-0.13882,0.45593
7.25,0.432,-0.14938,0.4571
7.26,0.42951,-0.1599,0.45831
7.27,0.42682,-0.17039,0.45957
7.28,0.42392,-0.18083,0.46088
7.29,0.42081,-0.19124,0.46223
7.3,0.41751,-0.20161,0.46363
7.31,0.41399,-0.21194,0.46509
7.32,0.41028,-0.22222,0.4666
7.33,0.40637,-0.23246,0.46816
7.34,0.40225,-0.24266,0.46978
7.35,0.39794,-0.25281,0.47145
7.36,0.39342,-0.26292,0.47319
7.37,0.3887,-0.27299,0.47499
7.38,0.38378,-0.28301,0.47685
7.39,0.37866,-0.29299,0.47878
7.4,0.37333,-0.30293,0.48077
7.41,0.36781,-0.31282,0.48284
7.42,0.36207,-0.32267,0.48499
7.43,0.35613,-0.33248,0.48721
7.44,0.34998,-0.34225,0.48951
7.45,0.34361,-0.35198,0.49189
7.46,0.33703,-0.36167,0.49436
7.47,0.33023,-0.37133,0.49692
7.48,0.3232,-0.38094,0.49958
7.49,0.31595,-0.39052,0.50233
7.5,0.30847,-0.40006,0.50518
7.51,0.30074,-0.40958,0.50813
7.52,0.29277,-0.41905,0.5112
7.53,0.28455,-0.4285,0.51438
7.54,0.27607,-0.43792,0.51767
7.55,0.26731,-0.44731,0.52109
7.56,0.25828,-0.45667,0.52464
7.57,0.24895,-0.466,0.52833
7.58,0.23932,-0.4753,0.53215
7.59,0.22937,-0.48457,0.53612
7.6,0.21909,-0.49382,0.54024
7.61,0.20846,-0.50303,0.54451
7.62,0.19746,-0.51221,0.54895
7.63,0.18607,-0.52136,0.55357
7.64,0.17428,-0.53046,0.55835
7.65,0.16205,-0.53952,0.56333
7.66,0.14936,-0.54852,0.56849
7.67,0.13619,-0.55746,0.57385
7.68,0.1225,-0.56632,0.57942
7.69,0.10825,-0.57509,0.58519
7.7,0.093423,-0.58375,0.59118
7.71,0.077965,-0.59228,0.59739
7.72,0.061838,-0.60066,0.60383
7.73,0.044998,-0.60884,0.6105
7.74,0.027398,-0.61678,0.61739
7.75,0.0089888,-0.62445,0.62452
7.76,-0.010281,-0.63179,0.63187
7.77,-0.030465,-0.63872,0.63945
7.78,-0.051614,-0.64518,0.64724
7.79,-0.073782,-0.65106,0.65523
7.8,-0.097017,-0.65626,0.6634
7.81,-0.12136,-0.66066,0.67172
7.82,-0.14686,-0.66411,0.68015
7.83,-0.17352,-0.66645,0.68867
7.84,-0.20136,-0.66748,0.6972
7.85,-0.23037,-0.66702,0.70568
7.86,-0.26049,-0.66482,0.71403
7.87,-0.29166,-0.66063,0.72215
7.88,-0.32373,-0.65421,0.72992
7.89,-0.35653,-0.64527,0.73721
7.9,-0.38983,-0.63355,0.74387
7.91,-0.4233,-0.6188,0.74973
7.92,-0.45657,-0.6008,0.7546
7.93,-0.48918,-0.5794,0.75828
7.94,-0.5206,-0.5545,0.76059
7.95,-0.55028,-0.52612,0.76132
7.96,-0.5776,-0.49439,0.76029
7.97,-0.60197,-0.45959,0.75735
7.98,-0.62283,-0.42211,0.75239
7.99,-0.6397,-0.38251,0.74534
8,-0.65221,-0.34143,0.73617
8.01,-0.66015,-0.2996,0.72495
8.02,-0.66346,-0.25779,0.71178
8.03,-0.66226,-0.21675,0.69683
8.04,-0.65683,-0.1772,0.68031
8.05,-0.64759,-0.13972,0.66249
8.06,-0.63503,-0.10482,0.64362
8.07,-0.61973,-0.072824,0.624
8.08,-0.60229,-0.043958,0.60389
8.09,-0.58328,-0.018301,0.58357
8.1,-0.56325,0.0041732,0.56327
8.11,-0.54268,0.023579,0.54319
8.12,-0.52199,0.040098,0.52352
8.13,-0.50151,0.053957,0.50441
8.14,-0.48154,0.065405,0.48596
8.15,-0.46227,0.074705,0.46827
8.16,-0.44386,0.082116,0.45139
8.17,-0.42642,0.08789,0.43538
8.18,-0.41001,0.092258,0.42026
8.19,-0.39466,0.095436,0.40603
8.2,-0.38037,0.097618,0.39269
8.21,-0.36712,0.098977,0.38023
8.22,-0.3549,0.099665,0.36863
8.23,-0.34365,0.099814,0.35785
8.24,-0.33334,0.099541,0.34788
8.25,-0.3239,0.098943,0.33868
8.26,-0.31529,0.098107,0.3302
8.27,-0.30745,0.097104,0.32242
8.28,-0.30033,0.095995,0.3153
8.29,-0.29387,0.094831,0.30879
8.3,-0.28803,0.093656,0.30287
8.31,-0.28275,0.092506,0.2975
8.32,-0.278,0.091409,0.29264
8.33,-0.27372,0.09039,0.28826
8.34,-0.26988,0.089469,0.28432
8.35,-0.26644,0.088662,0.2808
8.36,-0.26336,0.087982,0.27767
8.37,-0.26061,0.087438,0.27489
8.38,-0.25816,0.087037,0.27244
8.39,-0.25599,0.086786,0.2703
8.4,-0.25405,0.086689,0.26844
8.41,-0.25234,0.086747,0.26684
8.42,-0.25083,0.086963,0.26547
8.43,-0.24949,0.087336,0.26433
8.44,-0.24831,0.087866,0.2634
8.45,-0.24727,0.088552,0.26264
8.46,-0.24635,0.089392,0.26206
8.47,-0.24553,0.090384,0.26164
8.48,-0.24481,0.091525,0.26136
8.49,-0.24417,0.092813,0.26121
8.5,-0.24359,0.094244,0.26119
8.51,-0.24307,0.095816,0.26127
8.52,-0.24259,0.097523,0.26146
8.53,-0.24214,0.099364,0.26174
8.54,-0.24172,0.10133,0.2621
8.55,-0.24132,0.10343,0.26255
8.56,-0.24092,0.10565,0.26306
8.57,-0.24052,0.10798,0.26365
8.58,-0.24011,0.11043,0.26429
8.59,-0.23969,0.11299,0.26499
8.6,-0.23925,0.11565,0.26574
8.61,-0.23878,0.11842,0.26653
8.62,-0.23828,0.12129,0.26737
8.63,-0.23774,0.12425,0.26825
8.64,-0.23716,0.1273,0.26917
8.65,-0.23654,0.13044,0.27012
8.66,-0.23586,0.13366,0.2711
8.67,-0.23513,0.13696,0.27211
8.68,-0.23434,0.14034,0.27315
8.69,-0.23348,0.14379,0.27421
8.7,-0.23257,0.14731,0.2753
8.71,-0.23158,0.1509,0.2764
8.72,-0.23052,0.15455,0.27753
8.73,-0.22938,0.15825,0.27868
8.74,-0.22817,0.16202,0.27984
8.75,-0.22688,0.16583,0.28102
8.76,-0.22551,0.16969,0.28222
8.77,-0.22405,0.1736,0.28343
8.78,-0.2225,0.17755,0.28466
8.79,-0.22087,0.18154,0.2859
8.8,-0.21914,0.18557,0.28716
8.81,-0.21733,0.18962,0.28842
8.82,-0.21541,0.19371,0.2897
8.83,-0.21341,0.19782,0.29099
8.84,-0.2113,0.20196,0.29229
8.85,-0.2091,0.20611,0.29361
8.86,-0.20679,0.21029,0.29493
8.87,-0.20438,0.21448,0.29626
8.88,-0.20187,0.21867,0.29761
8.89,-0.19926,0.22288,0.29896
8.9,-0.19654,0.22709,0.30033
8.91,-0.19371,0.2313,0.30171
8.92,-0.19078,0.23552,0.30309
8.93,-0.18774,0.23972,0.30449
8.94,-0.18459,0.24392,0.30589
8.95,-0.18133,0.24811,0.30731
8.96,-0.17795,0.25229,0.30874
8.97,-0.17447,0.25645,0.31017
8.98,-0.17087,0.2606,0.31162
8.99,-0.16716,0.26472,0.31308
9,-0.16334,0.26881,0.31455


==> images/illustration_approx_circuit.csv <==
x,y_ref_abs,AAA,Error_AAA,VF,Error_VF,Szego,Error_Szego,Adap,Error_Adap
10000,118.74,118.74,0,119.16,0.75331,118.74,0,118.74,0
10030,119.35,119.28,0.075957,119.55,0.50548,119.62,0.28337,119.36,0.029944
10060,119.93,119.8,0.13077,119.95,0.27812,120.34,0.47841,119.93,0.048964
10090,120.47,120.31,0.16482,120.38,0.12172,120.92,0.59192,120.46,0.058559
10120,120.98,120.81,0.17926,120.81,0.20888,121.37,0.63286,120.95,0.060385
10150,121.43,121.28,0.176,121.26,0.36817,121.72,0.61204,121.4,0.056187
10180,121.85,121.73,0.15773,121.71,0.51104,122.01,0.54167,121.81,0.04772
10210,122.23,122.15,0.12782,122.16,0.62688,122.28,0.43483,122.19,0.036664
10240,122.57,122.53,0.090132,122.6,0.71293,122.55,0.30488,122.55,0.024538
10270,122.9,122.89,0.048807,123.03,0.76877,122.86,0.16488,122.89,0.012633
10300,123.22,123.22,0.0079394,123.46,0.7955,123.2,0.026917,123.21,0.0019583
10330,123.53,123.52,0.028775,123.86,0.79541,123.59,0.098413,123.53,0.0067833
10360,123.84,123.82,0.058378,124.25,0.7716,124,0.20247,123.85,0.013196
10390,124.16,124.12,0.07891,124.61,0.72775,124.41,0.27897,124.18,0.017163
10420,124.5,124.43,0.089542,124.97,0.6677,124.81,0.32415,124.51,0.018805
10450,124.84,124.77,0.090536,125.3,0.5951,125.18,0.3369,124.85,0.018415
10480,125.2,125.12,0.08306,125.63,0.51322,125.52,0.31866,125.2,0.016405
10510,125.57,125.5,0.06892,125.95,0.42471,125.83,0.27316,125.57,0.013243
10540,125.95,125.9,0.050269,126.26,0.33168,126.12,0.20607,125.95,0.0094073
10570,126.34,126.31,0.029337,126.56,0.23575,126.42,0.12444,126.33,0.0053481
10600,126.72,126.71,0.0082301,126.86,0.13826,126.74,0.036115,126.72,0.0014607
10630,127.09,127.1,0.011216,127.14,0.040674,127.08,0.05089,127.1,0.0019356
10660,127.45,127.47,0.027533,127.4,0.056724,127.44,0.12907,127.46,0.0046114
10690,127.78,127.8,0.039675,127.63,0.15069,127.8,0.19198,127.79,0.0064346
10720,128.06,128.08,0.047039,127.83,0.24028,128.15,0.23476,128.07,0.0073688
10750,128.29,128.3,0.049468,127.98,0.32336,128.43,0.25444,128.3,0.0074651
10780,128.45,128.45,0.047216,128.09,0.39782,128.63,0.25014,128.46,0.0068455
10810,128.53,128.52,0.0409,128.13,0.46165,128.72,0.22309,128.53,0.0056822
10840,128.52,128.5,0.031425,128.11,0.51313,128.69,0.17645,128.52,0.0041743
10870,128.41,128.4,0.019891,128.02,0.55098,128.53,0.11499,128.41,0.002523
10900,128.21,128.2,0.0074981,127.85,0.57444,128.25,0.044645,128.21,0.00090842
10930,127.91,127.92,0.0045679,127.61,0.5834,127.89,0.028029,127.91,0.0005303
10960,127.54,127.55,0.015237,127.29,0.57835,127.46,0.096428,127.54,0.0017077
10990,127.09,127.12,0.023649,126.92,0.5603,127,0.15447,127.09,0.0025916
11020,126.6,126.63,0.029216,126.49,0.53073,126.52,0.19711,126.6,0.0031884
11050,126.08,126.11,0.031663,126.03,0.49131,126.04,0.22077,126.08,0.0035179
11080,125.55,125.57,0.031025,125.55,0.44383,125.56,0.22361,125.55,0.0035889
11110,125.04,125.06,0.027612,125.09,0.39001,125.1,0.20568,125.04,0.0033899
11140,124.57,124.58,0.021952,124.65,0.3314,124.67,0.1689,124.58,0.0028995
11170,124.18,124.18,0.01472,124.27,0.26934,124.26,0.11686,124.18,0.0021081
11200,123.87,123.87,0.0066648,123.96,0.20496,123.92,0.054511,123.87,0.0010377
11230,123.67,123.67,0.0014668,123.74,0.13924,123.66,0.012334,123.67,0.00024807
11260,123.59,123.59,0.0089842,123.64,0.073115,123.51,0.07748,123.59,0.0016454
11290,123.64,123.65,0.015302,123.65,0.010571,123.51,0.13494,123.64,0.0030207
11320,123.83,123.84,0.019969,123.79,0.059304,123.68,0.17945,123.83,0.0042258
11350,124.15,124.17,0.022689,124.06,0.12247,124.01,0.20699,124.15,0.0051157
11380,124.6,124.62,0.023321,124.45,0.18329,124.5,0.21507,124.6,0.0055654
11410,125.17,125.19,0.021876,124.95,0.24075,125.12,0.20303,125.16,0.0054862
11440,125.83,125.85,0.018504,125.56,0.29389,125.84,0.17202,125.83,0.0048396
11470,126.58,126.6,0.01348,126.25,0.34177,126.62,0.12496,126.59,0.0036479
11500,127.4,127.41,0.0071965,127.02,0.3834,127.43,0.066247,127.4,0.0019987
11530,128.26,128.26,0.00014786,127.84,0.41785,128.26,0.0013468,128.26,4.181e-05
11560,129.13,129.13,0.007084,128.69,0.44419,129.08,0.063679,129.13,0.0020237
11590,130,130,0.013861,129.55,0.46168,129.89,0.12275,130,0.0039719
11620,130.85,130.84,0.019538,130.4,0.46978,130.68,0.17032,130.84,0.0055789
11650,131.65,131.64,0.023527,131.22,0.46834,131.46,0.20193,131.64,0.0066553
11680,132.38,132.38,0.025371,131.99,0.45764,132.2,0.21459,132.38,0.0070739
11710,133.04,133.04,0.024809,132.69,0.43844,132.89,0.20709,133.03,0.0067881
11740,133.6,133.61,0.021824,133.3,0.4119,133.51,0.18012,133.59,0.0058378
11770,134.05,134.06,0.016655,133.8,0.37942,134.02,0.13617,134.05,0.0043413
11800,134.39,134.39,0.0097766,134.19,0.34242,134.39,0.079337,134.39,0.0024763
11830,134.6,134.6,0.0018471,134.45,0.30216,134.61,0.014904,134.6,0.00045346
11860,134.69,134.69,0.0063622,134.58,0.25948,134.67,0.051123,134.69,0.0015102
11890,134.66,134.65,0.01405,134.58,0.21479,134.58,0.11258,134.66,0.0032173
11920,134.5,134.48,0.020464,134.46,0.16811,134.36,0.16372,134.5,0.0045094
11950,134.23,134.21,0.024979,134.22,0.11928,134.04,0.1997,134.23,0.005282
11980,133.86,133.84,0.027153,133.86,0.068299,133.64,0.21711,133.85,0.005492
12010,133.39,133.38,0.02677,133.4,0.018228,133.19,0.21421,133.39,0.0051595
12040,132.85,132.85,0.023859,132.86,0.044444,132.69,0.19114,132.85,0.0043624
12070,132.26,132.26,0.018687,132.25,0.10036,132.15,0.14993,132.26,0.0032248
12100,131.62,131.62,0.011732,131.59,0.15671,131.58,0.094277,131.62,0.0018999
12130,130.96,130.97,0.0036369,130.89,0.2112,130.96,0.029264,130.96,0.00054907
12160,130.29,130.29,0.0048576,130.17,0.26185,130.29,0.039125,130.29,0.00067882
12190,129.62,129.61,0.012973,129.43,0.30674,129.59,0.10454,129.61,0.0016652
12220,128.94,128.92,0.019962,128.7,0.34407,128.86,0.16084,128.94,0.0023338
12250,128.27,128.25,0.025166,127.97,0.3723,128.13,0.20267,128.27,0.002656
12280,127.61,127.58,0.028073,127.26,0.3903,127.41,0.22594,127.61,0.0026482
12310,126.95,126.93,0.028365,126.58,0.39734,126.73,0.22822,126.95,0.0023653
12340,126.3,126.27,0.025957,125.91,0.39324,126.09,0.20899,126.3,0.0018886
12370,125.64,125.63,0.021028,125.27,0.37833,125.48,0.16973,125.64,0.0013136
12400,124.99,124.99,0.014025,124.64,0.35346,124.9,0.11379,124.99,0.00073671
12430,124.35,124.34,0.005635,124.04,0.31991,124.32,0.046123,124.35,0.00024197
12460,123.7,123.7,0.0032731,123.45,0.27924,123.71,0.027145,123.7,0.00011049
12490,123.07,123.07,0.011753,122.88,0.23312,123.09,0.099254,123.07,0.00029665
12520,122.46,122.45,0.018906,122.32,0.18316,122.44,0.16342,122.46,0.00034701
12550,121.87,121.86,0.024003,121.79,0.13079,121.79,0.21347,121.87,0.00038139
12580,121.32,121.3,0.026585,121.28,0.077333,121.17,0.24441,121.32,0.0005386
12610,120.81,120.78,0.026511,120.8,0.02491,120.6,0.2529,120.81,0.00077285
12640,120.34,120.31,0.023942,120.36,0.032326,120.11,0.23761,120.34,0.00096298
12670,119.91,119.89,0.019288,119.94,0.082967,119.71,0.1994,119.91,0.0010136
12700,119.53,119.52,0.013119,119.56,0.13194,119.4,0.14125,119.53,0.00086204
12730,119.2,119.2,0.0060821,119.22,0.1777,119.14,0.068096,119.2,0.00048275
12760,118.91,118.91,0.0011733,118.9,0.21934,118.92,0.013624,118.91,0.00010939
12790,118.65,118.65,0.008041,118.6,0.25611,118.69,0.096474,118.65,0.00086004
12820,118.41,118.41,0.013989,118.32,0.28738,118.45,0.1727,118.41,0.0016824
12850,118.18,118.18,0.018576,118.04,0.31262,118.17,0.23492,118.18,0.002469
12880,117.95,117.95,0.021466,117.78,0.33145,117.87,0.27682,117.96,0.0031066
12910,117.72,117.72,0.022437,117.5,0.34361,117.56,0.29377,117.72,0.0034913
12940,117.47,117.46,0.021398,117.21,0.349,117.25,0.28329,117.47,0.003542
12970,117.18,117.17,0.0184,116.9,0.34774,116.96,0.24538,117.18,0.0032107
13000,116.86,116.85,0.013637,116.57,0.34015,116.68,0.18257,116.86,0.0024893
13030,116.49,116.48,0.0074477,116.19,0.32681,116.39,0.099805,116.49,0.0014129
13060,116.07,116.07,0.00030381,115.77,0.30852,116.06,0.0040648,116.07,5.9561e-05
13090,115.58,115.59,0.0072159,115.3,0.28631,115.66,0.096185,115.58,0.0014547
13120,115.03,115.05,0.01446,114.77,0.26133,115.15,0.19171,115.04,0.0029845
13150,114.42,114.44,0.020752,114.19,0.23478,114.52,0.27329,114.43,0.0043685
13180,113.75,113.77,0.025447,113.54,0.20771,113.77,0.33261,113.75,0.0054454
13210,113,113.03,0.027997,112.83,0.1809,112.93,0.36299,113.01,0.0060711
13240,112.2,112.22,0.028003,112.05,0.1547,112.04,0.36007,112.21,0.0061358
13270,111.35,111.36,0.025277,111.23,0.12901,111.12,0.32234,111.35,0.0055801
13300,110.44,110.45,0.01987,110.35,0.10346,110.23,0.25139,110.44,0.004407
13330,109.5,109.5,0.0121,109.44,0.077819,109.35,0.15194,109.5,0.0026879
13360,108.53,108.53,0.0025319,108.5,0.053187,108.5,0.031571,108.53,0.00056155
13390,107.55,107.55,0.0080528,107.55,0.036459,107.64,0.099756,107.55,0.0017771
13420,106.57,106.58,0.018724,106.61,0.044002,106.76,0.23047,106.57,0.0040963
13450,105.62,105.64,0.028485,105.69,0.070284,105.83,0.34828,105.62,0.0061526
13480,104.7,104.73,0.036353,104.8,0.10187,104.87,0.4412,104.71,0.0077184
13510,103.85,103.89,0.041446,103.96,0.13387,103.89,0.49864,103.85,0.0086081
13540,103.06,103.11,0.043048,103.17,0.16391,102.96,0.51231,103.07,0.0086983
13570,102.36,102.4,0.04065,102.46,0.19027,102.13,0.47715,102.37,0.0079421
13600,101.75,101.78,0.033983,101.83,0.21161,101.47,0.39192,101.75,0.0063751
13630,101.22,101.24,0.023022,101.27,0.22692,100.99,0.2596,101.22,0.0041137
13660,100.78,100.79,0.0079758,100.8,0.23549,100.7,0.087413,100.78,0.0013451
13690,100.43,100.42,0.010717,100.4,0.23696,100.54,0.11335,100.43,0.0016882
13720,100.14,100.13,0.032399,100.08,0.23127,100.44,0.32792,100.15,0.0047111
13750,99.927,99.914,0.056171,99.84,0.2187,100.34,0.5388,99.934,0.0074429
13780,99.768,99.764,0.080835,99.664,0.19989,100.16,0.72671,99.778,0.0096267
13810,99.659,99.674,0.10476,99.548,0.17596,99.885,0.87167,99.67,0.011059
13840,99.593,99.634,0.12565,99.487,0.14883,99.552,0.95396,99.604,0.011615
13870,99.566,99.637,0.14007,99.473,0.12188,99.236,0.95492,99.576,0.011253
13900,99.577,99.673,0.14271,99.5,0.10111,99.047,0.85743,99.585,0.0099812
13930,99.633,99.735,0.12465,99.562,0.096064,99.094,0.64555,99.639,0.0077209
13960,99.75,99.815,0.069808,99.656,0.1178,99.456,0.30316,99.752,0.0039648
13990,99.963,99.91,0.053973,99.785,0.18744,100.15,0.18952,99.962,0.0029346
14020,100.35,100.04,0.32008,99.985,0.37207,101.13,0.86298,100.35,0.01718
14050,101.11,100.31,0.92751,100.41,0.86453,102.27,1.7707,101.11,0.048836
14080,102.7,101.5,2.5568,101.99,2.3206,103.42,2.9967,102.76,0.12202
14110,106.05,110.46,7.7819,111.19,7.1142,104.41,4.5302,106.32,0.27876
14140,110.16,115.46,8.6414,114.54,8.5054,105.13,5.47,110.39,0.43783
14170,109.55,107.77,3.7168,107.26,4.2025,105.49,4.4128,109.33,0.33169
14200,106.9,105.5,1.5192,105.06,1.9947,105.5,2.7241,106.73,0.16773
14230,105.3,104.69,0.60327,104.3,0.99817,105.21,1.437,105.24,0.07368
14260,104.55,104.38,0.18461,104.03,0.5205,104.73,0.54312,104.54,0.024112
14290,104.26,104.28,0.021487,103.96,0.29805,104.21,0.074562,104.26,0.0029587
14320,104.2,104.27,0.1236,104,0.22693,103.78,0.49023,104.2,0.017788
14350,104.27,104.33,0.16883,104.1,0.22301,103.53,0.74799,104.25,0.025215
14380,104.38,104.41,0.18044,104.22,0.2261,103.51,0.87757,104.36,0.027783
14410,104.52,104.51,0.17146,104.36,0.21725,103.7,0.90268,104.5,0.027034
14440,104.66,104.62,0.14999,104.51,0.19443,104.03,0.84482,104.64,0.024046
14470,104.79,104.73,0.12151,104.65,0.16001,104.42,0.72472,104.77,0.019659
14500,104.89,104.84,0.089937,104.79,0.11754,104.76,0.56264,104.88,0.014565
14530,104.98,104.94,0.058118,104.92,0.071877,105.01,0.37798,104.98,0.0093407
14560,105.06,105.03,0.028142,105.05,0.038258,105.12,0.18863,105.06,0.0044483
14590,105.12,105.12,0.0014981,105.15,0.05904,105.12,0.010262,105.12,0.00023072
14620,105.17,105.19,0.020792,105.25,0.10523,105.05,0.14435,105.17,0.0030908
14650,105.21,105.25,0.038078,105.32,0.15268,104.96,0.26579,105.21,0.0054138
14680,105.25,105.29,0.050008,105.38,0.19687,104.9,0.34828,105.24,0.0067425
14710,105.27,105.32,0.056483,105.41,0.23594,104.89,0.38972,105.27,0.0071692
14740,105.29,105.34,0.057636,105.43,0.26874,104.95,0.39146,105.28,0.0068477
14770,105.3,105.34,0.053832,105.42,0.29455,105.06,0.35786,105.29,0.0059653
14800,105.29,105.32,0.045667,105.38,0.31303,105.16,0.29565,105.29,0.0047144
14830,105.26,105.28,0.033964,105.32,0.32425,105.23,0.21321,105.26,0.003271
14860,105.21,105.22,0.019747,105.24,0.32869,105.23,0.11975,105.21,0.001781
14890,105.14,105.14,0.0041921,105.13,0.32721,105.15,0.024475,105.14,0.0003561
14920,105.03,105.04,0.011438,105,0.32097,104.99,0.064103,105.03,0.0009215
14950,104.9,104.92,0.025879,104.84,0.31122,104.79,0.13884,104.91,0.0019917
14980,104.75,104.77,0.037948,104.67,0.29907,104.57,0.19439,104.75,0.002809
15010,104.58,104.62,0.046628,104.48,0.28523,104.36,0.22754,104.58,0.0033393
15040,104.4,104.45,0.05114,104.28,0.2698,104.17,0.23725,104.4,0.0035603
15070,104.22,104.27,0.051009,104.09,0.2522,104.03,0.2246,104.22,0.0034653
15100,104.05,104.09,0.046119,103.91,0.23123,103.92,0.19254,104.04,0.0030669
15130,103.89,103.92,0.036758,103.75,0.20542,103.83,0.14545,103.88,0.0023995
15160,103.75,103.78,0.02364,103.62,0.17333,103.74,0.088704,103.75,0.0015192
15190,103.65,103.66,0.0078907,103.54,0.13397,103.66,0.028121,103.65,0.00050084
15220,103.6,103.59,0.0090122,103.52,0.087152,103.58,0.030583,103.6,0.00056705
15250,103.59,103.58,0.025371,103.55,0.033675,103.53,0.082273,103.59,0.001589
15280,103.62,103.62,0.039462,103.65,0.024914,103.52,0.1228,103.62,0.0024706
15310,103.7,103.71,0.04976,103.79,0.085441,103.56,0.1493,103.7,0.0031275
15340,103.83,103.85,0.055161,103.96,0.14495,103.67,0.16035,103.83,0.0034938
15370,103.98,104.02,0.055134,104.16,0.19996,103.83,0.156,103.98,0.0035301
15400,104.16,104.2,0.049783,104.35,0.24733,104.05,0.13767,104.16,0.003229
15430,104.35,104.38,0.039795,104.52,0.28456,104.28,0.10792,104.35,0.0026175
15460,104.53,104.56,0.026323,104.67,0.31,104.5,0.070189,104.53,0.0017557
15490,104.69,104.7,0.010811,104.78,0.32294,104.69,0.028397,104.69,0.00073057
15520,104.83,104.82,0.0051773,104.86,0.32353,104.83,0.013412,104.83,0.00035388
15550,104.93,104.91,0.020123,104.9,0.31269,104.9,0.05144,104.93,0.001388
15580,104.99,104.96,0.032688,104.92,0.2919,104.93,0.08246,104.99,0.002269
15610,105.01,104.99,0.041815,104.9,0.26301,104.92,0.10407,105.01,0.0029118
15640,104.99,104.98,0.046797,104.87,0.22809,104.88,0.11485,104.99,0.0032581
15670,104.94,104.94,0.047322,104.82,0.18918,104.82,0.11446,104.94,0.0032816
15700,104.87,104.88,0.043475,104.76,0.14819,104.77,0.10358,104.87,0.0029909
15730,104.78,104.8,0.035727,104.7,0.10679,104.71,0.083795,104.78,0.0024278
15760,104.69,104.7,0.02488,104.63,0.066414,104.65,0.057425,104.68,0.0016624
15790,104.59,104.6,0.012003,104.57,0.029445,104.58,0.027253,104.59,0.00078463
15820,104.49,104.49,0.0016746,104.51,0.020904,104.49,0.0037395,104.49,0.00010653
15850,104.39,104.38,0.014873,104.44,0.052279,104.38,0.032658,104.39,0.00091562
15880,104.29,104.26,0.026382,104.38,0.086129,104.26,0.056951,104.29,0.0015624
15910,104.19,104.15,0.035177,104.3,0.11929,104.13,0.074631,104.19,0.0019914
15940,104.08,104.04,0.040511,104.22,0.15141,104,0.084428,104.08,0.002178
15970,103.96,103.93,0.041971,104.12,0.18218,103.87,0.085873,103.95,0.0021291
16000,103.83,103.81,0.039509,104.01,0.21099,103.75,0.079302,103.82,0.0018794
16030,103.69,103.67,0.033431,103.87,0.23694,103.62,0.065778,103.68,0.0014834
16060,103.53,103.53,0.024366,103.72,0.25894,103.5,0.046959,103.53,0.0010047
16090,103.37,103.38,0.013203,103.54,0.27587,103.36,0.024904,103.37,0.00050523
16120,103.2,103.2,0.0010064,103.35,0.28674,103.2,0.0018564,103.2,3.5831e-05
16150,103.02,103.02,0.011081,103.13,0.29089,103.02,0.019975,103.02,0.00036997
16180,102.83,102.81,0.021942,102.9,0.28807,102.82,0.038628,102.83,0.00069692
16210,102.62,102.59,0.030592,102.65,0.27856,102.59,0.052557,102.62,0.00094366
16240,102.39,102.35,0.036269,102.39,0.26314,102.34,0.060753,102.38,0.0011139
16270,102.14,102.1,0.038501,102.11,0.24306,102.08,0.062813,102.13,0.0012073
16300,101.86,101.83,0.037139,101.82,0.21984,101.81,0.058933,101.86,0.0012146
16330,101.57,101.54,0.032363,101.51,0.19513,101.52,0.049859,101.57,0.0011206
16360,101.26,101.24,0.024644,101.2,0.17038,101.23,0.036776,101.26,0.00091117
16390,100.94,100.93,0.014687,100.88,0.14657,100.93,0.021167,100.94,0.00058168
16420,100.61,100.6,0.003358,100.55,0.12392,100.6,0.0046558,100.61,0.00014233
16450,100.26,100.26,0.0084038,100.21,0.10179,100.27,0.011155,100.26,0.00037981
16480,99.911,99.912,0.019662,99.865,0.078786,99.91,0.024835,99.91,0.00094192
16510,99.551,99.546,0.029552,99.517,0.053179,99.539,0.035249,99.55,0.0014889
16540,99.182,99.168,0.037327,99.166,0.023365,99.157,0.041648,99.182,0.0019582
16570,98.802,98.777,0.042376,98.814,0.012515,98.767,0.043713,98.802,0.0022865
16600,98.409,98.375,0.044203,98.459,0.053245,98.37,0.041565,98.41,0.0024167
16630,98.001,97.963,0.042359,98.098,0.098495,97.965,0.035722,98.002,0.0023061
16660,97.576,97.54,0.036354,97.719,0.14434,97.549,0.027021,97.577,0.0019341
16690,97.133,97.107,0.025595,97.305,0.18437,97.119,0.016517,97.134,0.0013086
16720,96.672,96.663,0.0096145,96.839,0.21107,96.668,0.0053598,96.672,0.00046907
16750,96.192,96.2,0.010869,96.321,0.21965,96.194,0.0053306,96.192,0.00051416
16780,95.694,95.704,0.032013,95.767,0.21065,95.696,0.014572,95.693,0.0015454
16810,95.176,95.171,0.047355,95.195,0.18864,95.173,0.021611,95.175,0.0025134
16840,94.64,94.614,0.053228,94.619,0.15902,94.629,0.025976,94.64,0.0033047
16870,94.086,94.047,0.051112,94.042,0.12607,94.068,0.027503,94.087,0.0038178
16900,93.515,93.475,0.044204,93.465,0.09268,93.493,0.02632,93.518,0.0039771
16930,92.929,92.894,0.034966,92.884,0.060782,92.907,0.022808,92.932,0.0037433
16960,92.329,92.304,0.024914,92.298,0.032336,92.311,0.017538,92.332,0.0031201
16990,91.716,91.702,0.014977,91.705,0.016121,91.705,0.011194,91.718,0.002155
17020,91.092,91.087,0.0057558,91.102,0.029871,91.088,0.0044948,91.093,0.00093511
17050,90.458,90.46,0.00234,90.49,0.05029,90.459,0.00188,90.458,0.00042214
17080,89.815,89.82,0.0090323,89.868,0.069553,89.818,0.0073559,89.814,0.001781
17110,89.163,89.169,0.014138,89.237,0.087114,89.164,0.011509,89.164,0.0030019
17140,88.504,88.508,0.017547,88.596,0.10325,88.501,0.014092,88.506,0.0039568
17170,87.838,87.839,0.019216,87.947,0.11845,87.831,0.015042,87.841,0.0045435
17200,87.167,87.164,0.019164,87.293,0.13325,87.157,0.014463,87.171,0.0046971
17230,86.493,86.486,0.017483,86.636,0.14814,86.482,0.012598,86.497,0.0043983
17260,85.819,85.811,0.014351,85.979,0.16345,85.809,0.0097908,85.822,0.0036756
17290,85.149,85.142,0.010041,85.327,0.17924,85.143,0.0064374,85.151,0.0026015
17320,84.49,84.486,0.004922,84.685,0.19522,84.488,0.002945,84.491,0.0012839
17350,83.851,83.852,0.00056241,84.062,0.21081,83.851,0.00031199,83.851,0.00014723
17380,83.241,83.247,0.0059262,83.465,0.22517,83.243,0.0030273,83.242,0.0015541
17410,82.673,82.684,0.010688,82.904,0.23739,82.675,0.00499,82.675,0.0028051
17440,82.16,82.174,0.014418,82.391,0.24658,82.16,0.0061005,82.163,0.0037867
17470,81.717,81.73,0.016784,81.939,0.25204,81.714,0.0063722,81.721,0.0044119
17500,81.357,81.368,0.017577,81.564,0.25332,81.353,0.0059192,81.362,0.0046265
17530,81.095,81.103,0.016732,81.279,0.25024,81.091,0.0049316,81.1,0.0044119
17560,80.945,80.948,0.01433,81.101,0.24295,80.941,0.0036406,80.948,0.0037865
17590,80.917,80.916,0.010591,81.042,0.23186,80.915,0.0022802,80.919,0.0028047
17620,81.02,81.018,0.0058535,81.114,0.21758,81.019,0.0010496,81.02,0.0015535
17650,81.258,81.258,0.00055327,81.324,0.20088,81.258,8.1476e-05,81.258,0.00014712
17680,81.632,81.635,0.0048134,81.672,0.18252,81.632,0.00058233,81.632,0.001282
17710,82.133,82.142,0.0097296,82.152,0.16315,82.133,0.0010047,82.135,0.0025946
17740,82.75,82.763,0.013707,82.751,0.14313,82.749,0.001335,82.753,0.0036587
17770,83.461,83.477,0.016342,83.449,0.12248,83.459,0.0017107,83.465,0.0043648
17800,84.24,84.256,0.017362,84.219,0.10089,84.238,0.0021393,84.244,0.0046394
17830,85.057,85.071,0.016675,85.032,0.077918,85.056,0.0025065,85.06,0.0044569
17860,85.881,85.89,0.014383,85.856,0.053224,85.881,0.0026556,85.882,0.0038444
17890,86.68,86.685,0.010777,86.661,0.02716,86.681,0.0024369,86.68,0.0028796
17920,87.428,87.429,0.0062967,87.421,0.01056,87.429,0.0017345,87.427,0.0016808
17950,88.102,88.102,0.0014658,88.116,0.03488,88.103,0.00048906,88.102,0.00039055
17980,88.69,88.691,0.0031819,88.729,0.064352,88.688,0.0012782,88.69,0.00084509
18010,89.182,89.186,0.0071763,89.252,0.093495,89.179,0.0034483,89.184,0.0018963
18040,89.578,89.586,0.010166,89.68,0.12107,89.573,0.0058016,89.581,0.0026659
18070,89.882,89.893,0.011948,90.016,0.14624,89.876,0.0080339,89.885,0.0030992
18100,90.101,90.113,0.012469,90.263,0.16847,90.095,0.0097931,90.102,0.0031864
18130,90.244,90.255,0.011807,90.429,0.18741,90.24,0.01073,90.244,0.0029583
18160,90.321,90.331,0.010137,90.524,0.20287,90.321,0.010556,90.32,0.002477
18190,90.345,90.352,0.0077007,90.558,0.21476,90.348,0.0090926,90.344,0.0018237
18220,90.327,90.331,0.004767,90.544,0.22299,90.331,0.006315,90.326,0.0010869
18250,90.279,90.28,0.0016109,90.491,0.22747,90.281,0.0023686,90.279,0.00035107
18280,90.211,90.211,0.0015068,90.411,0.22807,90.209,0.0024326,90.212,0.00031142
18310,90.133,90.132,0.0043516,90.314,0.22465,90.125,0.0076322,90.134,0.00084583
18340,90.051,90.051,0.0067226,90.208,0.21712,90.039,0.012676,90.052,0.001218
18370,89.971,89.973,0.0084563,90.098,0.20546,89.957,0.016973,89.972,0.0014149
18400,89.895,89.898,0.0094301,89.99,0.18973,89.882,0.019962,89.895,0.0014433
18430,89.821,89.826,0.0095665,89.884,0.17017,89.813,0.02118,89.82,0.0013269
18460,89.745,89.751,0.0088402,89.778,0.14712,89.743,0.020324,89.744,0.0011015
18490,89.66,89.666,0.0072877,89.668,0.12106,89.664,0.017298,89.659,0.00080949
18520,89.558,89.562,0.0050157,89.548,0.092572,89.564,0.012237,89.557,0.00049389
18550,89.429,89.431,0.0022042,89.409,0.062411,89.433,0.0055115,89.429,0.00019194
18580,89.265,89.264,0.00090053,89.244,0.032127,89.263,0.0023036,89.265,6.9514e-05
18610,89.06,89.056,0.0040056,89.047,0.015644,89.049,0.010475,89.06,0.0002767
18640,88.808,88.802,0.0068014,88.813,0.04045,88.79,0.018183,88.808,0.00042831
18670,88.509,88.504,0.0089974,88.54,0.071585,88.487,0.024608,88.51,0.00053129
18700,88.168,88.163,0.010359,88.23,0.10211,88.146,0.02901,88.168,0.00059401
18730,87.789,87.787,0.010734,87.886,0.13061,87.773,0.030819,87.789,0.00061977
18760,87.383,87.384,0.010077,87.514,0.15615,87.376,0.029695,87.383,0.0006043
18790,86.96,86.963,0.0084479,87.123,0.17794,86.961,0.02558,86.96,0.00053841
18820,86.531,86.535,0.0060083,86.721,0.19536,86.538,0.018715,86.531,0.00041318
18850,86.109,86.111,0.0030026,86.316,0.208,86.115,0.0096304,86.109,0.00022486
18880,85.702,85.702,0.00026934,85.917,0.21561,85.701,0.00089039,85.702,2.2083e-05
18910,85.318,85.315,0.0034837,85.53,0.21817,85.307,0.011881,85.318,0.00031365
18940,84.963,84.957,0.0063264,85.163,0.21582,84.941,0.022277,84.963,0.00062644
18970,84.639,84.631,0.0085255,84.819,0.20884,84.609,0.031023,84.64,0.000929
19000,84.348,84.339,0.0098781,84.5,0.1976,84.316,0.037177,84.349,0.0011843
19030,84.085,84.078,0.01027,84.207,0.18252,84.059,0.040008,84.086,0.0013537
19060,83.848,83.843,0.0096867,83.937,0.16403,83.832,0.039083,83.848,0.0014012
19090,83.628,83.626,0.008209,83.686,0.1426,83.624,0.034321,83.628,0.0013001
19120,83.417,83.418,0.0060033,83.447,0.11868,83.422,0.026015,83.417,0.0010376
19150,83.207,83.208,0.0032989,83.214,0.092773,83.214,0.014816,83.207,0.00061968
19180,82.987,82.987,0.00036213,82.978,0.065524,82.988,0.0016847,82.987,7.3572e-05
19210,82.75,82.748,0.0025322,82.732,0.038157,82.739,0.01219,82.75,0.00055333
19240,82.488,82.484,0.0051255,82.471,0.017559,82.463,0.0255,82.489,0.0011975
19270,82.199,82.193,0.0071961,82.191,0.030789,82.163,0.036933,82.201,0.0017863
19300,81.883,81.874,0.0085739,81.891,0.057804,81.84,0.045306,81.885,0.0022473
19330,81.541,81.532,0.0091505,81.573,0.085532,81.502,0.049674,81.543,0.0025173
19360,81.18,81.172,0.0088845,81.242,0.11208,81.152,0.049439,81.181,0.002551
19390,80.81,80.804,0.007804,80.903,0.13656,80.796,0.04442,80.81,0.002327
19420,80.441,80.437,0.0060047,80.567,0.15828,80.44,0.034888,80.44,0.0018513
19450,80.085,80.084,0.0036428,80.241,0.17668,80.091,0.021564,80.085,0.001157
19480,79.756,79.756,0.00092488,79.937,0.19131,79.759,0.0055684,79.756,0.00030163
19510,79.466,79.466,0.0019089,79.665,0.20185,79.458,0.011671,79.467,0.00063763
19540,79.227,79.226,0.0046038,79.436,0.20817,79.201,0.028539,79.229,0.0015717
19570,79.049,79.046,0.0069118,79.258,0.2103,79.006,0.043389,79.052,0.0024076
19600,78.94,78.934,0.0086141,79.141,0.20846,78.886,0.054695,78.942,0.0030576
19630,78.905,78.897,0.009541,79.091,0.203,78.851,0.061208,78.907,0.0034477
19660,78.949,78.94,0.0095892,79.113,0.1944,78.905,0.062091,78.95,0.0035251
19690,79.071,79.063,0.0087324,79.212,0.18317,79.045,0.057016,79.071,0.0032642
19720,79.273,79.266,0.0070264,79.387,0.16981,79.264,0.046217,79.272,0.0026698
19750,79.55,79.546,0.0046061,79.637,0.15474,79.553,0.030494,79.549,0.0017785
19780,79.899,79.897,0.0016756,79.961,0.13826,79.903,0.011155,79.898,0.00065722
19810,80.313,80.314,0.0015078,80.352,0.12058,80.307,0.010087,80.314,0.00060057
19840,80.787,80.788,0.0046542,80.804,0.10179,80.76,0.031267,80.789,0.0018816
19870,81.311,81.312,0.0074656,81.31,0.081997,81.262,0.050344,81.314,0.0030614
19900,81.877,81.875,0.0096619,81.863,0.061488,81.811,0.065394,81.88,0.0040156
19930,82.475,82.471,0.011007,82.453,0.041262,82.405,0.074798,82.478,0.0046326
19960,83.099,83.091,0.011337,83.074,0.025636,83.036,0.077409,83.1,0.0048271
19990,83.74,83.731,0.010577,83.72,0.027828,83.695,0.072678,83.739,0.0045524
20020,84.392,84.384,0.0087629,84.384,0.045836,84.371,0.060729,84.391,0.00381
20050,85.054,85.048,0.0060461,85.064,0.06757,85.051,0.042381,85.052,0.0026541
20080,85.723,85.72,0.0026841,85.755,0.089285,85.727,0.0191,85.722,0.0011894
20110,86.4,86.401,0.00097992,86.459,0.10966,86.397,0.0071089,86.401,0.0004385
20140,87.089,87.092,0.0045553,87.174,0.12804,87.064,0.033859,87.091,0.0020602
20170,87.793,87.796,0.0076521,87.904,0.14418,87.74,0.058593,87.795,0.0035033
20200,88.515,88.518,0.0099336,88.65,0.15808,88.438,0.078821,88.518,0.0046155
20230,89.262,89.262,0.011164,89.418,0.16996,89.171,0.092365,89.264,0.0052833
20260,90.039,90.035,0.011242,90.212,0.18001,89.95,0.097591,90.039,0.0054453
20290,90.851,90.845,0.010212,91.037,0.18826,90.78,0.093601,90.85,0.0050947
20320,91.705,91.699,0.0082527,91.899,0.19449,91.662,0.080358,91.703,0.0042738
20350,92.607,92.602,0.0056451,92.804,0.19817,92.591,0.05873,92.605,0.0030621
20380,93.564,93.562,0.0027246,93.756,0.19862,93.565,0.030443,93.563,0.0015632
20410,94.58,94.581,0.00017076,94.758,0.19513,94.58,0.0020578,94.581,0.00010465
20440,95.657,95.66,0.0027478,95.812,0.18714,95.637,0.035818,95.659,0.0018142
20470,96.792,96.796,0.0047936,96.918,0.17439,96.739,0.067641,96.795,0.0034302
20500,97.978,97.983,0.0061924,98.07,0.157,97.89,0.094388,97.981,0.004812
20530,99.202,99.207,0.0069217,99.26,0.13549,99.09,0.11327,99.206,0.0058197
20560,100.45,100.45,0.0070267,100.48,0.11077,100.33,0.12213,100.45,0.0063287
20590,101.7,101.7,0.0065806,101.7,0.084043,101.59,0.11964,101.7,0.0062472
20620,102.94,102.94,0.0056484,102.92,0.056895,102.86,0.1055,102.93,0.0055372
20650,104.14,104.14,0.0042708,104.11,0.032284,104.1,0.080482,104.13,0.0042295
20680,105.29,105.29,0.0024792,105.27,0.022455,105.28,0.046411,105.29,0.0024305
20710,106.39,106.39,0.00033042,106.38,0.038805,106.39,0.006075,106.39,0.00031528
20740,107.43,107.43,0.0020633,107.43,0.062276,107.42,0.036994,107.43,0.0018911
20770,108.42,108.42,0.0045244,108.44,0.086299,108.37,0.078802,108.42,0.0039431
20800,109.37,109.37,0.0068242,109.42,0.10964,109.28,0.11525,109.37,0.0056085
20830,110.29,110.3,0.0087112,110.37,0.13168,110.16,0.14251,110.29,0.0067015
20860,111.2,111.21,0.0099434,111.31,0.15176,111.05,0.15743,111.21,0.0071085
20890,112.12,112.13,0.010315,112.26,0.16913,111.96,0.15787,112.12,0.0068026
20920,113.06,113.07,0.0096787,113.22,0.18303,112.93,0.14297,113.05,0.0058446
20950,114.02,114.03,0.0079615,114.2,0.19279,113.94,0.11332,114.02,0.0043709
20980,115.02,115.02,0.0051824,115.21,0.19787,114.98,0.070962,115.01,0.0025701
21010,116.05,116.05,0.0014669,116.25,0.19799,116.04,0.019302,116.05,0.00065371
21040,117.11,117.11,0.0029417,117.3,0.19314,117.11,0.037175,117.12,0.0011736
21070,118.21,118.2,0.0076845,118.37,0.18357,118.18,0.09327,118.21,0.0027398
21100,119.31,119.31,0.012305,119.45,0.16977,119.23,0.14353,119.32,0.0039213
21130,120.42,120.42,0.016286,120.53,0.15243,120.28,0.18278,120.42,0.0046498
21160,121.51,121.52,0.019105,121.6,0.13236,121.33,0.20657,121.52,0.0049093
21190,122.58,122.59,0.020293,122.63,0.11043,122.37,0.2117,122.58,0.0047263
21220,123.6,123.62,0.019497,123.63,0.087556,123.41,0.19656,123.6,0.0041566
21250,124.57,124.58,0.016533,124.57,0.064627,124.42,0.16134,124.57,0.0032693
21280,125.46,125.47,0.011433,125.46,0.042733,125.38,0.10817,125.46,0.0021318
21310,126.28,126.29,0.0044634,126.26,0.024551,126.26,0.04102,126.28,0.0008001
21340,127.02,127.01,0.0038665,127,0.021044,127.03,0.034583,127.02,0.00068022
21370,127.67,127.66,0.012834,127.65,0.035945,127.68,0.11195,127.67,0.0022603
21400,128.25,128.23,0.021556,128.24,0.056109,128.21,0.18377,128.25,0.0038665
21430,128.77,128.75,0.029074,128.76,0.077853,128.65,0.24277,128.77,0.005383
21460,129.23,129.22,0.03445,129.25,0.1004,129.03,0.28238,129.24,0.0066483
21490,129.67,129.66,0.036879,129.71,0.12314,129.41,0.29734,129.68,0.0074674
21520,130.11,130.11,0.035783,130.17,0.14517,129.83,0.28434,130.12,0.0076365
21550,130.56,130.56,0.030894,130.66,0.16534,130.31,0.2424,130.56,0.006971
21580,131.04,131.04,0.02231,131.17,0.18236,130.87,0.17314,131.04,0.0053356
21610,131.56,131.56,0.010517,131.72,0.19506,131.49,0.080875,131.56,0.0026714
21640,132.13,132.12,0.0036188,132.32,0.20256,132.14,0.027621,132.13,0.00097794
21670,132.74,132.72,0.018907,132.94,0.20441,132.79,0.14347,132.74,0.0054429
21700,133.39,133.35,0.033922,133.59,0.20063,133.42,0.25635,133.39,0.010411
21730,134.05,134.01,0.047139,134.24,0.19168,134,0.35524,134.06,0.015424
21760,134.72,134.67,0.057078,134.89,0.17836,134.54,0.42931,134.73,0.019892
21790,135.37,135.31,0.062454,135.51,0.16163,135.06,0.4689,135.39,0.023133
21820,135.99,135.94,0.062294,136.1,0.14254,135.6,0.46632,136.01,0.024437
21850,136.55,136.51,0.055989,136.63,0.1221,136.15,0.41675,136.57,0.023143
21880,137.05,137.03,0.043279,137.11,0.10139,136.73,0.3188,137.07,0.01872
21910,137.47,137.46,0.024174,137.52,0.081788,137.3,0.17497,137.48,0.010847
21940,137.82,137.82,0.0011524,137.85,0.065476,137.82,0.0081179,137.82,0.0005309
21970,138.07,138.07,0.03244,138.11,0.055926,138.22,0.21978,138.06,0.015163
22000,138.24,138.24,0.069316,138.28,0.056176,138.45,0.44554,138.23,0.032473
22030,138.33,138.3,0.11111,138.38,0.064716,138.46,0.66762,138.33,0.05155
22060,138.33,138.27,0.15647,138.39,0.076763,138.26,0.86553,138.36,0.071132
22090,138.27,138.15,0.20267,138.32,0.088089,137.9,1.0167,138.32,0.08955
22120,138.14,137.97,0.24463,138.18,0.095184,137.47,1.0968,138.23,0.10456
22150,137.97,137.74,0.27324,137.97,0.093993,137.09,1.0798,138.08,0.11291
22180,137.77,137.51,0.2724,137.73,0.079262,136.88,0.93651,137.88,0.1094
22210,137.56,137.35,0.21343,137.5,0.057704,136.93,0.63067,137.64,0.084362
22240,137.39,137.35,0.043933,137.42,0.13222,137.28,0.11044,137.4,0.017494
22270,137.4,137.66,0.33401,137.73,0.37474,137.91,0.7102,137.36,0.13915
22300,138.03,138.47,1.0959,138.87,0.87728,138.72,1.9777,138.21,0.50095
22330,140.49,139.83,2.4386,141.06,1.7366,139.55,3.8116,141.69,1.2173
22360,144.94,141.38,3.8342,143.18,2.4542,140.25,5.4226,145.65,1.6964
22390,145.54,142.36,3.7221,143.54,2.0949,140.66,5.0642,144.74,1.1808
22420,143.08,142.23,2.6798,142.43,1.35,140.66,3.7189,142.46,0.62133
22450,140.85,141.18,1.703,140.85,0.80648,140.21,2.5029,140.58,0.31338
22480,139.14,139.69,0.97495,139.28,0.46574,139.32,1.5405,139.05,0.15165
22510,137.74,138.11,0.45958,137.83,0.26307,138.08,0.78076,137.72,0.062817
22540,136.48,136.58,0.10116,136.5,0.17186,136.61,0.18337,136.48,0.012432
22570,135.29,135.15,0.14293,135.25,0.17218,135.05,0.27349,135.29,0.016015
22600,134.13,133.83,0.30173,134.07,0.20433,133.54,0.60245,134.11,0.031088
22630,132.98,132.6,0.39479,132.93,0.23235,132.17,0.81323,132.95,0.037614
22660,131.84,131.46,0.43576,131.82,0.24786,130.99,0.91607,131.81,0.038527
22690,130.71,130.38,0.43476,130.75,0.25016,129.99,0.92335,130.68,0.035746
22720,129.62,129.36,0.39993,129.7,0.24042,129.12,0.85006,129.59,0.030607
22750,128.56,128.39,0.33837,128.68,0.2203,128.32,0.71351,128.54,0.0241
22780,127.55,127.46,0.25671,127.69,0.19173,127.52,0.53267,127.54,0.016996
22810,126.6,126.57,0.16146,126.73,0.15683,126.67,0.32716,126.59,0.0099134
22840,125.71,125.71,0.059124,125.82,0.11791,125.77,0.11617,125.71,0.0033557
22870,124.88,124.88,0.043714,124.96,0.077607,124.82,0.082723,124.88,0.0022837
22900,124.1,124.07,0.14052,124.14,0.039926,123.88,0.25449,124.1,0.0067225
22930,123.36,123.29,0.22497,123.36,0.023419,122.99,0.38752,123.36,0.009798
22960,122.66,122.54,0.29115,122.61,0.047439,122.19,0.47421,122.66,0.011471
22990,121.97,121.8,0.33386,121.9,0.075883,121.48,0.51119,121.97,0.011822
23020,121.29,121.07,0.34884,121.19,0.10057,120.86,0.49935,121.28,0.011032
23050,120.59,120.36,0.33315,120.49,0.12075,120.29,0.44345,120.58,0.009357
23080,119.87,119.66,0.28543,119.76,0.13689,119.71,0.35154,119.87,0.0070883
23110,119.12,118.96,0.20632,119.02,0.14993,119.08,0.23411,119.12,0.0045189
23140,118.34,118.25,0.098947,118.24,0.16084,118.35,0.10309,118.34,0.0019111
23170,117.51,117.54,0.030566,117.42,0.17041,117.5,0.029182,117.51,0.00052199
23200,116.65,116.8,0.17264,116.56,0.17899,116.56,0.15101,116.65,0.0026222
23230,115.74,116.04,0.31411,115.67,0.18654,115.55,0.25226,115.75,0.0042816
23260,114.81,115.22,0.43875,114.75,0.19272,114.51,0.32511,114.81,0.0054332
23290,113.84,114.35,0.52904,113.8,0.19702,113.48,0.36461,113.85,0.0060419
23320,112.86,113.41,0.56918,112.84,0.19893,112.49,0.36891,112.86,0.0061011
23350,111.86,112.4,0.54903,111.87,0.19798,111.55,0.33933,111.87,0.0056322
23380,110.87,111.32,0.46766,110.9,0.19389,110.64,0.28006,110.87,0.0046873
23410,109.88,110.21,0.33494,109.94,0.18648,109.76,0.19767,109.88,0.0033496
23440,108.91,109.08,0.16993,108.98,0.17578,108.87,0.10053,108.91,0.0017304
23470,107.96,107.96,0.0034623,108.05,0.16195,107.97,0.002086,107.96,3.6585e-05
23500,107.05,106.89,0.16189,107.15,0.14535,107.04,0.10074,107.05,0.0018051
23530,106.18,105.9,0.28713,106.28,0.12646,106.11,0.1867,106.19,0.0034263
23560,105.36,104.99,0.36851,105.45,0.10589,105.21,0.25266,105.36,0.0047601
23590,104.58,104.18,0.40317,104.66,0.084383,104.35,0.2933,104.59,0.0056852
23620,103.85,103.46,0.39463,103.92,0.062834,103.57,0.30574,103.86,0.0061085
23650,103.18,102.83,0.35063,103.22,0.042488,102.89,0.28967,103.19,0.0059738
23680,102.56,102.28,0.281,102.58,0.026106,102.31,0.24733,102.56,0.0052695
23710,101.98,101.79,0.19592,101.98,0.021691,101.81,0.18323,101.98,0.0040339
23740,101.45,101.36,0.10479,101.43,0.031835,101.37,0.10369,101.45,0.0023577
23770,100.97,100.96,0.015627,100.93,0.046411,100.96,0.016275,100.97,0.00038166
23800,100.53,100.58,0.065122,100.47,0.061586,100.56,0.070947,100.53,0.0017118
23830,100.12,100.23,0.13256,100.05,0.077002,100.15,0.15008,100.13,0.003713
23860,99.756,99.896,0.18319,99.663,0.093134,99.731,0.2141,99.759,0.0054065
23890,99.418,99.567,0.21481,99.307,0.11056,99.323,0.25746,99.422,0.0065968
23920,99.103,99.242,0.2264,98.975,0.12956,98.94,0.27651,99.109,0.0071369
23950,98.806,98.92,0.21806,98.661,0.14992,98.597,0.26979,98.812,0.0069535
23980,98.517,98.597,0.19104,98.358,0.17088,98.301,0.23815,98.523,0.0060655
24010,98.229,98.273,0.14768,98.061,0.19119,98.047,0.18458,98.233,0.0045893
24040,97.931,97.947,0.091386,97.764,0.20926,97.817,0.114,97.934,0.0027278
24070,97.617,97.618,0.026453,97.462,0.22345,97.586,0.032797,97.618,0.00074275
24100,97.283,97.287,0.042145,97.151,0.23218,97.327,0.051718,97.282,0.0010871
24130,96.927,96.954,0.10905,96.83,0.23422,97.018,0.13191,96.926,0.0025149
24160,96.554,96.621,0.16886,96.498,0.22885,96.652,0.20048,96.554,0.0033728
24190,96.173,96.289,0.21641,96.158,0.21597,96.239,0.2511,96.173,0.0036117
24220,95.797,95.962,0.24714,95.818,0.19626,95.803,0.27892,95.798,0.0033273
24250,95.443,95.645,0.25725,95.49,0.17115,95.381,0.28108,95.443,0.0027722
24280,95.13,95.346,0.24403,95.189,0.14278,95.014,0.25691,95.13,0.0023057
24310,94.876,95.073,0.20606,94.937,0.11374,94.74,0.2081,94.876,0.0020973
24340,94.7,94.843,0.14357,94.754,0.086478,94.587,0.13854,94.699,0.0018094
24370,94.615,94.673,0.058811,94.659,0.062403,94.564,0.054077,94.615,0.00093408
24400,94.629,94.588,0.043392,94.663,0.04113,94.667,0.037975,94.629,0.00084591
24430,94.746,94.614,0.15517,94.768,0.022848,94.874,0.12941,94.745,0.0036031
24460,94.957,94.772,0.2654,94.964,0.025335,95.156,0.21182,94.953,0.0071703
24490,95.248,95.07,0.36024,95.228,0.054922,95.48,0.27732,95.24,0.011152
24520,95.596,95.49,0.42502,95.537,0.094512,95.817,0.31927,95.584,0.014958
24550,95.974,95.98,0.4475,95.863,0.13886,96.144,0.33284,95.957,0.01787
24580,96.35,96.466,0.42154,96.18,0.18401,96.447,0.31551,96.331,0.019137
24610,96.693,96.872,0.34933,96.47,0.22593,96.718,0.26729,96.675,0.018091
24640,96.976,97.147,0.24066,96.717,0.26069,96.954,0.19081,96.964,0.014255
24670,97.179,97.273,0.10982,96.908,0.28483,97.149,0.091157,97.173,0.0074455
24700,97.287,97.26,0.027996,97.037,0.29557,97.299,0.02449,97.288,0.0021689
24730,97.294,97.136,0.15927,97.095,0.29105,97.393,0.14728,97.299,0.014043
24760,97.201,96.928,0.27327,97.076,0.2705,97.417,0.26727,97.204,0.027269
24790,97.014,96.664,0.36212,96.973,0.23464,97.354,0.37397,97.01,0.040618
24820,96.747,96.365,0.42035,96.781,0.18648,97.191,0.45693,96.729,0.05261
24850,96.414,96.045,0.44431,96.497,0.13372,96.92,0.50632,96.381,0.061582
24880,96.033,95.715,0.43172,96.128,0.096107,96.541,0.51337,95.986,0.065771
24910,95.622,95.383,0.38128,95.691,0.10376,96.069,0.47078,95.568,0.063389
24940,95.201,95.052,0.29243,95.216,0.14102,95.529,0.37305,95.152,0.052694
24970,94.789,94.725,0.16517,94.745,0.17396,94.958,0.21663,94.757,0.032055
25000,94.404,94.404,0,94.32,0.18871,94.404,0,94.404,0


==> images/illustration_rational_functions.csv <==
x,,y_real_alpha0.05,y_imag_alpha0.05,y_real_alpha0.1,y_imag_alpha0.1,y_real_alpha0.15,y_imag_alpha0.15,y_real_alpha0.2,y_imag_alpha0.2,y_real_alpha0.25,y_imag_alpha0.25
0,0,20.198,0,10.385,0,7.2171,0,5.6897,0,4.8,0
0.005,0,20,-1.9608,10.36,-0.481,7.2099,-0.20666,5.6867,-0.11244,4.7985,-0.070368
0.01,0,19.429,-3.8073,10.286,-0.95459,7.1882,-0.41184,5.6778,-0.22441,4.7942,-0.14055
0.015,0,18.547,-5.4463,10.166,-1.4137,7.1523,-0.61409,5.663,-0.33545,4.7869,-0.21035
0.02,0,17.44,-6.8188,10.002,-1.852,7.1028,-0.81205,5.6425,-0.4451,4.7768,-0.27959
0.025,0,16.199,-7.9027,9.799,-2.264,7.0403,-1.0044,5.6164,-0.55295,4.7639,-0.34808
0.03,0,14.906,-8.7067,9.5627,-2.6455,6.9656,-1.19,5.5849,-0.65857,4.7483,-0.41566
0.035,0,13.624,-9.2595,9.2985,-2.9933,6.8795,-1.3678,5.5482,-0.76158,4.73,-0.48216
0.04,0,12.397,-9.5999,9.0121,-3.3056,6.7832,-1.5369,5.5067,-0.86162,4.7092,-0.54741
0.045,0,11.253,-9.7687,8.7092,-3.5815,6.6777,-1.6965,5.4606,-0.95838,4.6859,-0.61127
0.05,0,10.204,-9.8041,8.3953,-3.8212,6.5641,-1.8462,5.4102,-1.0516,4.6603,-0.6736
0.055,0,9.255,-9.7388,8.0751,-4.0256,6.4436,-1.9854,5.3559,-1.1409,4.6325,-0.73427
0.06,0,8.4033,-9.6,7.753,-4.1965,6.3173,-2.1139,5.298,-1.2262,4.6026,-0.79316
0.065,0,7.643,-9.4091,7.4327,-4.3358,6.1864,-2.2316,5.237,-1.3073,4.5708,-0.85017
0.07,0,6.9665,-9.1827,7.1172,-4.4459,6.052,-2.3385,5.173,-1.3841,4.5371,-0.90521
0.075,0,6.3654,-8.9334,6.8091,-4.5293,5.915,-2.4347,5.1066,-1.4564,4.5018,-0.9582
0.08,0,5.8315,-8.6706,6.5101,-4.5886,5.7764,-2.5204,5.0381,-1.5242,4.465,-1.0091
0.085,0,5.357,-8.4013,6.2219,-4.6264,5.6371,-2.5959,4.9679,-1.5874,4.4269,-1.0578
0.09,0,4.9348,-8.1303,5.9452,-4.6451,5.4978,-2.6616,4.8962,-1.6461,4.3876,-1.1043
0.095,0,4.5586,-7.8614,5.6809,-4.6471,5.3594,-2.718,4.8235,-1.7003,4.3472,-1.1485
0.1,0,4.2228,-7.5968,5.4293,-4.6343,5.2224,-2.7653,4.75,-1.75,4.3059,-1.1905
0.105,0,3.9224,-7.3384,5.1904,-4.6089,5.0874,-2.8043,4.6761,-1.7953,4.2639,-1.2302
0.11,0,3.6531,-7.0871,4.9642,-4.5726,4.9549,-2.8353,4.602,-1.8363,4.2213,-1.2677
0.115,0,3.4112,-6.8437,4.7505,-4.527,4.8252,-2.8588,4.528,-1.8732,4.1782,-1.3029
0.12,0,3.1934,-6.6084,4.549,-4.4735,4.6987,-2.8755,4.4544,-1.906,4.1348,-1.3358
0.125,0,2.9969,-6.3814,4.3592,-4.4133,4.5757,-2.8857,4.3814,-1.9348,4.0912,-1.3666
0.13,0,2.8193,-6.1626,4.1807,-4.3475,4.4564,-2.89,4.3091,-1.9599,4.0476,-1.3952
0.135,0,2.6584,-5.9518,4.0131,-4.2771,4.341,-2.8888,4.2379,-1.9814,4.004,-1.4216
0.14,0,2.5124,-5.7487,3.8557,-4.203,4.2296,-2.8826,4.1677,-1.9994,3.9605,-1.446
0.145,0,2.3796,-5.5532,3.7082,-4.1257,4.1223,-2.8718,4.099,-2.0142,3.9174,-1.4684
0.15,0,2.2588,-5.3647,3.5699,-4.0461,4.0191,-2.8568,4.0316,-2.0258,3.8746,-1.4889
0.155,0,2.1487,-5.183,3.4404,-3.9645,3.9201,-2.838,3.9658,-2.0345,3.8323,-1.5074
0.16,0,2.0481,-5.0077,3.3193,-3.8815,3.8253,-2.8158,3.9017,-2.0403,3.7905,-1.5241
0.165,0,1.9562,-4.8385,3.206,-3.7973,3.7347,-2.7905,3.8394,-2.0436,3.7494,-1.5391
0.17,0,1.8722,-4.675,3.1002,-3.7125,3.6482,-2.7623,3.7789,-2.0444,3.7089,-1.5524
0.175,0,1.7952,-4.5168,3.0014,-3.6271,3.5658,-2.7317,3.7203,-2.043,3.6693,-1.564
0.18,0,1.7248,-4.3637,2.9092,-3.5415,3.4874,-2.6988,3.6637,-2.0393,3.6305,-1.5742
0.185,0,1.6602,-4.2152,2.8233,-3.4559,3.413,-2.664,3.6091,-2.0338,3.5926,-1.5829
0.19,0,1.6011,-4.0711,2.7433,-3.3703,3.3425,-2.6273,3.5566,-2.0263,3.5557,-1.5902
0.195,0,1.547,-3.9311,2.669,-3.285,3.2759,-2.5892,3.5062,-2.0172,3.5198,-1.5963
0.2,0,1.4975,-3.7949,2.6,-3.2,3.213,-2.5496,3.4579,-2.0065,3.4849,-1.6011
0.205,0,1.4523,-3.6622,2.5361,-3.1154,3.1538,-2.5088,3.4117,-1.9944,3.4512,-1.6048
0.21,0,1.411,-3.5328,2.477,-3.0313,3.0982,-2.4671,3.3677,-1.9811,3.4185,-1.6074
0.215,0,1.3734,-3.4064,2.4226,-2.9477,3.0462,-2.4244,3.3258,-1.9665,3.387,-1.6091
0.22,0,1.3393,-3.2828,2.3726,-2.8647,2.9976,-2.381,3.2861,-1.951,3.3566,-1.6099
0.225,0,1.3085,-3.1617,2.3268,-2.7823,2.9524,-2.337,3.2486,-1.9345,3.3275,-1.6098
0.23,0,1.2808,-3.0429,2.2851,-2.7004,2.9106,-2.2925,3.2131,-1.9171,3.2995,-1.6091
0.235,0,1.256,-2.9262,2.2473,-2.6192,2.872,-2.2476,3.1799,-1.8991,3.2728,-1.6076
0.24,0,1.234,-2.8115,2.2133,-2.5386,2.8366,-2.2024,3.1487,-1.8805,3.2473,-1.6056
0.245,0,1.2148,-2.6984,2.183,-2.4586,2.8044,-2.1571,3.1197,-1.8614,3.223,-1.603
0.25,0,1.1981,-2.5868,2.1563,-2.3792,2.7753,-2.1116,3.0928,-1.8419,3.2,-1.6
0.255,0,1.184,-2.4765,2.1331,-2.3003,2.7492,-2.0662,3.068,-1.8221,3.1782,-1.5966
0.26,0,1.1723,-2.3674,2.1134,-2.2221,2.7261,-2.0208,3.0452,-1.8021,3.1577,-1.593
0.265,0,1.1631,-2.2592,2.0971,-2.1444,2.706,-1.9756,3.0246,-1.782,3.1384,-1.589
0.27,0,1.1564,-2.1517,2.0841,-2.0672,2.6889,-1.9306,3.0059,-1.7619,3.1203,-1.585
0.275,0,1.152,-2.0448,2.0745,-1.9906,2.6747,-1.886,2.9893,-1.7419,3.1034,-1.5808
0.28,0,1.1501,-1.9384,2.0682,-1.9145,2.6633,-1.8417,2.9746,-1.722,3.0878,-1.5766
0.285,0,1.1507,-1.8321,2.0653,-1.839,2.6549,-1.798,2.962,-1.7024,3.0733,-1.5725
0.29,0,1.1537,-1.7259,2.0658,-1.7639,2.6492,-1.7548,2.9512,-1.6831,3.06,-1.5685
0.295,0,1.1594,-1.6195,2.0696,-1.6894,2.6465,-1.7122,2.9424,-1.6643,3.0478,-1.5646
0.3,0,1.1677,-1.5129,2.0769,-1.6154,2.6465,-1.6704,2.9355,-1.6459,3.0368,-1.561
0.305,0,1.1788,-1.4057,2.0877,-1.5419,2.6494,-1.6295,2.9305,-1.6282,3.0269,-1.5577
0.31,0,1.1927,-1.2978,2.1022,-1.4691,2.6551,-1.5895,2.9272,-1.6112,3.018,-1.5547
0.315,0,1.2098,-1.1891,2.1203,-1.3968,2.6637,-1.5505,2.9258,-1.595,3.0102,-1.5522
0.32,0,1.23,-1.0792,2.1422,-1.3252,2.675,-1.5127,2.9261,-1.5796,3.0033,-1.5501
0.325,0,1.2537,-0.96811,2.168,-1.2542,2.6892,-1.4762,2.9281,-1.5652,2.9975,-1.5486
0.33,0,1.2812,-0.85552,2.1979,-1.1841,2.7061,-1.4411,2.9318,-1.5519,2.9925,-1.5476
0.335,0,1.3126,-0.74125,2.232,-1.1149,2.7259,-1.4075,2.937,-1.5398,2.9885,-1.5474
0.34,0,1.3484,-0.62508,2.2705,-1.0467,2.7484,-1.3756,2.9439,-1.5289,2.9853,-1.5478
0.345,0,1.3888,-0.5068,2.3136,-0.97971,2.7737,-1.3456,2.9522,-1.5193,2.9829,-1.549
0.35,0,1.4345,-0.38621,2.3614,-0.91402,2.8018,-1.3176,2.9619,-1.5112,2.9812,-1.5509
0.355,0,1.4858,-0.26308,2.4142,-0.84989,2.8326,-1.2918,2.973,-1.5047,2.9802,-1.5538
0.36,0,1.5434,-0.13722,2.4722,-0.78757,2.8661,-1.2684,2.9854,-1.4997,2.9798,-1.5575
0.365,0,1.608,-0.0084351,2.5356,-0.72735,2.9022,-1.2476,2.9989,-1.4965,2.98,-1.5622
0.37,0,1.6803,0.12346,2.6047,-0.66958,2.9408,-1.2296,3.0135,-1.4951,2.9806,-1.5678
0.375,0,1.7612,0.25862,2.6796,-0.61466,2.9819,-1.2146,3.0291,-1.4956,2.9817,-1.5745
0.38,0,1.8518,0.39715,2.7606,-0.56306,3.0254,-1.2029,3.0456,-1.4981,2.9832,-1.5822
0.385,0,1.9534,0.5391,2.8479,-0.51531,3.0711,-1.1948,3.0628,-1.5026,2.9849,-1.5909
0.39,0,2.0672,0.68445,2.9417,-0.47203,3.1188,-1.1904,3.0807,-1.5093,2.9868,-1.6008
0.395,0,2.1949,0.83306,3.0421,-0.4339,3.1684,-1.19,3.099,-1.5182,2.9889,-1.6118
0.4,0,2.3385,0.98462,3.1492,-0.40172,3.2197,-1.1939,3.1176,-1.5294,2.991,-1.6239
0.405,0,2.4999,1.1386,3.2631,-0.37636,3.2724,-1.2023,3.1365,-1.5429,2.9931,-1.6371
0.41,0,2.6817,1.2942,3.3836,-0.35878,3.3261,-1.2154,3.1553,-1.5588,2.995,-1.6515
0.415,0,2.8866,1.4502,3.5105,-0.35006,3.3807,-1.2336,3.1739,-1.5771,2.9968,-1.667
0.42,0,3.1179,1.6048,3.6436,-0.35133,3.4356,-1.2569,3.1922,-1.5977,2.9982,-1.6836
0.425,0,3.3791,1.7556,3.7824,-0.3638,3.4905,-1.2857,3.21,-1.6208,2.9993,-1.7014
0.43,0,3.674,1.8991,3.9259,-0.38876,3.545,-1.3199,3.227,-1.6463,2.9999,-1.7202
0.435,0,4.0068,2.0306,4.0734,-0.42746,3.5985,-1.3598,3.2431,-1.6742,3,-1.7401
0.44,0,4.3815,2.1439,4.2236,-0.48118,3.6505,-1.4054,3.258,-1.7044,2.9994,-1.761
0.445,0,4.8021,2.2306,4.3749,-0.55108,3.7004,-1.4566,3.2717,-1.7368,2.9981,-1.7829
0.45,0,5.2715,2.28,4.5254,-0.6382,3.7477,-1.5135,3.2838,-1.7714,2.996,-1.8057
0.455,0,5.7908,2.2787,4.673,-0.74331,3.7919,-1.5759,3.2942,-1.8081,2.9931,-1.8294
0.46,0,6.3582,2.2101,4.8153,-0.86692,3.8322,-1.6435,3.3028,-1.8467,2.9892,-1.854
0.465,0,6.9668,2.0553,4.9495,-1.0091,3.8682,-1.7161,3.3092,-1.8871,2.9843,-1.8792
0.47,0,7.6033,1.7938,5.0728,-1.1694,3.8992,-1.7934,3.3135,-1.9292,2.9783,-1.9052
0.475,0,8.2454,1.4063,5.1823,-1.3469,3.9248,-1.8748,3.3154,-1.9727,2.9713,-1.9318
0.48,0,8.8613,0.87843,5.2752,-1.5401,3.9445,-1.9598,3.3149,-2.0174,2.963,-1.9588
0.485,0,9.4103,0.20581,5.3488,-1.7467,3.9579,-2.0479,3.3117,-2.0633,2.9536,-1.9863
0.49,0,9.8469,-0.60047,5.4008,-1.9641,3.9646,-2.1384,3.3058,-2.1099,2.9429,-2.0142
0.495,0,10.128,-1.5109,5.4296,-2.1891,3.9644,-2.2307,3.2972,-2.1572,2.9309,-2.0423
0.5,0,10.223,-2.479,5.4341,-2.4181,3.9571,-2.3239,3.2858,-2.2049,2.9176,-2.0706
0.505,0,10.12,-3.4474,5.4139,-2.6475,3.9428,-2.4173,3.2716,-2.2527,2.9031,-2.0989
0.51,0,9.8302,-4.359,5.3693,-2.8735,3.9213,-2.5103,3.2545,-2.3005,2.8872,-2.1272
0.515,0,9.3853,-5.1673,5.3014,-3.0926,3.8929,-2.602,3.2347,-2.3479,2.8701,-2.1554
0.52,0,8.8279,-5.8428,5.2119,-3.3016,3.8578,-2.6919,3.2121,-2.3948,2.8516,-2.1834
0.525,0,8.2035,-6.3743,5.1031,-3.4978,3.8163,-2.7791,3.1869,-2.441,2.8319,-2.2111
0.53,0,7.5529,-6.7662,4.9776,-3.679,3.7688,-2.8632,3.1591,-2.4862,2.8109,-2.2384
0.535,0,6.9079,-7.0329,4.8382,-3.8437,3.7157,-2.9437,3.1288,-2.5302,2.7887,-2.2652
0.54,0,6.2906,-7.1938,4.6877,-3.991,3.6575,-3.02,3.0961,-2.5729,2.7653,-2.2915
0.545,0,5.7146,-7.2693,4.5291,-4.1203,3.5948,-3.0919,3.0613,-2.614,2.7409,-2.3172
0.55,0,5.1866,-7.2784,4.3649,-4.2319,3.5282,-3.159,3.0244,-2.6536,2.7153,-2.3421
0.555,0,4.7083,-7.2375,4.1977,-4.3262,3.4582,-3.2211,2.9856,-2.6914,2.6887,-2.3663
0.56,0,4.2787,-7.1603,4.0296,-4.404,3.3853,-3.278,2.9451,-2.7273,2.6612,-2.3897
0.565,0,3.8949,-7.0573,3.8624,-4.4662,3.3101,-3.3298,2.9031,-2.7612,2.6327,-2.4122
0.57,0,3.5529,-6.937,3.6976,-4.5142,3.2333,-3.3764,2.8597,-2.7931,2.6035,-2.4337
0.575,0,3.2486,-6.8056,3.5365,-4.5492,3.1551,-3.4179,2.815,-2.8229,2.5734,-2.4543
0.58,0,2.9779,-6.6678,3.38,-4.5724,3.0762,-3.4543,2.7694,-2.8506,2.5427,-2.474
0.585,0,2.7369,-6.527,3.2288,-4.5852,2.9969,-3.4859,2.7229,-2.8761,2.5113,-2.4926
0.59,0,2.5221,-6.3859,3.0834,-4.5887,2.9177,-3.5128,2.6758,-2.8996,2.4794,-2.5101
0.595,0,2.3302,-6.246,2.9442,-4.5841,2.8388,-3.5352,2.6281,-2.9208,2.4469,-2.5266
0.6,0,2.1585,-6.1088,2.8113,-4.5724,2.7607,-3.5533,2.58,-2.94,2.4141,-2.542
0.605,0,2.0045,-5.9749,2.6847,-4.5548,2.6835,-3.5675,2.5317,-2.9571,2.3809,-2.5563
0.61,0,1.8661,-5.8451,2.5644,-4.532,2.6075,-3.5778,2.4833,-2.9722,2.3474,-2.5696
0.615,0,1.7412,-5.7195,2.4503,-4.5048,2.5329,-3.5847,2.435,-2.9853,2.3137,-2.5817
0.62,0,1.6284,-5.5983,2.3423,-4.4739,2.4599,-3.5883,2.3867,-2.9965,2.2798,-2.5928
0.625,0,1.5262,-5.4817,2.24,-4.44,2.3885,-3.5889,2.3388,-3.0058,2.2458,-2.6028
0.63,0,1.4334,-5.3695,2.1433,-4.4037,2.3189,-3.5867,2.2912,-3.0134,2.2118,-2.6118
0.635,0,1.3489,-5.2617,2.052,-4.3653,2.2512,-3.582,2.244,-3.0192,2.1778,-2.6198
0.64,0,1.2718,-5.1582,1.9657,-4.3254,2.1853,-3.575,2.1973,-3.0235,2.1439,-2.6267
0.645,0,1.2012,-5.0588,1.8842,-4.2842,2.1214,-3.5659,2.1513,-3.0262,2.11,-2.6327
0.65,0,1.1365,-4.9634,1.8072,-4.2421,2.0595,-3.5549,2.1058,-3.0274,2.0763,-2.6377
0.655,0,1.0771,-4.8717,1.7345,-4.1994,1.9995,-3.5421,2.0611,-3.0273,2.0428,-2.6418
0.66,0,1.0224,-4.7837,1.6658,-4.1562,1.9415,-3.5279,2.0171,-3.0258,2.0095,-2.645
0.665,0,0.97186,-4.6991,1.6009,-4.1128,1.8854,-3.5123,1.9739,-3.0231,1.9765,-2.6473
0.67,0,0.92517,-4.6178,1.5395,-4.0694,1.8312,-3.4954,1.9314,-3.0193,1.9438,-2.6488
0.675,0,0.88193,-4.5397,1.4815,-4.026,1.7789,-3.4775,1.8899,-3.0144,1.9114,-2.6495
0.68,0,0.8418,-4.4644,1.4266,-3.9828,1.7285,-3.4587,1.8491,-3.0085,1.8794,-2.6494
0.685,0,0.8045,-4.392,1.3746,-3.9399,1.6798,-3.439,1.8092,-3.0016,1.8477,-2.6485
0.69,0,0.76976,-4.3223,1.3254,-3.8974,1.6328,-3.4186,1.7703,-2.9939,1.8165,-2.647
0.695,0,0.73736,-4.255,1.2787,-3.8554,1.5876,-3.3976,1.7322,-2.9854,1.7856,-2.6448
0.7,0,0.70709,-4.1902,1.2345,-3.8138,1.544,-3.3761,1.6949,-2.9762,1.7552,-2.6419
0.705,0,0.67877,-4.1276,1.1925,-3.7728,1.5019,-3.3541,1.6586,-2.9662,1.7252,-2.6384
0.71,0,0.65222,-4.0672,1.1526,-3.7323,1.4614,-3.3318,1.6231,-2.9557,1.6957,-2.6344
0.715,0,0.62732,-4.0089,1.1148,-3.6925,1.4224,-3.3092,1.5885,-2.9445,1.6667,-2.6298
0.72,0,0.60392,-3.9525,1.0788,-3.6533,1.3848,-3.2863,1.5548,-2.9329,1.6381,-2.6247
0.725,0,0.58189,-3.8979,1.0445,-3.6147,1.3485,-3.2633,1.5219,-2.9207,1.61,-2.619
0.73,0,0.56115,-3.8451,1.0119,-3.5768,1.3136,-3.2401,1.4899,-2.9081,1.5824,-2.613
0.735,0,0.54158,-3.794,0.98089,-3.5395,1.28,-3.2169,1.4587,-2.8952,1.5553,-2.6065
0.74,0,0.5231,-3.7445,0.95129,-3.5029,1.2475,-3.1936,1.4283,-2.8819,1.5287,-2.5996
0.745,0,0.50562,-3.6964,0.92306,-3.4669,1.2162,-3.1702,1.3988,-2.8682,1.5026,-2.5923
0.75,0,0.48909,-3.6499,0.89612,-3.4316,1.1861,-3.147,1.37,-2.8543,1.4769,-2.5846
0.755,0,0.47341,-3.6047,0.8704,-3.397,1.157,-3.1237,1.3419,-2.8402,1.4518,-2.5766
0.76,0,0.45855,-3.5608,0.84581,-3.363,1.1289,-3.1006,1.3146,-2.8258,1.4271,-2.5683
0.765,0,0.44443,-3.5182,0.8223,-3.3296,1.1019,-3.0775,1.2881,-2.8113,1.4029,-2.5598
0.77,0,0.43102,-3.4768,0.79981,-3.2969,1.0758,-3.0546,1.2622,-2.7965,1.3792,-2.5509
0.775,0,0.41826,-3.4365,0.77828,-3.2648,1.0506,-3.0318,1.2371,-2.7817,1.356,-2.5418
0.78,0,0.40611,-3.3974,0.75765,-3.2333,1.0262,-3.0092,1.2126,-2.7667,1.3333,-2.5325
0.785,0,0.39453,-3.3593,0.73788,-3.2024,1.0027,-2.9867,1.1888,-2.7516,1.311,-2.523
0.79,0,0.38348,-3.3222,0.71892,-3.1721,0.98002,-2.9644,1.1656,-2.7365,1.2892,-2.5132
0.795,0,0.37294,-3.286,0.70073,-3.1423,0.95808,-2.9423,1.1431,-2.7213,1.2678,-2.5034
0.8,0,0.36286,-3.2508,0.68326,-3.1131,0.93688,-2.9204,1.1212,-2.706,1.2469,-2.4933
0.805,0,0.35323,-3.2165,0.66648,-3.0845,0.91638,-2.8988,1.0998,-2.6908,1.2264,-2.4831
0.81,0,0.34402,-3.183,0.65035,-3.0564,0.89656,-2.8773,1.079,-2.6755,1.2063,-2.4728
0.815,0,0.33519,-3.1504,0.63484,-3.0288,0.87739,-2.856,1.0588,-2.6602,1.1867,-2.4623
0.82,0,0.32673,-3.1185,0.61991,-3.0018,0.85883,-2.835,1.0391,-2.6449,1.1675,-2.4518
0.825,0,0.31863,-3.0874,0.60555,-2.9752,0.84088,-2.8142,1.0199,-2.6297,1.1487,-2.4411
0.83,0,0.31085,-3.057,0.59171,-2.9491,0.82349,-2.7936,1.0013,-2.6145,1.1303,-2.4304
0.835,0,0.30338,-3.0273,0.57838,-2.9235,0.80666,-2.7733,0.98309,-2.5993,1.1122,-2.4196
0.84,0,0.2962,-2.9983,0.56552,-2.8984,0.79035,-2.7532,0.96539,-2.5842,1.0946,-2.4087
0.845,0,0.2893,-2.97,0.55313,-2.8737,0.77455,-2.7333,0.94816,-2.5691,1.0773,-2.3978
0.85,0,0.28266,-2.9423,0.54116,-2.8495,0.75923,-2.7137,0.93137,-2.5541,1.0605,-2.3868
0.855,0,0.27628,-2.9152,0.52961,-2.8257,0.74438,-2.6943,0.91502,-2.5392,1.0439,-2.3758
0.86,0,0.27013,-2.8886,0.51846,-2.8023,0.72998,-2.6751,0.89909,-2.5243,1.0278,-2.3648
0.865,0,0.2642,-2.8627,0.50768,-2.7794,0.71601,-2.6562,0.88356,-2.5095,1.0119,-2.3538
0.87,0,0.25848,-2.8372,0.49726,-2.7568,0.70246,-2.6375,0.86843,-2.4949,0.99643,-2.3427
0.875,0,0.25297,-2.8123,0.48719,-2.7347,0.6893,-2.619,0.85368,-2.4803,0.98127,-2.3317
0.88,0,0.24765,-2.7879,0.47744,-2.7129,0.67652,-2.6008,0.83931,-2.4658,0.96643,-2.3206
0.885,0,0.24252,-2.764,0.468,-2.6915,0.66412,-2.5828,0.82529,-2.4514,0.9519,-2.3096
0.89,0,0.23755,-2.7406,0.45887,-2.6704,0.65206,-2.565,0.81163,-2.4371,0.93768,-2.2985
0.895,0,0.23276,-2.7177,0.45002,-2.6497,0.64035,-2.5474,0.7983,-2.4229,0.92376,-2.2875
0.9,0,0.22812,-2.6951,0.44145,-2.6294,0.62897,-2.5301,0.78529,-2.4088,0.91014,-2.2765
0.905,0,0.22364,-2.6731,0.43314,-2.6093,0.6179,-2.5129,0.77261,-2.3948,0.89679,-2.2655
0.91,0,0.2193,-2.6514,0.42508,-2.5897,0.60714,-2.496,0.76023,-2.381,0.88373,-2.2546
0.915,0,0.2151,-2.6301,0.41727,-2.5703,0.59668,-2.4793,0.74816,-2.3672,0.87094,-2.2437
0.92,0,0.21103,-2.6093,0.40968,-2.5512,0.58649,-2.4628,0.73637,-2.3536,0.85842,-2.2328
0.925,0,0.20708,-2.5888,0.40232,-2.5325,0.57658,-2.4466,0.72486,-2.3401,0.84615,-2.2219
0.93,0,0.20326,-2.5687,0.39517,-2.5141,0.56693,-2.4305,0.71362,-2.3267,0.83414,-2.2111
0.935,0,0.19955,-2.5489,0.38823,-2.4959,0.55754,-2.4146,0.70265,-2.3134,0.82238,-2.2004
0.94,0,0.19595,-2.5295,0.38148,-2.478,0.54839,-2.399,0.69194,-2.3002,0.81085,-2.1897
0.945,0,0.19246,-2.5104,0.37493,-2.4604,0.53947,-2.3835,0.68147,-2.2871,0.79956,-2.179
0.95,0,0.18908,-2.4917,0.36855,-2.4431,0.53079,-2.3682,0.67125,-2.2742,0.7885,-2.1684
0.955,0,0.18579,-2.4733,0.36235,-2.4261,0.52233,-2.3531,0.66126,-2.2614,0.77767,-2.1578
0.96,0,0.18259,-2.4552,0.35632,-2.4093,0.51407,-2.3382,0.65149,-2.2486,0.76705,-2.1473
0.965,0,0.17948,-2.4374,0.35045,-2.3927,0.50603,-2.3235,0.64195,-2.236,0.75664,-2.1369
0.97,0,0.17646,-2.4199,0.34474,-2.3764,0.49818,-2.309,0.63262,-2.2236,0.74645,-2.1265
0.975,0,0.17353,-2.4026,0.33918,-2.3604,0.49053,-2.2946,0.6235,-2.2112,0.73645,-2.1162
0.98,0,0.17067,-2.3857,0.33376,-2.3445,0.48306,-2.2804,0.61458,-2.199,0.72665,-2.1059
0.985,0,0.16789,-2.369,0.32848,-2.3289,0.47577,-2.2664,0.60585,-2.1868,0.71705,-2.0957
0.99,0,0.16518,-2.3526,0.32334,-2.3136,0.46866,-2.2526,0.59732,-2.1748,0.70763,-2.0856
0.995,0,0.16255,-2.3365,0.31833,-2.2984,0.46171,-2.239,0.58897,-2.1629,0.6984,-2.0755
1,0,0.15998,-2.3206,0.31344,-2.2835,0.45493,-2.2255,0.5808,-2.1511,0.68935,-2.0655


==> images/model_selection_issue_approximationFine.csv <==
x, loo_real, loo_imag, loo_abs
4500,-1.3346e-09,-8.0732e-09,8.1828e-09
4500.4,-1.4005e-09,-8.1163e-09,8.2363e-09
4500.8,-1.4673e-09,-8.159e-09,8.2899e-09
4501.2,-1.5351e-09,-8.2013e-09,8.3438e-09
4501.6,-1.6039e-09,-8.2432e-09,8.3978e-09
4502,-1.6736e-09,-8.2845e-09,8.4519e-09
4502.4,-1.7442e-09,-8.3254e-09,8.5062e-09
4502.5,-1.7575e-09,-8.333e-09,8.5163e-09
4502.8,-1.8157e-09,-8.3658e-09,8.5606e-09
4503.2,-1.8881e-09,-8.4056e-09,8.6151e-09
4503.6,-1.9613e-09,-8.4449e-09,8.6697e-09
4504,-2.0354e-09,-8.4837e-09,8.7244e-09
4504.4,-2.1104e-09,-8.5219e-09,8.7793e-09
4504.8,-2.1861e-09,-8.5594e-09,8.8342e-09
4505,-2.2147e-09,-8.5734e-09,8.8548e-09
4505.3,-2.2626e-09,-8.5964e-09,8.8892e-09
4505.7,-2.3399e-09,-8.6327e-09,8.9442e-09
4506.1,-2.4179e-09,-8.6684e-09,8.9993e-09
4506.5,-2.4965e-09,-8.7034e-09,9.0543e-09
4506.9,-2.5757e-09,-8.7377e-09,9.1094e-09
4507.3,-2.6555e-09,-8.7713e-09,9.1645e-09
4507.5,-2.7006e-09,-8.7899e-09,9.1954e-09
4507.7,-2.7358e-09,-8.8043e-09,9.2195e-09
4508.1,-2.8165e-09,-8.8365e-09,9.2745e-09
4508.5,-2.8975e-09,-8.868e-09,9.3293e-09
4508.9,-2.9788e-09,-8.8987e-09,9.384e-09
4509.3,-3.0602e-09,-8.9287e-09,9.4386e-09
4509.7,-3.1417e-09,-8.958e-09,9.493e-09
4510,-3.2027e-09,-8.9795e-09,9.5336e-09
4510.1,-3.223e-09,-8.9866e-09,9.5471e-09
4510.5,-3.3041e-09,-9.0144e-09,9.6009e-09
4510.9,-3.3847e-09,-9.0416e-09,9.6543e-09
4511.3,-3.4646e-09,-9.068e-09,9.7073e-09
4511.7,-3.5436e-09,-9.0938e-09,9.7598e-09
4512.1,-3.6213e-09,-9.1189e-09,9.8117e-09
4512.5,-3.6926e-09,-9.142e-09,9.8596e-09
4512.5,-3.6973e-09,-9.1435e-09,9.8628e-09
4512.9,-3.7713e-09,-9.1677e-09,9.9131e-09
4513.3,-3.8426e-09,-9.1914e-09,9.9623e-09
4513.7,-3.9105e-09,-9.2149e-09,1.001e-08
4514.1,-3.9743e-09,-9.2382e-09,1.0057e-08
4514.5,-4.0328e-09,-9.2617e-09,1.0102e-08
4514.9,-4.0845e-09,-9.2856e-09,1.0144e-08
4515,-4.0904e-09,-9.2887e-09,1.0149e-08
4515.4,-4.1277e-09,-9.3104e-09,1.0184e-08
4515.8,-4.1598e-09,-9.3364e-09,1.0221e-08
4516.2,-4.1775e-09,-9.3646e-09,1.0254e-08
4516.6,-4.1758e-09,-9.3959e-09,1.0282e-08
4517,-4.1479e-09,-9.432e-09,1.0304e-08
4517.4,-4.083e-09,-9.4752e-09,1.0317e-08
4517.5,-4.0527e-09,-9.4908e-09,1.032e-08
4517.8,-3.9641e-09,-9.5295e-09,1.0321e-08
4518.2,-3.7622e-09,-9.6014e-09,1.0312e-08
4518.6,-3.4238e-09,-9.7033e-09,1.029e-08
4519,-2.8372e-09,-9.8607e-09,1.0261e-08
4519.4,-1.7256e-09,-1.0137e-08,1.0283e-08
4519.8,8.3975e-10,-1.0748e-08,1.0781e-08
4520,3.805e-09,-1.1443e-08,1.2059e-08
4520.2,1.1102e-08,-1.3148e-08,1.7208e-08
4520.6,-4.7657e-08,9.9251e-11,4.7657e-08
4521,-1.6284e-08,-6.8856e-09,1.768e-08
4521.4,-1.2292e-08,-7.8042e-09,1.456e-08
4521.8,-1.0797e-08,-8.1559e-09,1.3531e-08
4522.2,-1.0058e-08,-8.3341e-09,1.3062e-08
4522.5,-9.7524e-09,-8.4095e-09,1.2877e-08
4522.6,-9.6476e-09,-8.4357e-09,1.2816e-08
4523,-9.4098e-09,-8.4963e-09,1.2678e-08
4523.4,-9.2739e-09,-8.5318e-09,1.2601e-08
4523.8,-9.2032e-09,-8.5506e-09,1.2562e-08
4524.2,-9.177e-09,-8.5574e-09,1.2548e-08
4524.6,-9.1825e-09,-8.555e-09,1.255e-08
4525,-9.2066e-09,-8.5469e-09,1.2562e-08
4525.1,-9.2113e-09,-8.5453e-09,1.2565e-08
4525.5,-9.2579e-09,-8.5296e-09,1.2588e-08
4525.9,-9.3184e-09,-8.5087e-09,1.2619e-08
4526.3,-9.39e-09,-8.4833e-09,1.2655e-08
4526.7,-9.4706e-09,-8.4537e-09,1.2695e-08
4527.1,-9.5585e-09,-8.4203e-09,1.2738e-08
4527.5,-9.6525e-09,-8.3834e-09,1.2785e-08
4527.5,-9.6586e-09,-8.381e-09,1.2788e-08
4527.9,-9.7517e-09,-8.3432e-09,1.2834e-08
4528.3,-9.8553e-09,-8.2997e-09,1.2885e-08
4528.7,-9.9627e-09,-8.2532e-09,1.2937e-08
4529.1,-1.0073e-08,-8.2036e-09,1.2991e-08
4529.5,-1.0187e-08,-8.1512e-09,1.3046e-08
4529.9,-1.0303e-08,-8.0959e-09,1.3103e-08
4530,-1.0332e-08,-8.0816e-09,1.3117e-08
4530.3,-1.0421e-08,-8.0377e-09,1.316e-08
4530.7,-1.054e-08,-7.9768e-09,1.3219e-08
4531.1,-1.0662e-08,-7.9131e-09,1.3278e-08
4531.5,-1.0785e-08,-7.8466e-09,1.3337e-08
4531.9,-1.0909e-08,-7.7774e-09,1.3398e-08
4532.3,-1.1034e-08,-7.7055e-09,1.3459e-08
4532.5,-1.109e-08,-7.6732e-09,1.3485e-08
4532.7,-1.1161e-08,-7.6309e-09,1.352e-08
4533.1,-1.1288e-08,-7.5535e-09,1.3582e-08
4533.5,-1.1415e-08,-7.4735e-09,1.3644e-08
4533.9,-1.1544e-08,-7.3908e-09,1.3707e-08
4534.3,-1.1672e-08,-7.3053e-09,1.377e-08
4534.7,-1.1802e-08,-7.2172e-09,1.3834e-08
4535,-1.1882e-08,-7.1607e-09,1.3873e-08
4535.2,-1.1931e-08,-7.1264e-09,1.3897e-08
4535.6,-1.2061e-08,-7.0328e-09,1.3961e-08
4536,-1.219e-08,-6.9366e-09,1.4026e-08
4536.4,-1.232e-08,-6.8377e-09,1.4091e-08
4536.8,-1.245e-08,-6.736e-09,1.4155e-08
4537.2,-1.258e-08,-6.6317e-09,1.4221e-08
4537.5,-1.2685e-08,-6.5449e-09,1.4274e-08
4537.6,-1.2709e-08,-6.5246e-09,1.4286e-08
4538,-1.2838e-08,-6.4148e-09,1.4352e-08
4538.4,-1.2967e-08,-6.3023e-09,1.4418e-08
4538.8,-1.3096e-08,-6.1871e-09,1.4484e-08
4539.2,-1.3224e-08,-6.0692e-09,1.455e-08
4539.6,-1.3352e-08,-5.9486e-09,1.4617e-08
4540,-1.3479e-08,-5.8252e-09,1.4684e-08
4542.5,-1.4251e-08,-5.0013e-09,1.5103e-08
4545,-1.4988e-08,-4.0731e-09,1.5532e-08
4547.5,-1.5679e-08,-3.0409e-09,1.5971e-08
4550,-1.6314e-08,-1.905e-09,1.6425e-08
4552.5,-1.6883e-08,-6.6577e-10,1.6896e-08
4555,-1.7377e-08,6.7741e-10,1.739e-08
4557.5,-1.7784e-08,2.1259e-09,1.7911e-08
4560,-1.8096e-08,3.6824e-09,1.8466e-08
4562.5,-1.8297e-08,5.3511e-09,1.9063e-08
4565,-1.8373e-08,7.1377e-09,1.971e-08
4567.5,-1.8302e-08,9.0488e-09,2.0416e-08
4570,-1.8057e-08,1.1091e-08,2.1191e-08
4572.5,-1.7603e-08,1.3271e-08,2.2045e-08
4575,-1.6895e-08,1.559e-08,2.2989e-08
4577.5,-1.5875e-08,1.8042e-08,2.4032e-08
4580,-1.4473e-08,2.061e-08,2.5184e-08
4582.5,-1.2603e-08,2.3256e-08,2.6451e-08
4585,-1.0172e-08,2.5913e-08,2.7838e-08
4587.5,-7.077e-09,2.8476e-08,2.9342e-08
4590,-3.2253e-09,3.0785e-08,3.0953e-08
4592.5,1.4494e-09,3.2616e-08,3.2648e-08
4595,6.9516e-09,3.3677e-08,3.4387e-08
4597.5,1.3179e-08,3.3616e-08,3.6107e-08
4600,1.9871e-08,3.2061e-08,3.7719e-08
4602.5,2.6569e-08,2.8697e-08,3.9108e-08
4605,3.2622e-08,2.3389e-08,4.014e-08
4607.5,3.7274e-08,1.6302e-08,4.0683e-08
4610,3.9844e-08,7.9744e-09,4.0634e-08
4612.5,3.9942e-08,-7.4763e-10,3.9949e-08
4615,3.762e-08,-8.9134e-09,3.8661e-08
4617.5,3.3349e-08,-1.5728e-08,3.6871e-08
4620,2.7852e-08,-2.0737e-08,3.4724e-08
4622.5,2.1882e-08,-2.3858e-08,3.2373e-08
4625,1.6051e-08,-2.5292e-08,2.9956e-08
4627.5,1.0765e-08,-2.5391e-08,2.7579e-08
4630,6.2273e-09,-2.4537e-08,2.5315e-08
4632.5,2.4949e-09,-2.3072e-08,2.3207e-08
4635,-4.7112e-10,-2.127e-08,2.1276e-08
4637.5,-2.7594e-09,-1.9331e-08,1.9527e-08
4640,-4.477e-09,-1.7391e-08,1.7958e-08
4642.5,-5.7311e-09,-1.5533e-08,1.6557e-08
4645,-6.619e-09,-1.3807e-08,1.5312e-08
4647.5,-7.2242e-09,-1.2235e-08,1.4208e-08
4650,-7.6155e-09,-1.0821e-08,1.3232e-08
4652.5,-7.8476e-09,-9.5609e-09,1.2369e-08
4655,-7.9636e-09,-8.4437e-09,1.1607e-08
4657.5,-7.9963e-09,-7.4554e-09,1.0933e-08
4660,-7.9706e-09,-6.5815e-09,1.0337e-08
4662.5,-7.9051e-09,-5.8078e-09,9.8092e-09
4665,-7.8136e-09,-5.1211e-09,9.3423e-09
4667.5,-7.7067e-09,-4.5095e-09,8.9291e-09
4670,-7.5922e-09,-3.962e-09,8.5638e-09
4672.5,-7.4762e-09,-3.4687e-09,8.2417e-09
4675,-7.3631e-09,-3.02e-09,7.9584e-09
4677.5,-7.2559e-09,-2.607e-09,7.71e-09
4680,-7.1561e-09,-2.2209e-09,7.4928e-09
4682.5,-7.0635e-09,-1.8533e-09,7.3025e-09
4685,-6.976e-09,-1.4966e-09,7.1347e-09
4687.5,-6.8899e-09,-1.144e-09,6.9842e-09
4690,-6.7996e-09,-7.9044e-10,6.8454e-09
4692.5,-6.6983e-09,-4.3288e-10,6.7123e-09
4695,-6.5785e-09,-7.0713e-11,6.5789e-09
4697.5,-6.4324e-09,2.9388e-10,6.4391e-09
4700,-6.2533e-09,6.5598e-10,6.2876e-09
4702.5,-6.0361e-09,1.0082e-09,6.1197e-09
4705,-5.778e-09,1.3414e-09,5.9317e-09
4707.5,-5.4794e-09,1.645e-09,5.721e-09
4710,-5.1438e-09,1.9089e-09,5.4866e-09
4712.5,-4.7781e-09,2.1235e-09,5.2287e-09
4715,-4.3918e-09,2.2814e-09,4.949e-09
4717.5,-3.9966e-09,2.3779e-09,4.6505e-09
4720,-3.6053e-09,2.4118e-09,4.3376e-09
4722.5,-3.2305e-09,2.3851e-09,4.0156e-09
4725,-2.8841e-09,2.3036e-09,3.6912e-09
4727.5,-2.5757e-09,2.1755e-09,3.3715e-09
4730,-2.3121e-09,2.0112e-09,3.0644e-09
4732.5,-2.0969e-09,1.8221e-09,2.778e-09
4735,-1.9306e-09,1.6195e-09,2.5199e-09
4737.5,-1.8105e-09,1.4136e-09,2.297e-09
4740,-1.7318e-09,1.2127e-09,2.1141e-09
4742.5,-1.6879e-09,1.0225e-09,1.9734e-09
4745,-1.672e-09,8.462e-10,1.8739e-09
4747.5,-1.6776e-09,6.843e-10,1.8118e-09
4750,-1.6998e-09,5.3525e-10,1.7821e-09
4752.5,-1.7353e-09,3.9617e-10,1.7799e-09
4755,-1.7831e-09,2.6373e-10,1.8025e-09
4757.5,-1.8444e-09,1.3508e-10,1.8494e-09
4760,-1.9222e-09,8.6443e-12,1.9222e-09
4762.5,-2.0203e-09,-1.1527e-10,2.0236e-09
4765,-2.143e-09,-2.3418e-10,2.1558e-09
4767.5,-2.2937e-09,-3.4344e-10,2.3193e-09
4770,-2.4744e-09,-4.3664e-10,2.5127e-09
4772.5,-2.6851e-09,-5.0627e-10,2.7324e-09
4775,-2.9231e-09,-5.4448e-10,2.9733e-09
4777.5,-3.1835e-09,-5.44e-10,3.2297e-09
4780,-3.4594e-09,-4.9896e-10,3.4952e-09
4782.5,-3.7421e-09,-4.0546e-10,3.764e-09
4785,-4.0225e-09,-2.6198e-10,4.031e-09
4787.5,-4.2913e-09,-6.9381e-11,4.2919e-09
4790,-4.5404e-09,1.6935e-10,4.5436e-09
4792.5,-4.763e-09,4.4964e-10,4.7842e-09
4795,-4.9543e-09,7.6609e-10,5.0132e-09
4797.5,-5.1113e-09,1.1133e-09,5.2311e-09
4800,-5.2326e-09,1.4867e-09,5.4397e-09
4802.5,-5.318e-09,1.8831e-09,5.6415e-09
4805,-5.3671e-09,2.3012e-09,5.8396e-09
4807.5,-5.3786e-09,2.7418e-09,6.0371e-09
4810,-5.3488e-09,3.2067e-09,6.2364e-09
4812.5,-5.2704e-09,3.6982e-09,6.4385e-09
4815,-5.1321e-09,4.2169e-09,6.6424e-09
4817.5,-4.9182e-09,4.759e-09,6.8437e-09
4820,-4.6103e-09,5.3134e-09,7.0347e-09
4822.5,-4.1911e-09,5.8592e-09,7.2039e-09
4825,-3.6496e-09,6.3652e-09,7.3372e-09
4827.5,-2.987e-09,6.7922e-09,7.42e-09
4830,-2.2217e-09,7.1006e-09,7.4401e-09
4832.5,-1.3885e-09,7.2584e-09,7.3901e-09
4835,-5.3283e-10,7.25e-09,7.2695e-09
4837.5,2.9822e-10,7.0782e-09,7.0845e-09
4840,1.0649e-09,6.7623e-09,6.8456e-09
4842.5,1.7401e-09,6.3308e-09,6.5656e-09
4845,2.3096e-09,5.8148e-09,6.2567e-09
4847.5,2.7697e-09,5.2428e-09,5.9294e-09
4850,3.1235e-09,4.638e-09,5.5917e-09
4852.5,3.3772e-09,4.018e-09,5.2488e-09
4855,3.5379e-09,3.3957e-09,4.9039e-09
4857.5,3.6121e-09,2.7807e-09,4.5584e-09
4860,3.6045e-09,2.1807e-09,4.2128e-09
4862.5,3.5186e-09,1.6026e-09,3.8664e-09
4865,3.3569e-09,1.0543e-09,3.5186e-09
4867.5,3.1213e-09,5.4476e-10,3.1685e-09
4870,2.8147e-09,8.5347e-11,2.816e-09
4872.5,2.4424e-09,-3.1047e-10,2.462e-09
4875,2.0136e-09,-6.2765e-10,2.1092e-09
4877.5,1.5438e-09,-8.5138e-10,1.763e-09
4880,1.0549e-09,-9.7001e-10,1.4331e-09
4882.5,5.7502e-10,-9.7889e-10,1.1353e-09
4885,1.3474e-10,-8.8377e-10,8.9398e-10
4887.5,-2.3776e-10,-7.0214e-10,7.413e-10
4890,-5.2255e-10,-4.6144e-10,6.9713e-10
4892.5,-7.1183e-10,-1.9416e-10,7.3783e-10
4895,-8.1049e-10,6.8329e-11,8.1337e-10
4897.5,-8.3352e-10,3.0088e-10,8.8616e-10
4900,-8.0153e-10,4.8726e-10,9.3801e-10
4902.5,-7.3647e-10,6.2026e-10,9.6287e-10
4905,-6.5844e-10,7.0007e-10,9.6107e-10
4907.5,-5.8393e-10,7.3211e-10,9.3646e-10
4910,-5.253e-10,7.2486e-10,8.9519e-10
4912.5,-4.9099e-10,6.8832e-10,8.4549e-10
4915,-4.8598e-10,6.3277e-10,7.9786e-10
4917.5,-5.1246e-10,5.6814e-10,7.6512e-10
4920,-5.7038e-10,5.0359e-10,7.6088e-10
4922.5,-6.5794e-10,4.4725e-10,7.9556e-10
4925,-7.7201e-10,4.0619e-10,8.7235e-10
4927.5,-9.0845e-10,3.8635e-10,9.8719e-10
4930,-1.0623e-09,3.9259e-10,1.1325e-09
4932.5,-1.2282e-09,4.2869e-10,1.3008e-09
4935,-1.4e-09,4.9742e-10,1.4857e-09
4937.5,-1.5716e-09,6.0051e-10,1.6824e-09
4940,-1.7363e-09,7.3863e-10,1.8869e-09
4942.5,-1.8875e-09,9.114e-10,2.096e-09
4945,-2.0185e-09,1.1172e-09,2.307e-09
4947.5,-2.1225e-09,1.3533e-09,2.5172e-09
4950,-2.1933e-09,1.6154e-09,2.724e-09
4952.5,-2.2252e-09,1.8982e-09,2.9248e-09
4955,-2.2134e-09,2.1946e-09,3.117e-09
4957.5,-2.1546e-09,2.4968e-09,3.2979e-09
4960,-2.0468e-09,2.7959e-09,3.465e-09
4962.5,-1.8902e-09,3.0823e-09,3.6157e-09
4965,-1.687e-09,3.3464e-09,3.7476e-09
4967.5,-1.4416e-09,3.5792e-09,3.8586e-09
4970,-1.1604e-09,3.7724e-09,3.9469e-09
4972.5,-8.5161e-10,3.9195e-09,4.011e-09
4975,-5.2501e-10,4.0158e-09,4.05e-09
4977.5,-1.911e-10,4.059e-09,4.0635e-09
4980,1.3932e-10,4.0492e-09,4.0516e-09
4982.5,4.5584e-10,3.9889e-09,4.0149e-09
4985,7.49e-10,3.8832e-09,3.9547e-09
4987.5,1.0109e-09,3.7386e-09,3.8728e-09
4990,1.2354e-09,3.5635e-09,3.7716e-09
4992.5,1.4188e-09,3.3669e-09,3.6537e-09
4995,1.5594e-09,3.1584e-09,3.5224e-09
4997.5,1.6577e-09,2.9471e-09,3.3813e-09
5000,1.7162e-09,2.7414e-09,3.2343e-09


==> images/model_selection_issue_approximations.csv <==
ref_real,ref_imag,ref_abs,opt_real,opt_imag,opt_abs,loo_real,loo_imag,loo_abs,x
-1.3346e-09,-8.0732e-09,8.1828e+05,-1.3346e-09,-8.0732e-09,8.1828e-09,-1.3346e-09,-8.0732e-09,8.1828e-09,4500
-1.8358e-09,-8.5861e-09,8.7802e+05,-1.8632e-09,-8.5793e-09,8.7793e-09,-1.7575e-09,-8.333e-09,8.5163e-09,4502.5
-2.4604e-09,-9.041e-09,9.3698e+05,-2.5117e-09,-9.0213e-09,9.3644e-09,-2.2147e-09,-8.5734e-09,8.8548e-09,4505
-3.1955e-09,-9.4115e-09,9.9392e+05,-3.2643e-09,-9.3714e-09,9.9236e-09,-2.7006e-09,-8.7899e-09,9.1954e-09,4507.5
-4.0228e-09,-9.6736e-09,1.0477e+06,-4.0974e-09,-9.6073e-09,1.0445e-08,-3.2027e-09,-8.9795e-09,9.5336e-09,4510
-4.9173e-09,-9.8068e-09,1.0971e+06,-4.9815e-09,-9.7154e-09,1.0918e-08,-3.6926e-09,-9.142e-09,9.8596e-09,4512.5
-5.8461e-09,-9.7975e-09,1.1409e+06,-5.8853e-09,-9.6924e-09,1.1339e-08,-4.0904e-09,-9.2887e-09,1.0149e-08,4515
-6.7704e-09,-9.6445e-09,1.1784e+06,-6.779e-09,-9.5452e-09,1.1708e-08,-4.0527e-09,-9.4908e-09,1.032e-08,4517.5
-7.6531e-09,-9.3634e-09,1.2093e+06,-7.6387e-09,-9.2901e-09,1.2027e-08,3.805e-09,-1.1443e-08,1.2059e-08,4520
-8.4679e-09,-8.9849e-09,1.2346e+06,-8.4494e-09,-8.9492e-09,1.2308e-08,-9.7524e-09,-8.4095e-09,1.2877e-08,4522.5
-9.2066e-09,-8.5469e-09,1.2562e+06,-9.2066e-09,-8.5469e-09,1.2562e-08,-9.2066e-09,-8.5469e-09,1.2562e-08,4525
-9.8806e-09,-8.0842e-09,1.2766e+06,-9.9166e-09,-8.1048e-09,1.2807e-08,-9.6586e-09,-8.381e-09,1.2788e-08,4527.5
-1.0516e-08,-7.6194e-09,1.2986e+06,-1.0594e-08,-7.6381e-09,1.306e-08,-1.0332e-08,-8.0816e-09,1.3117e-08,4530
-1.1147e-08,-7.1577e-09,1.3247e+06,-1.1258e-08,-7.1521e-09,1.3338e-08,-1.109e-08,-7.6732e-09,1.3485e-08,4532.5
-1.1804e-08,-6.6856e-09,1.3565e+06,-1.1929e-08,-6.641e-09,1.3653e-08,-1.1882e-08,-7.1607e-09,1.3873e-08,4535
-1.2508e-08,-6.1739e-09,1.3949e+06,-1.2623e-08,-6.0893e-09,1.4015e-08,-1.2685e-08,-6.5449e-09,1.4274e-08,4537.5
-1.3263e-08,-5.5849e-09,1.4391e+06,-1.3345e-08,-5.474e-09,1.4424e-08,-1.3479e-08,-5.8252e-09,1.4684e-08,4540
-1.4055e-08,-4.8816e-09,1.4879e+06,-1.4094e-08,-4.7692e-09,1.4879e-08,-1.4251e-08,-5.0013e-09,1.5103e-08,4542.5
-1.4853e-08,-4.0376e-09,1.5392e+06,-1.4855e-08,-3.9504e-09,1.5371e-08,-1.4988e-08,-4.0731e-09,1.5532e-08,4545
-1.5617e-08,-3.0432e-09,1.5911e+06,-1.5604e-08,-2.999e-09,1.589e-08,-1.5679e-08,-3.0409e-09,1.5971e-08,4547.5
-1.6314e-08,-1.905e-09,1.6425e+06,-1.6314e-08,-1.905e-09,1.6425e-08,-1.6314e-08,-1.905e-09,1.6425e-08,4550
-1.6919e-08,-6.3966e-10,1.6932e+06,-1.6956e-08,-6.6804e-10,1.6969e-08,-1.6883e-08,-6.6577e-10,1.6896e-08,4552.5
-1.742e-08,7.3473e-10,1.7436e+06,-1.7502e-08,7.0424e-10,1.7516e-08,-1.7377e-08,6.7741e-10,1.739e-08,4555
-1.7814e-08,2.2051e-09,1.795e+06,-1.7934e-08,2.1988e-09,1.8068e-08,-1.7784e-08,2.1259e-09,1.7911e-08,4557.5
-1.8101e-08,3.767e-09,1.8488e+06,-1.8237e-08,3.8016e-09,1.8629e-08,-1.8096e-08,3.6824e-09,1.8466e-08,4560
-1.8279e-08,5.4247e-09,1.9067e+06,-1.8405e-08,5.5019e-09,1.921e-08,-1.8297e-08,5.3511e-09,1.9063e-08,4562.5
-1.834e-08,7.1896e-09,1.9699e+06,-1.8434e-08,7.2956e-09,1.9825e-08,-1.8373e-08,7.1377e-09,1.971e-08,4565
-1.8267e-08,9.0763e-09,2.0398e+06,-1.8317e-08,9.1872e-09,2.0492e-08,-1.8302e-08,9.0488e-09,2.0416e-08,4567.5
-1.8032e-08,1.11e-08,2.1174e+06,-1.8043e-08,1.1189e-08,2.123e-08,-1.8057e-08,1.1091e-08,2.1191e-08,4570
-1.7592e-08,1.327e-08,2.2036e+06,-1.7583e-08,1.3318e-08,2.2057e-08,-1.7603e-08,1.3271e-08,2.2045e-08,4572.5
-1.6895e-08,1.559e-08,2.2989e+06,-1.6895e-08,1.559e-08,2.2989e-08,-1.6895e-08,1.559e-08,2.2989e-08,4575
-1.5878e-08,1.8048e-08,2.4039e+06,-1.5916e-08,1.8013e-08,2.4037e-08,-1.5875e-08,1.8042e-08,2.4032e-08,4577.5
-1.4468e-08,2.062e-08,2.5189e+06,-1.4562e-08,2.0578e-08,2.5209e-08,-1.4473e-08,2.061e-08,2.5184e-08,4580
-1.2587e-08,2.3259e-08,2.6447e+06,-1.2734e-08,2.3248e-08,2.6507e-08,-1.2603e-08,2.3256e-08,2.6451e-08,4582.5
-1.0149e-08,2.5899e-08,2.7817e+06,-1.0322e-08,2.595e-08,2.7928e-08,-1.0172e-08,2.5913e-08,2.7838e-08,4585
-7.0618e-09,2.844e-08,2.9304e+06,-7.2182e-09,2.8562e-08,2.946e-08,-7.077e-09,2.8476e-08,2.9342e-08,4587.5
-3.2322e-09,3.0737e-08,3.0906e+06,-3.3291e-09,3.0906e-08,3.1085e-08,-3.2253e-09,3.0785e-08,3.0953e-08,4590
1.4172e-09,3.2575e-08,3.2605e+06,1.3984e-09,3.2745e-08,3.2775e-08,1.4494e-09,3.2616e-08,3.2648e-08,4592.5
6.9086e-09,3.3659e-08,3.4361e+06,6.9482e-09,3.378e-08,3.4487e-08,6.9516e-09,3.3677e-08,3.4387e-08,4595
1.315e-08,3.362e-08,3.61e+06,1.3196e-08,3.3668e-08,3.6162e-08,1.3179e-08,3.3616e-08,3.6107e-08,4597.5
1.9871e-08,3.2061e-08,3.7719e+06,1.9871e-08,3.2061e-08,3.7719e-08,1.9871e-08,3.2061e-08,3.7719e-08,4600
2.6583e-08,2.8663e-08,3.9093e+06,2.6521e-08,2.8672e-08,3.9057e-08,2.6569e-08,2.8697e-08,3.9108e-08,4602.5
3.261e-08,2.3313e-08,4.0086e+06,3.2521e-08,2.3382e-08,4.0054e-08,3.2622e-08,2.3389e-08,4.014e-08,4605
3.7201e-08,1.622e-08,4.0584e+06,3.7149e-08,1.6348e-08,4.0587e-08,3.7274e-08,1.6302e-08,4.0683e-08,4607.5
3.9719e-08,7.9396e-09,4.0505e+06,3.974e-08,8.0759e-09,4.0552e-08,3.9844e-08,7.9744e-09,4.0634e-08,4610
3.9817e-08,-7.0769e-10,3.9823e+06,3.9892e-08,-6.1889e-10,3.9896e-08,3.9942e-08,-7.4763e-10,3.9949e-08,4612.5
3.7546e-08,-8.8224e-09,3.8569e+06,3.7624e-08,-8.7978e-09,3.8639e-08,3.762e-08,-8.9134e-09,3.8661e-08,4615
3.3339e-08,-1.5638e-08,3.6824e+06,3.3384e-08,-1.5652e-08,3.6871e-08,3.3349e-08,-1.5728e-08,3.6871e-08,4617.5
2.7878e-08,-2.0685e-08,3.4714e+06,2.7889e-08,-2.0701e-08,3.4732e-08,2.7852e-08,-2.0737e-08,3.4724e-08,4620
2.1904e-08,-2.3844e-08,3.2378e+06,2.1902e-08,-2.3849e-08,3.238e-08,2.1882e-08,-2.3858e-08,3.2373e-08,4622.5
1.6051e-08,-2.5292e-08,2.9956e+06,1.6051e-08,-2.5292e-08,2.9956e-08,1.6051e-08,-2.5292e-08,2.9956e-08,4625
1.0749e-08,-2.5382e-08,2.7564e+06,1.075e-08,-2.5389e-08,2.7571e-08,1.0765e-08,-2.5391e-08,2.7579e-08,4627.5
6.2133e-09,-2.4512e-08,2.5287e+06,6.2057e-09,-2.4528e-08,2.5301e-08,6.2273e-09,-2.4537e-08,2.5315e-08,4630
2.495e-09,-2.304e-08,2.3175e+06,2.4728e-09,-2.3056e-08,2.3188e-08,2.4949e-09,-2.3072e-08,2.3207e-08,4632.5
-4.5623e-10,-2.1244e-08,2.1248e+06,-4.901e-10,-2.125e-08,2.1256e-08,-4.7112e-10,-2.127e-08,2.1276e-08,4635
-2.7372e-09,-1.9317e-08,1.951e+06,-2.7734e-09,-1.9309e-08,1.9508e-08,-2.7594e-09,-1.9331e-08,1.9527e-08,4637.5
-4.4564e-09,-1.7389e-08,1.7951e+06,-4.4855e-09,-1.737e-08,1.794e-08,-4.477e-09,-1.7391e-08,1.7958e-08,4640
-5.7176e-09,-1.5539e-08,1.6557e+06,-5.7346e-09,-1.5516e-08,1.6542e-08,-5.7311e-09,-1.5533e-08,1.6557e-08,4642.5
-6.6131e-09,-1.3814e-08,1.5315e+06,-6.619e-09,-1.3795e-08,1.5301e-08,-6.619e-09,-1.3807e-08,1.5312e-08,4645
-7.2231e-09,-1.2239e-08,1.4211e+06,-7.223e-09,-1.2229e-08,1.4202e-08,-7.2242e-09,-1.2235e-08,1.4208e-08,4647.5
-7.6155e-09,-1.0821e-08,1.3232e+06,-7.6155e-09,-1.0821e-08,1.3232e-08,-7.6155e-09,-1.0821e-08,1.3232e-08,4650
-7.8461e-09,-9.5584e-09,1.2366e+06,-7.8512e-09,-9.5657e-09,1.2375e-08,-7.8476e-09,-9.5609e-09,1.2369e-08,4652.5
-7.9596e-09,-8.4407e-09,1.1602e+06,-7.9723e-09,-8.4508e-09,1.1618e-08,-7.9636e-09,-8.4437e-09,1.1607e-08,4655
-7.9904e-09,-7.4538e-09,1.0927e+06,-8.01e-09,-7.462e-09,1.0947e-08,-7.9963e-09,-7.4554e-09,1.0933e-08,4657.5
-7.9642e-09,-6.5821e-09,1.0332e+06,-7.9879e-09,-6.585e-09,1.0352e-08,-7.9706e-09,-6.5815e-09,1.0337e-08,4660
-7.8996e-09,-5.8104e-09,9.8063e+05,-7.9233e-09,-5.8069e-09,9.8234e-09,-7.9051e-09,-5.8078e-09,9.8092e-09,4662.5
-7.8099e-09,-5.1248e-09,9.3412e+05,-7.83e-09,-5.116e-09,9.3532e-09,-7.8136e-09,-5.1211e-09,9.3423e-09,4665
-7.7048e-09,-4.5131e-09,8.9293e+05,-7.7188e-09,-4.5018e-09,8.9357e-09,-7.7067e-09,-4.5095e-09,8.9291e-09,4667.5
-7.5917e-09,-3.9646e-09,8.5646e+05,-7.5992e-09,-3.9545e-09,8.5665e-09,-7.5922e-09,-3.962e-09,8.5638e-09,4670
-7.4763e-09,-3.4699e-09,8.2423e+05,-7.4787e-09,-3.4639e-09,8.2419e-09,-7.4762e-09,-3.4687e-09,8.2417e-09,4672.5
-7.3631e-09,-3.02e-09,7.9584e+05,-7.3631e-09,-3.02e-09,7.9584e-09,-7.3631e-09,-3.02e-09,7.9584e-09,4675
-7.2552e-09,-2.6062e-09,7.7091e+05,-7.2562e-09,-2.6122e-09,7.712e-09,-7.2559e-09,-2.607e-09,7.71e-09,4677.5
-7.1546e-09,-2.2198e-09,7.491e+05,-7.1592e-09,-2.2302e-09,7.4985e-09,-7.1561e-09,-2.2209e-09,7.4928e-09,4680
-7.0613e-09,-1.8526e-09,7.3003e+05,-7.0709e-09,-1.8644e-09,7.3125e-09,-7.0635e-09,-1.8533e-09,7.3025e-09,4682.5
-6.9736e-09,-1.4965e-09,7.1324e+05,-6.9878e-09,-1.5067e-09,7.1484e-09,-6.976e-09,-1.4966e-09,7.1347e-09,4685
-6.8877e-09,-1.1444e-09,6.9821e+05,-6.9045e-09,-1.1508e-09,6.9998e-09,-6.8899e-09,-1.144e-09,6.9842e-09,4687.5
-6.7979e-09,-7.912e-10,6.8438e+05,-6.8146e-09,-7.9289e-10,6.8606e-09,-6.7996e-09,-7.9044e-10,6.8454e-09,4690
-6.6972e-09,-4.3367e-10,6.7112e+05,-6.711e-09,-4.3141e-10,6.7249e-09,-6.6983e-09,-4.3288e-10,6.7123e-09,4692.5
-6.5779e-09,-7.1363e-11,6.5782e+05,-6.587e-09,-6.7197e-11,6.5873e-09,-6.5785e-09,-7.0713e-11,6.5789e-09,4695
-6.4322e-09,2.935e-10,6.4389e+05,-6.4362e-09,2.9686e-10,6.443e-09,-6.4324e-09,2.9388e-10,6.4391e-09,4697.5
-6.2533e-09,6.5598e-10,6.2876e+05,-6.2533e-09,6.5598e-10,6.2876e-09,-6.2533e-09,6.5598e-10,6.2876e-09,4700
-6.0361e-09,1.0086e-09,6.1198e+05,-6.0345e-09,1.0038e-09,6.1174e-09,-6.0361e-09,1.0082e-09,6.1197e-09,4702.5
-5.7777e-09,1.3419e-09,5.9315e+05,-5.7775e-09,1.3324e-09,5.9291e-09,-5.778e-09,1.3414e-09,5.9317e-09,4705
-5.4788e-09,1.6452e-09,5.7204e+05,-5.4821e-09,1.6331e-09,5.7202e-09,-5.4794e-09,1.645e-09,5.721e-09,4707.5
-5.1433e-09,1.9082e-09,5.4859e+05,-5.1507e-09,1.8964e-09,5.4888e-09,-5.1438e-09,1.9089e-09,5.4866e-09,4710
-4.7785e-09,2.1221e-09,5.2285e+05,-4.7887e-09,2.113e-09,5.2342e-09,-4.7781e-09,2.1235e-09,5.2287e-09,4712.5
-4.3936e-09,2.28e-09,4.9499e+05,-4.4042e-09,2.2747e-09,4.9569e-09,-4.3918e-09,2.2814e-09,4.949e-09,4715
-3.9994e-09,2.3775e-09,4.6527e+05,-4.0083e-09,2.3754e-09,4.6593e-09,-3.9966e-09,2.3779e-09,4.6505e-09,4717.5
-3.6078e-09,2.4127e-09,4.3402e+05,-3.6139e-09,2.4124e-09,4.3451e-09,-3.6053e-09,2.4118e-09,4.3376e-09,4720
-3.2318e-09,2.3864e-09,4.0174e+05,-3.2348e-09,2.3868e-09,4.02e-09,-3.2305e-09,2.3851e-09,4.0156e-09,4722.5
-2.8841e-09,2.3036e-09,3.6912e+05,-2.8841e-09,2.3036e-09,3.6912e-09,-2.8841e-09,2.3036e-09,3.6912e-09,4725
-2.5759e-09,2.1729e-09,3.37e+05,-2.5731e-09,2.1718e-09,3.3671e-09,-2.5757e-09,2.1755e-09,3.3715e-09,4727.5
-2.3146e-09,2.0063e-09,3.0631e+05,-2.3093e-09,2.0031e-09,3.057e-09,-2.3121e-09,2.0112e-09,3.0644e-09,4730
-2.1033e-09,1.8167e-09,2.7793e+05,-2.0965e-09,1.8104e-09,2.7699e-09,-2.0969e-09,1.8221e-09,2.778e-09,4732.5
-1.9407e-09,1.616e-09,2.5255e+05,-1.9341e-09,1.6061e-09,2.514e-09,-1.9306e-09,1.6195e-09,2.5199e-09,4735
-1.8226e-09,1.414e-09,2.3067e+05,-1.8181e-09,1.4012e-09,2.2954e-09,-1.8105e-09,1.4136e-09,2.297e-09,4737.5
-1.743e-09,1.2172e-09,2.126e+05,-1.742e-09,1.2034e-09,2.1173e-09,-1.7318e-09,1.2127e-09,2.1141e-09,4740
-1.696e-09,1.0298e-09,1.9842e+05,-1.6985e-09,1.0175e-09,1.98e-09,-1.6879e-09,1.0225e-09,1.9734e-09,4742.5
-1.676e-09,8.535e-10,1.8808e+05,-1.6805e-09,8.4501e-10,1.8809e-09,-1.672e-09,8.462e-10,1.8739e-09,4745
-1.6785e-09,6.8884e-10,1.8143e+05,-1.6821e-09,6.8501e-10,1.8162e-09,-1.6776e-09,6.843e-10,1.8118e-09,4747.5
-1.6998e-09,5.3525e-10,1.7821e+05,-1.6998e-09,5.3525e-10,1.7821e-09,-1.6998e-09,5.3525e-10,1.7821e-09,4750
-1.7375e-09,3.9161e-10,1.7811e+05,-1.7319e-09,3.9302e-10,1.776e-09,-1.7353e-09,3.9617e-10,1.7799e-09,4752.5
-1.7902e-09,2.5647e-10,1.8084e+05,-1.7788e-09,2.5608e-10,1.7971e-09,-1.7831e-09,2.6373e-10,1.8025e-09,4755
-1.8574e-09,1.2824e-10,1.8618e+05,-1.8419e-09,1.2315e-10,1.846e-09,-1.8444e-09,1.3508e-10,1.8494e-09,4757.5
-1.94e-09,5.5166e-12,1.94e+05,-1.9236e-09,-5.7797e-12,1.9236e-09,-1.9222e-09,8.6443e-12,1.9222e-09,4760
-2.0402e-09,-1.1251e-10,2.0433e+05,-2.0263e-09,-1.2947e-10,2.0305e-09,-2.0203e-09,-1.1527e-10,2.0236e-09,4762.5
-2.161e-09,-2.2542e-10,2.1728e+05,-2.1527e-09,-2.4548e-10,2.1666e-09,-2.143e-09,-2.3418e-10,2.1558e-09,4765
-2.3066e-09,-3.3097e-10,2.3302e+05,-2.3046e-09,-3.5021e-10,2.3311e-09,-2.2937e-09,-3.4344e-10,2.3193e-09,4767.5
-2.4808e-09,-4.245e-10,2.5169e+05,-2.4836e-09,-4.3895e-10,2.5221e-09,-2.4744e-09,-4.3664e-10,2.5127e-09,4770
-2.6863e-09,-4.988e-10,2.7322e+05,-2.6901e-09,-5.0594e-10,2.7373e-09,-2.6851e-09,-5.0627e-10,2.7324e-09,4772.5
-2.9231e-09,-5.4448e-10,2.9733e+05,-2.9231e-09,-5.4448e-10,2.9733e-09,-2.9231e-09,-5.4448e-10,2.9733e-09,4775
-3.1874e-09,-5.5125e-10,3.2348e+05,-3.1795e-09,-5.4739e-10,3.2262e-09,-3.1835e-09,-5.44e-10,3.2297e-09,4777.5
-3.4713e-09,-5.0995e-10,3.5086e+05,-3.4539e-09,-5.0771e-10,3.491e-09,-3.4594e-09,-4.9896e-10,3.4952e-09,4780
-3.7631e-09,-4.147e-10,3.7859e+05,-3.7387e-09,-4.1963e-10,3.7621e-09,-3.7421e-09,-4.0546e-10,3.764e-09,4782.5
-4.0499e-09,-2.6436e-10,4.0585e+05,-4.0239e-09,-2.7957e-10,4.0336e-09,-4.0225e-09,-2.6198e-10,4.031e-09,4785
-4.3199e-09,-6.2439e-11,4.3204e+05,-4.2989e-09,-8.6952e-11,4.2998e-09,-4.2913e-09,-6.9381e-11,4.2919e-09,4787.5
-4.5645e-09,1.8434e-10,4.5682e+05,-4.5531e-09,1.554e-10,4.5557e-09,-4.5404e-09,1.6935e-10,4.5436e-09,4790
-4.7787e-09,4.6826e-10,4.8016e+05,-4.7776e-09,4.4164e-10,4.7979e-09,-4.763e-09,4.4964e-10,4.7842e-09,4792.5
-4.9611e-09,7.8258e-10,5.0224e+05,-4.9666e-09,7.64e-10,5.0251e-09,-4.9543e-09,7.6609e-10,5.0132e-09,4795
-5.1121e-09,1.1227e-09,5.2339e+05,-5.118e-09,1.1145e-09,5.238e-09,-5.1113e-09,1.1133e-09,5.2311e-09,4797.5
-5.2326e-09,1.4867e-09,5.4397e+05,-5.2326e-09,1.4867e-09,5.4397e-09,-5.2326e-09,1.4867e-09,5.4397e-09,4800
-5.3227e-09,1.8745e-09,5.6431e+05,-5.3131e-09,1.8774e-09,5.635e-09,-5.318e-09,1.8831e-09,5.6415e-09,4802.5
-5.3807e-09,2.288e-09,5.8469e+05,-5.3619e-09,2.2872e-09,5.8294e-09,-5.3671e-09,2.3012e-09,5.8396e-09,4805
-5.4024e-09,2.7294e-09,6.0527e+05,-5.3787e-09,2.7202e-09,6.0275e-09,-5.3786e-09,2.7418e-09,6.0371e-09,4807.5
-5.3808e-09,3.2006e-09,6.2608e+05,-5.3585e-09,3.1819e-09,6.232e-09,-5.3488e-09,3.2067e-09,6.2364e-09,4810
-5.3058e-09,3.7021e-09,6.4697e+05,-5.2905e-09,3.6766e-09,6.4426e-09,-5.2704e-09,3.6982e-09,6.4385e-09,4812.5
-5.1645e-09,4.231e-09,6.6763e+05,-5.1588e-09,4.2043e-09,6.655e-09,-5.1321e-09,4.2169e-09,6.6424e-09,4815
-4.9418e-09,4.7796e-09,6.8751e+05,-4.9444e-09,4.7576e-09,6.8616e-09,-4.9182e-09,4.759e-09,6.8437e-09,4817.5
-4.6226e-09,5.3339e-09,7.0582e+05,-4.6291e-09,5.3201e-09,7.0521e-09,-4.6103e-09,5.3134e-09,7.0347e-09,4820
-4.194e-09,5.872e-09,7.216e+05,-4.1991e-09,5.8667e-09,7.2146e-09,-4.1911e-09,5.8592e-09,7.2039e-09,4822.5
-3.6496e-09,6.3652e-09,7.3372e+05,-3.6496e-09,6.3652e-09,7.3372e-09,-3.6496e-09,6.3652e-09,7.3372e-09,4825
-2.9932e-09,6.7795e-09,7.4108e+05,-2.9871e-09,6.7807e-09,7.4095e-09,-2.987e-09,6.7922e-09,7.42e-09,4827.5
-2.2415e-09,7.0811e-09,7.4274e+05,-2.231e-09,7.0803e-09,7.4235e-09,-2.2217e-09,7.1006e-09,7.4401e-09,4830
-1.4239e-09,7.2421e-09,7.3808e+05,-1.4117e-09,7.2382e-09,7.3746e-09,-1.3885e-09,7.2584e-09,7.3901e-09,4832.5
-5.7902e-10,7.2461e-09,7.2692e+05,-5.6724e-10,7.2395e-09,7.2617e-09,-5.3283e-10,7.25e-09,7.2695e-09,4835
2.5107e-10,7.0909e-09,7.0954e+05,2.6122e-10,7.0829e-09,7.0877e-09,2.9822e-10,7.0782e-09,7.0845e-09,4837.5
1.027e-09,6.7885e-09,6.8658e+05,1.0352e-09,6.7802e-09,6.8587e-09,1.0649e-09,6.7623e-09,6.8456e-09,4840
1.7175e-09,6.3621e-09,6.5898e+05,1.7235e-09,6.3542e-09,6.5838e-09,1.7401e-09,6.3308e-09,6.5656e-09,4842.5
2.3016e-09,5.8412e-09,6.2783e+05,2.3054e-09,5.8346e-09,6.2735e-09,2.3096e-09,5.8148e-09,6.2567e-09,4845
2.7701e-09,5.2569e-09,5.9421e+05,2.7717e-09,5.2529e-09,5.9393e-09,2.7697e-09,5.2428e-09,5.9294e-09,4847.5
3.1235e-09,4.638e-09,5.5917e+05,3.1235e-09,4.638e-09,5.5917e-09,3.1235e-09,4.638e-09,5.5917e-09,4850
3.369e-09,4.0073e-09,5.2353e+05,3.3693e-09,4.0127e-09,5.2396e-09,3.3772e-09,4.018e-09,5.2488e-09,4852.5
3.5174e-09,3.3813e-09,4.8791e+05,3.5209e-09,3.3923e-09,4.8892e-09,3.5379e-09,3.3957e-09,4.9039e-09,4855
3.5798e-09,2.7704e-09,4.5266e+05,3.5894e-09,2.7852e-09,4.5433e-09,3.6121e-09,2.7807e-09,4.5584e-09,4857.5
3.5652e-09,2.1803e-09,4.179e+05,3.5828e-09,2.1951e-09,4.2018e-09,3.6045e-09,2.1807e-09,4.2128e-09,4860
3.4795e-09,1.6143e-09,3.8358e+05,3.504e-09,1.6246e-09,3.8623e-09,3.5186e-09,1.6026e-09,3.8664e-09,4862.5
3.325e-09,1.0758e-09,3.4947e+05,3.3523e-09,1.0779e-09,3.5213e-09,3.3569e-09,1.0543e-09,3.5186e-09,4865
3.1011e-09,5.7011e-10,3.1531e+05,3.1254e-09,5.6399e-10,3.1759e-09,3.1213e-09,5.4476e-10,3.1685e-09,4867.5
2.8065e-09,1.0711e-10,2.8085e+05,2.8226e-09,9.6517e-11,2.8243e-09,2.8147e-09,8.5347e-11,2.816e-09,4870
2.4418e-09,-2.9844e-10,2.4599e+05,2.4482e-09,-3.0693e-10,2.4674e-09,2.4424e-09,-3.1047e-10,2.462e-09,4872.5
2.0136e-09,-6.2765e-10,2.1092e+05,2.0136e-09,-6.2765e-10,2.1092e-09,2.0136e-09,-6.2765e-10,2.1092e-09,4875
1.5376e-09,-8.6087e-10,1.7622e+05,1.538e-09,-8.4954e-10,1.757e-09,1.5438e-09,-8.5138e-10,1.763e-09,4877.5
1.0389e-09,-9.8299e-10,1.4303e+05,1.047e-09,-9.6266e-10,1.4223e-09,1.0549e-09,-9.7001e-10,1.4331e-09,4880
5.5019e-10,-9.889e-10,1.1317e+05,5.6995e-10,-9.6608e-10,1.1217e-09,5.7502e-10,-9.7889e-10,1.1353e-09,4882.5
1.0544e-10,-8.8675e-10,89300,1.3597e-10,-8.6901e-10,8.7958e-10,1.3474e-10,-8.8377e-10,8.9398e-10,4885
-2.6632e-10,-6.9755e-10,74667,-2.3034e-10,-6.9016e-10,7.2759e-10,-2.3776e-10,-7.0214e-10,7.413e-10,4887.5
-5.4643e-10,-4.5143e-10,70878,-5.1219e-10,-4.5534e-10,6.8533e-10,-5.2255e-10,-4.6144e-10,6.9713e-10,4890
-7.2903e-10,-1.8196e-10,75139,-7.027e-10,-1.9382e-10,7.2894e-10,-7.1183e-10,-1.9416e-10,7.3783e-10,4892.5
-8.2065e-10,7.9381e-11,82448,-8.0522e-10,6.5632e-11,8.0789e-10,-8.1049e-10,6.8329e-11,8.1337e-10,4895
-8.3751e-10,3.077e-10,89225,-8.3198e-10,2.9853e-10,8.8392e-10,-8.3352e-10,3.0088e-10,8.8616e-10,4897.5
-8.0153e-10,4.8726e-10,93801,-8.0153e-10,4.8726e-10,9.3801e-10,-8.0153e-10,4.8726e-10,9.3801e-10,4900
-7.3586e-10,6.1202e-10,95711,-7.3535e-10,6.2241e-10,9.634e-10,-7.3647e-10,6.2026e-10,9.6287e-10,4902.5
-6.6119e-10,6.8411e-10,95141,-6.5469e-10,7.0248e-10,9.6025e-10,-6.5844e-10,7.0007e-10,9.6107e-10,4905
-5.9334e-10,7.1113e-10,92616,-5.7785e-10,7.3252e-10,9.33e-10,-5.8393e-10,7.3211e-10,9.3646e-10,4907.5
-5.4277e-10,7.0318e-10,88829,-5.1864e-10,7.2196e-10,8.8894e-10,-5.253e-10,7.2486e-10,8.9519e-10,4910
-5.1529e-10,6.7045e-10,84559,-4.8587e-10,6.8235e-10,8.3766e-10,-4.9099e-10,6.8832e-10,8.4549e-10,4912.5
-5.1351e-10,6.2197e-10,80657,-4.8382e-10,6.2532e-10,7.9064e-10,-4.8598e-10,6.3277e-10,7.9786e-10,4915
-5.3827e-10,5.6525e-10,78054,-5.1329e-10,5.6132e-10,7.6062e-10,-5.1246e-10,5.6814e-10,7.6512e-10,4917.5
-5.8968e-10,5.0656e-10,77738,-5.729e-10,4.9903e-10,7.5977e-10,-5.7038e-10,5.0359e-10,7.6088e-10,4920
-6.6766e-10,4.5158e-10,80604,-6.6013e-10,4.4541e-10,7.9634e-10,-6.5794e-10,4.4725e-10,7.9556e-10,4922.5
-7.7201e-10,4.0619e-10,87235,-7.7201e-10,4.0619e-10,8.7235e-10,-7.7201e-10,4.0619e-10,8.7235e-10,4925
-9.019e-10,3.7688e-10,97747,-9.0535e-10,3.8636e-10,9.8434e-10,-9.0845e-10,3.8635e-10,9.8719e-10,4927.5
-1.0551e-09,3.7098e-10,1.1184e+05,-1.0565e-09,3.9063e-10,1.1264e-09,-1.0623e-09,3.9259e-10,1.1325e-09,4930
-1.2269e-09,3.961e-10,1.2893e+05,-1.2212e-09,4.2341e-10,1.2925e-09,-1.2282e-09,4.2869e-10,1.3008e-09,4932.5
-1.4099e-09,4.5892e-10,1.4827e+05,-1.3939e-09,4.8865e-10,1.477e-09,-1.4e-09,4.9742e-10,1.4857e-09,4935
-1.594e-09,5.6366e-10,1.6908e+05,-1.5681e-09,5.8936e-10,1.6752e-09,-1.5716e-09,6.0051e-10,1.6824e-09,4937.5
-1.7679e-09,7.1069e-10,1.9054e+05,-1.7363e-09,7.2711e-10,1.8824e-09,-1.7363e-09,7.3863e-10,1.8869e-09,4940
-1.9209e-09,8.9629e-10,2.1197e+05,-1.8905e-09,9.0166e-10,2.0945e-09,-1.8875e-09,9.114e-10,2.096e-09,4942.5
-2.0453e-09,1.1138e-09,2.3289e+05,-2.0227e-09,1.1108e-09,2.3076e-09,-2.0185e-09,1.1172e-09,2.307e-09,4945
-2.1366e-09,1.3557e-09,2.5305e+05,-2.1257e-09,1.3506e-09,2.5185e-09,-2.1225e-09,1.3533e-09,2.5172e-09,4947.5
-2.1933e-09,1.6154e-09,2.724e+05,-2.1933e-09,1.6154e-09,2.724e-09,-2.1933e-09,1.6154e-09,2.724e-09,4950
-2.2146e-09,1.8882e-09,2.9103e+05,-2.2207e-09,1.8988e-09,2.9218e-09,-2.2252e-09,1.8982e-09,2.9248e-09,4952.5
-2.1995e-09,2.1706e-09,3.0902e+05,-2.2046e-09,2.1935e-09,3.1099e-09,-2.2134e-09,2.1946e-09,3.117e-09,4955
-2.1455e-09,2.4597e-09,3.2639e+05,-2.1428e-09,2.4919e-09,3.2865e-09,-2.1546e-09,2.4968e-09,3.2979e-09,4957.5
-2.0488e-09,2.7509e-09,3.43e+05,-2.0345e-09,2.7862e-09,3.4499e-09,-2.0468e-09,2.7959e-09,3.465e-09,4960
-1.9055e-09,3.0375e-09,3.5857e+05,-1.8799e-09,3.0685e-09,3.5985e-09,-1.8902e-09,3.0823e-09,3.6157e-09,4962.5
-1.7129e-09,3.3097e-09,3.7267e+05,-1.6806e-09,3.3305e-09,3.7305e-09,-1.687e-09,3.3464e-09,3.7476e-09,4965
-1.4712e-09,3.5555e-09,3.8479e+05,-1.4396e-09,3.564e-09,3.8438e-09,-1.4416e-09,3.5792e-09,3.8586e-09,4967.5
-1.1855e-09,3.762e-09,3.9444e+05,-1.1618e-09,3.7608e-09,3.9362e-09,-1.1604e-09,3.7724e-09,3.9469e-09,4970
-8.6558e-10,3.918e-09,4.0124e+05,-8.5397e-10,3.9135e-09,4.0056e-09,-8.5161e-10,3.9195e-09,4.011e-09,4972.5
-5.2501e-10,4.0158e-09,4.05e+05,-5.2501e-10,4.0158e-09,4.05e-09,-5.2501e-10,4.0158e-09,4.05e-09,4975
-1.7904e-10,4.0535e-09,4.0575e+05,-1.8561e-10,4.0638e-09,4.068e-09,-1.911e-10,4.059e-09,4.0635e-09,4977.5
1.5818e-10,4.034e-09,4.0371e+05,1.5241e-10,4.0559e-09,4.0588e-09,1.3932e-10,4.0492e-09,4.0516e-09,4980
4.7531e-10,3.9637e-09,3.9921e+05,4.7689e-10,3.9942e-09,4.0225e-09,4.5584e-10,3.9889e-09,4.0149e-09,4982.5
7.6425e-10,3.8507e-09,3.9258e+05,7.7644e-10,3.8836e-09,3.9604e-09,7.49e-10,3.8832e-09,3.9547e-09,4985
1.0195e-09,3.7033e-09,3.8411e+05,1.0414e-09,3.7321e-09,3.8747e-09,1.0109e-09,3.7386e-09,3.8728e-09,4987.5
1.2375e-09,3.5299e-09,3.7405e+05,1.2649e-09,3.55e-09,3.7686e-09,1.2354e-09,3.5635e-09,3.7716e-09,4990
1.4159e-09,3.3387e-09,3.6266e+05,1.443e-09,3.3487e-09,3.6464e-09,1.4188e-09,3.3669e-09,3.6537e-09,4992.5
1.5541e-09,3.1383e-09,3.502e+05,1.5754e-09,3.14e-09,3.513e-09,1.5594e-09,3.1584e-09,3.5224e-09,4995
1.6532e-09,2.9367e-09,3.3701e+05,1.6647e-09,2.9345e-09,3.3738e-09,1.6577e-09,2.9471e-09,3.3813e-09,4997.5
1.7162e-09,2.7414e-09,3.2343e+05,1.7162e-09,2.7414e-09,3.2343e-09,1.7162e-09,2.7414e-09,3.2343e-09,5000


==> images/model_selection_issue_loo_predictions.csv <==
ref_real,ref_imag,ref_abs,loo_pred1_real,loo_pred1_imag,loo_pred1_abs,loo_pred2_real,loo_pred2_imag,loo_pred2_abs,loo_pred3_real,loo_pred3_imag,loo_pred3_abs,loo_pred4_real,loo_pred4_imag,loo_pred4_abs,loo_pred5_real,loo_pred5_imag,loo_pred5_abs,loo_pred6_real,loo_pred6_imag,loo_pred6_abs,loo_pred7_real,loo_pred7_imag,loo_pred7_abs,loo_pred8_real,loo_pred8_imag,loo_pred8_abs,loo_pred9_real,loo_pred9_imag,loo_pred9_abs,loo_pred10_real,loo_pred10_imag,loo_pred10_abs,loo_pred11_real,loo_pred11_imag,loo_pred11_abs,loo_pred12_real,loo_pred12_imag,loo_pred12_abs,loo_pred13_real,loo_pred13_imag,loo_pred13_abs,loo_pred14_real,loo_pred14_imag,loo_pred14_abs,loo_pred15_real,loo_pred15_imag,loo_pred15_abs,loo_pred16_real,loo_pred16_imag,loo_pred16_abs,loo_pred17_real,loo_pred17_imag,loo_pred17_abs,loo_pred18_real,loo_pred18_imag,loo_pred18_abs,loo_pred19_real,loo_pred19_imag,loo_pred19_abs,loo_pred20_real,loo_pred20_imag,loo_pred20_abs,loo_pred21_real,loo_pred21_imag,loo_pred21_abs,x
-1.3346e-09,-8.0732e-09,8.1828e-09,-1.548e-09,-8.0938e-09,8.2405e-09,-1.3346e-09,-8.0732e-09,8.1828e-09,-1.3346e-09,-8.0732e-09,8.1828e-09,-1.3346e-09,-8.0732e-09,8.1828e-09,-1.3346e-09,-8.0732e-09,8.1828e-09,-1.3346e-09,-8.0732e-09,8.1828e-09,-1.3346e-09,-8.0732e-09,8.1828e-09,-1.3346e-09,-8.0732e-09,8.1828e-09,-1.3346e-09,-8.0732e-09,8.1828e-09,-1.3346e-09,-8.0732e-09,8.1828e-09,-1.3346e-09,-8.0732e-09,8.1828e-09,-1.3346e-09,-8.0732e-09,8.1828e-09,-1.3346e-09,-8.0732e-09,8.1828e-09,-1.3346e-09,-8.0732e-09,8.1828e-09,-1.3346e-09,-8.0732e-09,8.1828e-09,-1.3346e-09,-8.0732e-09,8.1828e-09,-1.3346e-09,-8.0732e-09,8.1828e-09,-1.3346e-09,-8.0732e-09,8.1828e-09,-1.3346e-09,-8.0732e-09,8.1828e-09,-1.3346e-09,-8.0732e-09,8.1828e-09,-1.3346e-09,-8.0732e-09,8.1828e-09,4500
-1.7365e-09,-8.3211e-09,8.5003e-09,-1.9411e-09,-8.318e-09,8.5415e-09,-1.7661e-09,-8.3704e-09,8.5547e-09,-1.781e-09,-8.362e-09,8.5495e-09,-1.7446e-09,-8.3517e-09,8.532e-09,-1.7297e-09,-8.3449e-09,8.5222e-09,-3.6777e-10,-7.7996e-09,7.8083e-09,-1.4611e-09,-8.1989e-09,8.3281e-09,-1.6134e-09,-8.2604e-09,8.4165e-09,-1.7291e-09,-8.3166e-09,8.4945e-09,-1.7354e-09,-8.3176e-09,8.4967e-09,-1.7396e-09,-8.3297e-09,8.5094e-09,-1.7342e-09,-8.3253e-09,8.504e-09,-1.7318e-09,-8.318e-09,8.4964e-09,-1.7341e-09,-8.3183e-09,8.4971e-09,-1.7348e-09,-8.3182e-09,8.4972e-09,-1.7351e-09,-8.319e-09,8.4981e-09,-1.7353e-09,-8.3189e-09,8.4979e-09,-1.7356e-09,-8.3179e-09,8.497e-09,-1.7362e-09,-8.3167e-09,8.496e-09,-1.7385e-09,-8.3187e-09,8.4984e-09,-1.7405e-09,-8.3217e-09,8.5017e-09,4502.4
-2.1698e-09,-8.5514e-09,8.8224e-09,-2.3637e-09,-8.5265e-09,8.848e-09,-2.2499e-09,-8.6482e-09,8.9361e-09,-2.2682e-09,-8.6237e-09,8.917e-09,-2.1926e-09,-8.6101e-09,8.8849e-09,-2.1616e-09,-8.5995e-09,8.867e-09,1.0128e-08,-4.9145e-09,1.1258e-08,-1.4466e-09,-8.3005e-09,8.4256e-09,-1.8743e-09,-8.4373e-09,8.6429e-09,-2.1544e-09,-8.5445e-09,8.8119e-09,-2.1668e-09,-8.5449e-09,8.8154e-09,-2.1777e-09,-8.5674e-09,8.8398e-09,-2.1662e-09,-8.56e-09,8.8298e-09,-2.1601e-09,-8.5465e-09,8.8153e-09,-2.1644e-09,-8.5467e-09,8.8165e-09,-2.1658e-09,-8.5463e-09,8.8165e-09,-2.1667e-09,-8.5478e-09,8.8181e-09,-2.1668e-09,-8.5475e-09,8.8178e-09,-2.1674e-09,-8.5455e-09,8.8161e-09,-2.1682e-09,-8.5432e-09,8.814e-09,-2.1729e-09,-8.5465e-09,8.8184e-09,-2.1774e-09,-8.5517e-09,8.8246e-09,4504.8
-2.6298e-09,-8.7606e-09,9.1468e-09,-2.8115e-09,-8.7155e-09,9.1578e-09,-2.7868e-09,-8.8993e-09,9.3254e-09,-2.7911e-09,-8.8533e-09,9.2828e-09,-2.6737e-09,-8.8439e-09,9.2393e-09,-2.6258e-09,-8.8329e-09,9.2149e-09,-9.9212e-09,-1.0346e-08,1.4334e-08,-1.0406e-09,-8.3553e-09,8.4198e-09,-2.0749e-09,-8.6019e-09,8.8486e-09,-2.6061e-09,-8.753e-09,9.1327e-09,-2.6243e-09,-8.7517e-09,9.1367e-09,-2.644e-09,-8.7824e-09,9.1717e-09,-2.626e-09,-8.7734e-09,9.158e-09,-2.6148e-09,-8.7551e-09,9.1372e-09,-2.6211e-09,-8.7546e-09,9.1385e-09,-2.6231e-09,-8.7539e-09,9.1384e-09,-2.6246e-09,-8.7559e-09,9.1408e-09,-2.6248e-09,-8.7554e-09,9.1403e-09,-2.6252e-09,-8.7525e-09,9.1377e-09,-2.626e-09,-8.749e-09,9.1346e-09,-2.6334e-09,-8.7531e-09,9.1407e-09,-2.6408e-09,-8.7598e-09,9.1492e-09,4507.1
-3.1068e-09,-8.9456e-09,9.4697e-09,-3.276e-09,-8.8818e-09,9.4667e-09,-3.3763e-09,-9.116e-09,9.7211e-09,-3.3409e-09,-9.0465e-09,9.6437e-09,-3.1785e-09,-9.0498e-09,9.5918e-09,-3.1126e-09,-9.0417e-09,9.5625e-09,-7.1501e-09,-9.5031e-09,1.1893e-08,9.6894e-10,-8.2684e-09,8.3249e-09,-2.1046e-09,-8.7551e-09,9.0045e-09,-3.0746e-09,-8.9391e-09,9.4531e-09,-3.0982e-09,-8.9349e-09,9.4568e-09,-3.1288e-09,-8.9716e-09,9.5015e-09,-3.1039e-09,-8.9625e-09,9.4848e-09,-3.0865e-09,-8.9406e-09,9.4583e-09,-3.0946e-09,-8.9391e-09,9.4596e-09,-3.097e-09,-8.9378e-09,9.4592e-09,-3.0993e-09,-8.9403e-09,9.4623e-09,-3.0995e-09,-8.9396e-09,9.4616e-09,-3.0995e-09,-8.9358e-09,9.4581e-09,-3.1e-09,-8.9312e-09,9.4539e-09,-3.1104e-09,-8.9356e-09,9.4614e-09,-3.1209e-09,-8.9429e-09,9.4719e-09,4509.5
-3.5798e-09,-9.1055e-09,9.784e-09,-3.7374e-09,-9.0236e-09,9.767e-09,-4.0171e-09,-9.2903e-09,1.0122e-08,-3.9002e-09,-9.2015e-09,9.9939e-09,-3.6872e-09,-9.2273e-09,9.9367e-09,-3.6014e-09,-9.2259e-09,9.9039e-09,-6.8056e-09,-9.2979e-09,1.1522e-08,1.0344e-07,-2.6435e-09,1.0347e-07,-1.5692e-09,-8.9116e-09,9.0487e-09,-3.5387e-09,-9.1022e-09,9.7658e-09,-3.5675e-09,-9.0937e-09,9.7685e-09,-3.6112e-09,-9.1344e-09,9.8223e-09,-3.5787e-09,-9.1266e-09,9.8032e-09,-3.5538e-09,-9.1022e-09,9.7714e-09,-3.5637e-09,-9.0993e-09,9.7722e-09,-3.5664e-09,-9.0974e-09,9.7715e-09,-3.5698e-09,-9.1002e-09,9.7753e-09,-3.5699e-09,-9.0992e-09,9.7744e-09,-3.5693e-09,-9.0946e-09,9.7699e-09,-3.5692e-09,-9.0889e-09,9.7646e-09,-3.5829e-09,-9.0929e-09,9.7733e-09,-3.5968e-09,-9.1003e-09,9.7853e-09,4511.9
-3.9959e-09,-9.2466e-09,1.0073e-08,-4.1456e-09,-9.1442e-09,1.004e-08,-4.7065e-09,-9.4141e-09,1.0525e-08,-4.4287e-09,-9.3221e-09,1.0321e-08,-4.1514e-09,-9.3848e-09,1.0262e-08,-4.0411e-09,-9.3949e-09,1.0227e-08,-6.9548e-09,-9.1918e-09,1.1526e-08,-1.09e-08,-9.2229e-09,1.4278e-08,2.6089e-09,-9.2385e-09,9.5999e-09,-3.944e-09,-9.2485e-09,1.0054e-08,-3.9788e-09,-9.234e-09,1.0055e-08,-4.0392e-09,-9.2774e-09,1.0119e-08,-3.9974e-09,-9.2724e-09,1.0097e-08,-3.9631e-09,-9.2463e-09,1.006e-08,-3.9749e-09,-9.2413e-09,1.006e-08,-3.978e-09,-9.2385e-09,1.0059e-08,-3.9826e-09,-9.2415e-09,1.0063e-08,-3.9826e-09,-9.2403e-09,1.0062e-08,-3.9812e-09,-9.2348e-09,1.0056e-08,-3.9802e-09,-9.2278e-09,1.005e-08,-3.9981e-09,-9.2309e-09,1.006e-08,-4.0159e-09,-9.2377e-09,1.0073e-08,4514.3
-4.1716e-09,-9.4044e-09,1.0288e-08,-4.3254e-09,-9.269e-09,1.0229e-08,-5.4404e-09,-9.4797e-09,1.093e-08,-4.7939e-09,-9.4372e-09,1.0585e-08,-4.4077e-09,-9.5673e-09,1.0534e-08,-4.2564e-09,-9.5979e-09,1.0499e-08,-7.3044e-09,-9.0987e-09,1.1668e-08,-8.5991e-09,-9.009e-09,1.2454e-08,-1.6429e-08,-8.4982e-09,1.8497e-08,-4.102e-09,-9.4153e-09,1.027e-08,-4.1468e-09,-9.3906e-09,1.0265e-08,-4.2347e-09,-9.4379e-09,1.0344e-08,-4.1772e-09,-9.4378e-09,1.0321e-08,-4.1277e-09,-9.4092e-09,1.0275e-08,-4.1429e-09,-9.4008e-09,1.0273e-08,-4.1464e-09,-9.3966e-09,1.0271e-08,-4.1532e-09,-9.3999e-09,1.0277e-08,-4.153e-09,-9.3983e-09,1.0275e-08,-4.1503e-09,-9.3913e-09,1.0267e-08,-4.1478e-09,-9.3823e-09,1.0258e-08,-4.1731e-09,-9.3835e-09,1.027e-08,-4.1969e-09,-9.3895e-09,1.0285e-08,4516.7
-2.7209e-09,-9.8906e-09,1.0258e-08,-2.9508e-09,-9.6323e-09,1.0074e-08,-6.2134e-09,-9.4795e-09,1.1334e-08,-4.0076e-09,-9.8016e-09,1.0589e-08,-3.2281e-09,-1.0158e-08,1.0659e-08,-2.9244e-09,-1.0255e-08,1.0664e-08,-7.766e-09,-8.9886e-09,1.1879e-08,-8.302e-09,-8.9084e-09,1.2177e-08,-9.4144e-09,-8.7381e-09,1.2845e-08,-2.5842e-09,-9.9293e-09,1.026e-08,-2.6698e-09,-9.8701e-09,1.0225e-08,-2.8511e-09,-9.9396e-09,1.034e-08,-2.7338e-09,-9.9538e-09,1.0322e-08,-2.6347e-09,-9.9106e-09,1.0255e-08,-2.6637e-09,-9.8907e-09,1.0243e-08,-2.6695e-09,-9.8817e-09,1.0236e-08,-2.684e-09,-9.8864e-09,1.0244e-08,-2.6832e-09,-9.8835e-09,1.0241e-08,-2.6766e-09,-9.8706e-09,1.0227e-08,-2.67e-09,-9.854e-09,1.0209e-08,-2.7267e-09,-9.8496e-09,1.022e-08,-2.767e-09,-9.8558e-09,1.0237e-08,4519
-1.2214e-08,-7.8223e-09,1.4504e-08,-1.2064e-08,-8.0487e-09,1.4502e-08,-7.0192e-09,-9.4069e-09,1.1737e-08,-1.0942e-08,-8.0731e-09,1.3598e-08,-1.168e-08,-7.6415e-09,1.3957e-08,-1.1938e-08,-7.5251e-09,1.4112e-08,-8.3023e-09,-8.8458e-09,1.2132e-08,-8.513e-09,-8.7962e-09,1.2241e-08,-8.8051e-09,-8.7266e-09,1.2397e-08,-1.2323e-08,-7.7747e-09,1.4571e-08,-1.2266e-08,-7.8339e-09,1.4554e-08,-1.2087e-08,-7.7945e-09,1.4382e-08,-1.2175e-08,-7.7734e-09,1.4445e-08,-1.2284e-08,-7.7962e-09,1.4549e-08,-1.2265e-08,-7.8159e-09,1.4544e-08,-1.2261e-08,-7.8247e-09,1.4545e-08,-1.2248e-08,-7.8217e-09,1.4533e-08,-1.225e-08,-7.8242e-09,1.4535e-08,-1.2258e-08,-7.8346e-09,1.4548e-08,-1.2268e-08,-7.8482e-09,1.4564e-08,-1.2242e-08,-7.8517e-09,1.4543e-08,-1.2181e-08,-7.8577e-09,1.4495e-08,4521.4
-9.2066e-09,-8.5497e-09,1.2564e-08,-9.1966e-09,-8.5698e-09,1.2571e-08,-7.8501e-09,-9.2562e-09,1.2137e-08,-9.0847e-09,-8.5901e-09,1.2503e-08,-9.1544e-09,-8.5387e-09,1.2518e-08,-9.1787e-09,-8.5243e-09,1.2526e-08,-8.8941e-09,-8.6593e-09,1.2413e-08,-8.9429e-09,-8.6433e-09,1.2437e-08,-8.9963e-09,-8.6258e-09,1.2463e-08,-9.2166e-09,-8.5438e-09,1.2568e-08,-9.2114e-09,-8.5501e-09,1.2568e-08,-9.1946e-09,-8.5487e-09,1.2555e-08,-9.2033e-09,-8.5454e-09,1.2559e-08,-9.213e-09,-8.5464e-09,1.2567e-08,-9.2113e-09,-8.5485e-09,1.2567e-08,-9.211e-09,-8.5493e-09,1.2567e-08,-9.2097e-09,-8.5492e-09,1.2566e-08,-9.2099e-09,-8.5494e-09,1.2566e-08,-9.2107e-09,-8.5503e-09,1.2568e-08,-9.2117e-09,-8.5514e-09,1.2569e-08,-9.2084e-09,-8.5525e-09,1.2567e-08,-9.2038e-09,-8.5534e-09,1.2565e-08,4523.8
-9.3765e-09,-8.4881e-09,1.2648e-08,-9.3802e-09,-8.4776e-09,1.2643e-08,-8.698e-09,-9.0228e-09,1.2533e-08,-9.4467e-09,-8.4544e-09,1.2677e-08,-9.4073e-09,-8.4905e-09,1.2672e-08,-9.3941e-09,-8.5005e-09,1.2669e-08,-9.5286e-09,-8.4204e-09,1.2716e-08,-9.4937e-09,-8.4353e-09,1.27e-08,-9.4612e-09,-8.449e-09,1.2685e-08,-9.3713e-09,-8.4922e-09,1.2647e-08,-9.3739e-09,-8.4882e-09,1.2646e-08,-9.3832e-09,-8.4877e-09,1.2653e-08,-9.3786e-09,-8.4902e-09,1.2651e-08,-9.3732e-09,-8.4904e-09,1.2647e-08,-9.374e-09,-8.4891e-09,1.2647e-08,-9.3741e-09,-8.4887e-09,1.2646e-08,-9.3748e-09,-8.4886e-09,1.2647e-08,-9.3748e-09,-8.4885e-09,1.2647e-08,-9.3742e-09,-8.4881e-09,1.2646e-08,-9.3736e-09,-8.4876e-09,1.2645e-08,-9.3755e-09,-8.4867e-09,1.2646e-08,-9.3778e-09,-8.4859e-09,1.2647e-08,4526.2
-9.9317e-09,-8.2668e-09,1.2922e-08,-9.9357e-09,-8.2473e-09,1.2913e-08,-9.5541e-09,-8.7035e-09,1.2924e-08,-1.0073e-08,-8.1744e-09,1.2973e-08,-9.995e-09,-8.2632e-09,1.2968e-08,-9.9701e-09,-8.287e-09,1.2964e-08,-1.0196e-08,-8.1216e-09,1.3035e-08,-1.0121e-08,-8.1625e-09,1.3002e-08,-1.0058e-08,-8.1953e-09,1.2974e-08,-9.9224e-09,-8.2761e-09,1.2921e-08,-9.9265e-09,-8.2678e-09,1.2919e-08,-9.9447e-09,-8.2642e-09,1.293e-08,-9.9361e-09,-8.2704e-09,1.2928e-08,-9.9257e-09,-8.2722e-09,1.2921e-08,-9.927e-09,-8.2695e-09,1.292e-08,-9.9271e-09,-8.2685e-09,1.292e-08,-9.9285e-09,-8.2682e-09,1.292e-08,-9.9283e-09,-8.268e-09,1.292e-08,-9.9271e-09,-8.2674e-09,1.2919e-08,-9.9258e-09,-8.2665e-09,1.2917e-08,-9.9294e-09,-8.2643e-09,1.2919e-08,-9.9336e-09,-8.2621e-09,1.2921e-08,4528.6
-1.0614e-08,-7.9384e-09,1.3254e-08,-1.0616e-08,-7.9173e-09,1.3243e-08,-1.041e-08,-8.2962e-09,1.3311e-08,-1.0782e-08,-7.7945e-09,1.3304e-08,-1.069e-08,-7.9235e-09,1.3307e-08,-1.0663e-08,-7.9564e-09,1.3304e-08,-1.0888e-08,-7.7563e-09,1.3368e-08,-1.0798e-08,-7.8172e-09,1.333e-08,-1.073e-08,-7.8608e-09,1.3301e-08,-1.0605e-08,-7.9509e-09,1.3254e-08,-1.0608e-08,-7.9404e-09,1.3251e-08,-1.0629e-08,-7.9332e-09,1.3263e-08,-1.062e-08,-7.9418e-09,1.3261e-08,-1.0608e-08,-7.9457e-09,1.3254e-08,-1.0609e-08,-7.9423e-09,1.3253e-08,-1.0609e-08,-7.9412e-09,1.3252e-08,-1.0611e-08,-7.9406e-09,1.3253e-08,-1.061e-08,-7.9404e-09,1.3253e-08,-1.0609e-08,-7.9399e-09,1.3251e-08,-1.0607e-08,-7.9391e-09,1.3249e-08,-1.0611e-08,-7.9359e-09,1.325e-08,-1.0616e-08,-7.9327e-09,1.3252e-08,4531
-1.1351e-08,-7.5138e-09,1.3613e-08,-1.135e-08,-7.4944e-09,1.3601e-08,-1.1256e-08,-7.8002e-09,1.3694e-08,-1.152e-08,-7.3251e-09,1.3651e-08,-1.1429e-08,-7.487e-09,1.3663e-08,-1.1404e-08,-7.5253e-09,1.3664e-08,-1.1596e-08,-7.3187e-09,1.3713e-08,-1.1507e-08,-7.3928e-09,1.3677e-08,-1.1444e-08,-7.4412e-09,1.3651e-08,-1.1344e-08,-7.5278e-09,1.3614e-08,-1.1346e-08,-7.5167e-09,1.361e-08,-1.1365e-08,-7.5065e-09,1.3621e-08,-1.1357e-08,-7.5165e-09,1.3619e-08,-1.1346e-08,-7.522e-09,1.3613e-08,-1.1347e-08,-7.5184e-09,1.3612e-08,-1.1347e-08,-7.5173e-09,1.3611e-08,-1.1348e-08,-7.5165e-09,1.3612e-08,-1.1348e-08,-7.5164e-09,1.3612e-08,-1.1347e-08,-7.516e-09,1.361e-08,-1.1345e-08,-7.5155e-09,1.3608e-08,-1.1348e-08,-7.5117e-09,1.3609e-08,-1.1352e-08,-7.508e-09,1.361e-08,4533.3
-1.2112e-08,-6.9954e-09,1.3987e-08,-1.2108e-08,-6.9791e-09,1.3976e-08,-1.2084e-08,-7.2155e-09,1.4075e-08,-1.2264e-08,-6.7698e-09,1.4008e-08,-1.2183e-08,-6.9586e-09,1.4031e-08,-1.2163e-08,-6.9992e-09,1.4033e-08,-1.2313e-08,-6.804e-09,1.4068e-08,-1.2234e-08,-6.8842e-09,1.4038e-08,-1.2181e-08,-6.9328e-09,1.4016e-08,-1.2106e-08,-7.0094e-09,1.3989e-08,-1.2107e-08,-6.9988e-09,1.3984e-08,-1.2124e-08,-6.9866e-09,1.3993e-08,-1.2117e-08,-6.997e-09,1.3992e-08,-1.2108e-08,-7.0036e-09,1.3988e-08,-1.2108e-08,-7.0002e-09,1.3986e-08,-1.2108e-08,-6.9992e-09,1.3985e-08,-1.2109e-08,-6.9982e-09,1.3986e-08,-1.2109e-08,-6.9981e-09,1.3986e-08,-1.2107e-08,-6.998e-09,1.3984e-08,-1.2106e-08,-6.9978e-09,1.3983e-08,-1.2109e-08,-6.9938e-09,1.3983e-08,-1.2112e-08,-6.9899e-09,1.3984e-08,4535.7
-1.2875e-08,-6.383e-09,1.4371e-08,-1.2871e-08,-6.3705e-09,1.4361e-08,-1.2888e-08,-6.5432e-09,1.4454e-08,-1.2999e-08,-6.1299e-09,1.4372e-08,-1.2936e-08,-6.3401e-09,1.4406e-08,-1.2922e-08,-6.3798e-09,1.4411e-08,-1.3029e-08,-6.2079e-09,1.4432e-08,-1.2966e-08,-6.2874e-09,1.441e-08,-1.2925e-08,-6.3324e-09,1.4393e-08,-1.2872e-08,-6.3959e-09,1.4374e-08,-1.2872e-08,-6.3865e-09,1.4369e-08,-1.2885e-08,-6.3738e-09,1.4375e-08,-1.288e-08,-6.3837e-09,1.4375e-08,-1.2873e-08,-6.3906e-09,1.4372e-08,-1.2873e-08,-6.3876e-09,1.4371e-08,-1.2872e-08,-6.3868e-09,1.437e-08,-1.2874e-08,-6.3858e-09,1.437e-08,-1.2873e-08,-6.3857e-09,1.437e-08,-1.2872e-08,-6.3858e-09,1.4369e-08,-1.2871e-08,-6.3858e-09,1.4368e-08,-1.2873e-08,-6.382e-09,1.4368e-08,-1.2875e-08,-6.3783e-09,1.4368e-08,4538.1
-1.3628e-08,-5.6763e-09,1.4763e-08,-1.3624e-08,-5.6675e-09,1.4756e-08,-1.366e-08,-5.7844e-09,1.4834e-08,-1.3717e-08,-5.406e-09,1.4744e-08,-1.3675e-08,-5.6321e-09,1.4789e-08,-1.3667e-08,-5.6681e-09,1.4795e-08,-1.3736e-08,-5.5271e-09,1.4807e-08,-1.3691e-08,-5.5993e-09,1.4792e-08,-1.3662e-08,-5.638e-09,1.478e-08,-1.3627e-08,-5.6872e-09,1.4766e-08,-1.3626e-08,-5.6796e-09,1.4762e-08,-1.3635e-08,-5.6678e-09,1.4766e-08,-1.3632e-08,-5.6764e-09,1.4767e-08,-1.3627e-08,-5.6828e-09,1.4765e-08,-1.3627e-08,-5.6803e-09,1.4763e-08,-1.3626e-08,-5.6798e-09,1.4763e-08,-1.3627e-08,-5.6788e-09,1.4763e-08,-1.3627e-08,-5.6788e-09,1.4763e-08,-1.3626e-08,-5.679e-09,1.4762e-08,-1.3625e-08,-5.6792e-09,1.4761e-08,-1.3626e-08,-5.6758e-09,1.4761e-08,-1.3627e-08,-5.6726e-09,1.4761e-08,4540.5
-1.4359e-08,-4.875e-09,1.5164e-08,-1.4355e-08,-4.8694e-09,1.5158e-08,-1.4393e-08,-4.9405e-09,1.5218e-08,-1.4408e-08,-4.5984e-09,1.5124e-08,-1.439e-08,-4.8348e-09,1.518e-08,-1.4387e-08,-4.8644e-09,1.5187e-08,-1.4427e-08,-4.7586e-09,1.5191e-08,-1.4399e-08,-4.8179e-09,1.5183e-08,-1.438e-08,-4.8482e-09,1.5176e-08,-1.4359e-08,-4.8833e-09,1.5167e-08,-1.4357e-08,-4.8778e-09,1.5163e-08,-1.4362e-08,-4.868e-09,1.5165e-08,-1.4361e-08,-4.8747e-09,1.5166e-08,-1.4359e-08,-4.88e-09,1.5165e-08,-1.4358e-08,-4.8782e-09,1.5164e-08,-1.4358e-08,-4.8778e-09,1.5164e-08,-1.4358e-08,-4.877e-09,1.5164e-08,-1.4358e-08,-4.877e-09,1.5164e-08,-1.4357e-08,-4.8773e-09,1.5163e-08,-1.4356e-08,-4.8776e-09,1.5162e-08,-1.4357e-08,-4.8749e-09,1.5162e-08,-1.4358e-08,-4.8724e-09,1.5162e-08,4542.9
-1.5056e-08,-3.9792e-09,1.5573e-08,-1.5053e-08,-3.9762e-09,1.5569e-08,-1.5084e-08,-4.0125e-09,1.5608e-08,-1.5065e-08,-3.7069e-09,1.5514e-08,-1.5073e-08,-3.9482e-09,1.5582e-08,-1.5074e-08,-3.9693e-09,1.5588e-08,-1.5092e-08,-3.9002e-09,1.5588e-08,-1.5078e-08,-3.942e-09,1.5585e-08,-1.5068e-08,-3.9626e-09,1.5581e-08,-1.5057e-08,-3.9846e-09,1.5575e-08,-1.5055e-08,-3.9811e-09,1.5573e-08,-1.5058e-08,-3.9743e-09,1.5573e-08,-1.5058e-08,-3.9788e-09,1.5575e-08,-1.5056e-08,-3.9824e-09,1.5574e-08,-1.5056e-08,-3.9813e-09,1.5573e-08,-1.5056e-08,-3.9811e-09,1.5573e-08,-1.5056e-08,-3.9805e-09,1.5573e-08,-1.5056e-08,-3.9806e-09,1.5573e-08,-1.5055e-08,-3.9808e-09,1.5573e-08,-1.5055e-08,-3.9811e-09,1.5572e-08,-1.5055e-08,-3.9792e-09,1.5572e-08,-1.5055e-08,-3.9776e-09,1.5572e-08,4545.2
-1.5711e-08,-2.9891e-09,1.5993e-08,-1.5709e-08,-2.988e-09,1.5991e-08,-1.5726e-08,-3.0008e-09,1.601e-08,-1.5681e-08,-2.7312e-09,1.5917e-08,-1.5717e-08,-2.9719e-09,1.5996e-08,-1.5719e-08,-2.9829e-09,1.5999e-08,-1.5724e-08,-2.9497e-09,1.5998e-08,-1.572e-08,-2.9712e-09,1.5998e-08,-1.5716e-08,-2.9815e-09,1.5996e-08,-1.5712e-08,-2.9916e-09,1.5994e-08,-1.5711e-08,-2.9901e-09,1.5993e-08,-1.5711e-08,-2.9867e-09,1.5993e-08,-1.5712e-08,-2.9888e-09,1.5993e-08,-1.5711e-08,-2.9906e-09,1.5993e-08,-1.5711e-08,-2.9901e-09,1.5993e-08,-1.5711e-08,-2.9901e-09,1.5993e-08,-1.5711e-08,-2.9898e-09,1.5993e-08,-1.5711e-08,-2.9898e-09,1.5993e-08,-1.5711e-08,-2.9899e-09,1.5993e-08,-1.571e-08,-2.9901e-09,1.5992e-08,-1.571e-08,-2.9892e-09,1.5992e-08,-1.571e-08,-2.9884e-09,1.5992e-08,4547.6
-1.6314e-08,-1.905e-09,1.6425e-08,-1.6314e-08,-1.905e-09,1.6425e-08,-1.6314e-08,-1.905e-09,1.6425e-08,-1.6252e-08,-1.6701e-09,1.6337e-08,-1.6314e-08,-1.905e-09,1.6425e-08,-1.6314e-08,-1.905e-09,1.6425e-08,-1.6314e-08,-1.905e-09,1.6425e-08,-1.6314e-08,-1.905e-09,1.6425e-08,-1.6314e-08,-1.905e-09,1.6425e-08,-1.6314e-08,-1.905e-09,1.6425e-08,-1.6314e-08,-1.905e-09,1.6425e-08,-1.6314e-08,-1.905e-09,1.6425e-08,-1.6314e-08,-1.905e-09,1.6425e-08,-1.6314e-08,-1.905e-09,1.6425e-08,-1.6314e-08,-1.905e-09,1.6425e-08,-1.6314e-08,-1.905e-09,1.6425e-08,-1.6314e-08,-1.905e-09,1.6425e-08,-1.6314e-08,-1.905e-09,1.6425e-08,-1.6314e-08,-1.905e-09,1.6425e-08,-1.6314e-08,-1.905e-09,1.6425e-08,-1.6314e-08,-1.905e-09,1.6425e-08,-1.6314e-08,-1.905e-09,1.6425e-08,4550
-1.6858e-08,-7.2713e-10,1.6874e-08,-1.6859e-08,-7.2765e-10,1.6875e-08,-1.6844e-08,-7.2378e-10,1.686e-08,-1.6769e-08,-5.22e-10,1.6777e-08,-1.6857e-08,-7.4623e-10,1.6874e-08,-1.6852e-08,-7.3507e-10,1.6868e-08,-1.6854e-08,-7.6373e-10,1.6871e-08,-1.6853e-08,-7.432e-10,1.6869e-08,-1.6854e-08,-7.3369e-10,1.687e-08,-1.6856e-08,-7.2523e-10,1.6872e-08,-1.6858e-08,-7.2631e-10,1.6873e-08,-1.6858e-08,-7.2929e-10,1.6874e-08,-1.6857e-08,-7.2754e-10,1.6873e-08,-1.6857e-08,-7.2596e-10,1.6873e-08,-1.6857e-08,-7.2632e-10,1.6873e-08,-1.6858e-08,-7.2633e-10,1.6873e-08,-1.6858e-08,-7.2661e-10,1.6873e-08,-1.6858e-08,-7.2658e-10,1.6873e-08,-1.6858e-08,-7.2643e-10,1.6873e-08,-1.6858e-08,-7.2625e-10,1.6874e-08,-1.6858e-08,-7.2698e-10,1.6874e-08,-1.6858e-08,-7.2756e-10,1.6874e-08,4552.4
-1.7333e-08,5.4498e-10,1.7342e-08,-1.7336e-08,5.4445e-10,1.7344e-08,-1.7309e-08,5.4551e-10,1.7318e-08,-1.7226e-08,7.1576e-10,1.724e-08,-1.7338e-08,5.0675e-10,1.7345e-08,-1.7325e-08,5.2847e-10,1.7333e-08,-1.7334e-08,4.771e-10,1.7341e-08,-1.7327e-08,5.1524e-10,1.7335e-08,-1.7327e-08,5.3284e-10,1.7335e-08,-1.733e-08,5.4802e-10,1.7339e-08,-1.7333e-08,5.4641e-10,1.7341e-08,-1.7335e-08,5.4123e-10,1.7343e-08,-1.7332e-08,5.4414e-10,1.7341e-08,-1.7331e-08,5.4688e-10,1.734e-08,-1.7332e-08,5.4633e-10,1.7341e-08,-1.7333e-08,5.4637e-10,1.7341e-08,-1.7333e-08,5.4586e-10,1.7341e-08,-1.7333e-08,5.4591e-10,1.7341e-08,-1.7333e-08,5.4621e-10,1.7341e-08,-1.7333e-08,5.4656e-10,1.7342e-08,-1.7334e-08,5.4532e-10,1.7342e-08,-1.7334e-08,5.4438e-10,1.7343e-08,4554.8
-1.7732e-08,1.9124e-09,1.7835e-08,-1.7735e-08,1.9122e-09,1.7838e-08,-1.7702e-08,1.9065e-09,1.7804e-08,-1.7615e-08,2.0468e-09,1.7733e-08,-1.7748e-08,1.857e-09,1.7844e-08,-1.7725e-08,1.8879e-09,1.7825e-08,-1.7745e-08,1.821e-09,1.7838e-08,-1.7727e-08,1.872e-09,1.7826e-08,-1.7725e-08,1.8957e-09,1.7826e-08,-1.7727e-08,1.9158e-09,1.783e-08,-1.7731e-08,1.9142e-09,1.7834e-08,-1.7734e-08,1.9078e-09,1.7837e-08,-1.7731e-08,1.9112e-09,1.7834e-08,-1.7729e-08,1.9146e-09,1.7832e-08,-1.773e-08,1.914e-09,1.7833e-08,-1.7731e-08,1.9141e-09,1.7834e-08,-1.7731e-08,1.9135e-09,1.7834e-08,-1.7731e-08,1.9136e-09,1.7834e-08,-1.7731e-08,1.914e-09,1.7834e-08,-1.7731e-08,1.9145e-09,1.7834e-08,-1.7733e-08,1.913e-09,1.7835e-08,-1.7734e-08,1.9119e-09,1.7836e-08,4557.1
-1.8044e-08,3.3774e-09,1.8358e-08,-1.8048e-08,3.3777e-09,1.8361e-08,-1.8014e-08,3.3639e-09,1.8325e-08,-1.7927e-08,3.4759e-09,1.8261e-08,-1.8077e-08,3.3087e-09,1.8377e-08,-1.8041e-08,3.3467e-09,1.8348e-08,-1.8074e-08,3.2719e-09,1.8367e-08,-1.8044e-08,3.3298e-09,1.8349e-08,-1.8037e-08,3.3571e-09,1.8347e-08,-1.8038e-08,3.3804e-09,1.8352e-08,-1.8043e-08,3.3792e-09,1.8357e-08,-1.8048e-08,3.3727e-09,1.8361e-08,-1.8043e-08,3.376e-09,1.8357e-08,-1.8041e-08,3.3794e-09,1.8355e-08,-1.8042e-08,3.379e-09,1.8356e-08,-1.8043e-08,3.3791e-09,1.8356e-08,-1.8043e-08,3.3785e-09,1.8357e-08,-1.8043e-08,3.3785e-09,1.8357e-08,-1.8043e-08,3.379e-09,1.8357e-08,-1.8043e-08,3.3796e-09,1.8357e-08,-1.8045e-08,3.3781e-09,1.8359e-08,-1.8046e-08,3.3771e-09,1.836e-08,4559.5
-1.826e-08,4.9434e-09,1.8917e-08,-1.8263e-08,4.9441e-09,1.892e-08,-1.8233e-08,4.9234e-09,1.8886e-08,-1.815e-08,5.0088e-09,1.8828e-08,-1.8313e-08,4.8668e-09,1.8949e-08,-1.8261e-08,4.9092e-09,1.891e-08,-1.8307e-08,4.8347e-09,1.8934e-08,-1.8265e-08,4.8926e-09,1.8909e-08,-1.8254e-08,4.9207e-09,1.8906e-08,-1.8252e-08,4.9453e-09,1.8911e-08,-1.8258e-08,4.9449e-09,1.8916e-08,-1.8265e-08,4.9392e-09,1.8921e-08,-1.8259e-08,4.9418e-09,1.8916e-08,-1.8256e-08,4.9448e-09,1.8914e-08,-1.8257e-08,4.9446e-09,1.8915e-08,-1.8258e-08,4.9448e-09,1.8915e-08,-1.8258e-08,4.9442e-09,1.8916e-08,-1.8258e-08,4.9443e-09,1.8916e-08,-1.8258e-08,4.9448e-09,1.8916e-08,-1.8258e-08,4.9454e-09,1.8916e-08,-1.826e-08,4.9441e-09,1.8918e-08,-1.8262e-08,4.9434e-09,1.8919e-08,4561.9
-1.8365e-08,6.6148e-09,1.952e-08,-1.8368e-08,6.6159e-09,1.9523e-08,-1.8345e-08,6.5913e-09,1.9493e-08,-1.827e-08,6.6523e-09,1.9443e-08,-1.8442e-08,6.5374e-09,1.9566e-08,-1.8372e-08,6.5807e-09,1.9515e-08,-1.8427e-08,6.514e-09,1.9544e-08,-1.8376e-08,6.5655e-09,1.9514e-08,-1.8362e-08,6.5916e-09,1.9509e-08,-1.8358e-08,6.6155e-09,1.9513e-08,-1.8363e-08,6.616e-09,1.9518e-08,-1.837e-08,6.6118e-09,1.9524e-08,-1.8364e-08,6.6133e-09,1.9519e-08,-1.8361e-08,6.6156e-09,1.9516e-08,-1.8362e-08,6.6156e-09,1.9518e-08,-1.8363e-08,6.6159e-09,1.9518e-08,-1.8363e-08,6.6154e-09,1.9519e-08,-1.8363e-08,6.6155e-09,1.9519e-08,-1.8363e-08,6.6159e-09,1.9519e-08,-1.8363e-08,6.6165e-09,1.9519e-08,-1.8366e-08,6.6156e-09,1.9521e-08,-1.8367e-08,6.6152e-09,1.9522e-08,4564.3
-1.8343e-08,8.3975e-09,2.0174e-08,-1.8345e-08,8.3987e-09,2.0176e-08,-1.8331e-08,8.374e-09,2.0153e-08,-1.8268e-08,8.4135e-09,2.0112e-08,-1.8444e-08,8.3266e-09,2.0236e-08,-1.8356e-08,8.3671e-09,2.0173e-08,-1.8413e-08,8.3143e-09,2.0203e-08,-1.8359e-08,8.3541e-09,2.0171e-08,-1.8342e-08,8.3757e-09,2.0164e-08,-1.8336e-08,8.3969e-09,2.0168e-08,-1.8341e-08,8.3982e-09,2.0172e-08,-1.8348e-08,8.3957e-09,2.0178e-08,-1.8343e-08,8.3961e-09,2.0173e-08,-1.8339e-08,8.3975e-09,2.0171e-08,-1.8341e-08,8.3978e-09,2.0172e-08,-1.8341e-08,8.398e-09,2.0172e-08,-1.8342e-08,8.3978e-09,2.0173e-08,-1.8342e-08,8.3978e-09,2.0173e-08,-1.8342e-08,8.3982e-09,2.0173e-08,-1.8341e-08,8.3986e-09,2.0173e-08,-1.8344e-08,8.3983e-09,2.0175e-08,-1.8345e-08,8.3981e-09,2.0176e-08,4566.7
-1.8173e-08,1.0297e-08,2.0887e-08,-1.8174e-08,1.0299e-08,2.0889e-08,-1.8168e-08,1.0278e-08,2.0873e-08,-1.812e-08,1.0299e-08,2.0842e-08,-1.8295e-08,1.0241e-08,2.0966e-08,-1.8188e-08,1.0274e-08,2.0889e-08,-1.824e-08,1.0239e-08,2.0917e-08,-1.8191e-08,1.0264e-08,2.0887e-08,-1.8174e-08,1.0279e-08,2.088e-08,-1.8168e-08,1.0296e-08,2.0882e-08,-1.8171e-08,1.0298e-08,2.0886e-08,-1.8177e-08,1.0297e-08,2.0891e-08,-1.8173e-08,1.0296e-08,2.0887e-08,-1.817e-08,1.0297e-08,2.0885e-08,-1.8171e-08,1.0297e-08,2.0886e-08,-1.8171e-08,1.0297e-08,2.0886e-08,-1.8172e-08,1.0297e-08,2.0886e-08,-1.8172e-08,1.0297e-08,2.0886e-08,-1.8171e-08,1.0298e-08,2.0886e-08,-1.8171e-08,1.0298e-08,2.0886e-08,-1.8173e-08,1.0298e-08,2.0888e-08,-1.8174e-08,1.0298e-08,2.0889e-08,4569
-1.7826e-08,1.232e-08,2.1669e-08,-1.7827e-08,1.2321e-08,2.167e-08,-1.7826e-08,1.2307e-08,2.1662e-08,-1.7796e-08,1.2316e-08,2.1642e-08,-1.7965e-08,1.2284e-08,2.1763e-08,-1.7839e-08,1.2306e-08,2.1672e-08,-1.7878e-08,1.2288e-08,2.1694e-08,-1.7841e-08,1.23e-08,2.167e-08,-1.7829e-08,1.2308e-08,2.1665e-08,-1.7823e-08,1.2318e-08,2.1666e-08,-1.7825e-08,1.232e-08,2.1668e-08,-1.7829e-08,1.232e-08,2.1671e-08,-1.7826e-08,1.2319e-08,2.1669e-08,-1.7824e-08,1.2319e-08,2.1667e-08,-1.7825e-08,1.232e-08,2.1668e-08,-1.7825e-08,1.232e-08,2.1668e-08,-1.7825e-08,1.232e-08,2.1668e-08,-1.7825e-08,1.232e-08,2.1668e-08,-1.7825e-08,1.232e-08,2.1668e-08,-1.7825e-08,1.232e-08,2.1668e-08,-1.7826e-08,1.232e-08,2.1669e-08,-1.7827e-08,1.2321e-08,2.167e-08,4571.4
-1.7267e-08,1.4468e-08,2.2528e-08,-1.7268e-08,1.4469e-08,2.2528e-08,-1.7268e-08,1.4464e-08,2.2526e-08,-1.7258e-08,1.4465e-08,2.2519e-08,-1.7416e-08,1.4459e-08,2.2636e-08,-1.7273e-08,1.4464e-08,2.253e-08,-1.7288e-08,1.446e-08,2.2538e-08,-1.7274e-08,1.4462e-08,2.2529e-08,-1.7269e-08,1.4464e-08,2.2526e-08,-1.7266e-08,1.4468e-08,2.2527e-08,-1.7267e-08,1.4468e-08,2.2528e-08,-1.7268e-08,1.4469e-08,2.2529e-08,-1.7268e-08,1.4468e-08,2.2528e-08,-1.7267e-08,1.4468e-08,2.2527e-08,-1.7267e-08,1.4468e-08,2.2527e-08,-1.7267e-08,1.4468e-08,2.2527e-08,-1.7267e-08,1.4468e-08,2.2528e-08,-1.7267e-08,1.4468e-08,2.2528e-08,-1.7267e-08,1.4468e-08,2.2528e-08,-1.7267e-08,1.4468e-08,2.2528e-08,-1.7268e-08,1.4469e-08,2.2528e-08,-1.7268e-08,1.4469e-08,2.2528e-08,4573.8
-1.6452e-08,1.6742e-08,2.3473e-08,-1.6452e-08,1.6741e-08,2.3472e-08,-1.645e-08,1.6745e-08,2.3474e-08,-1.646e-08,1.6746e-08,2.3481e-08,-1.6603e-08,1.6761e-08,2.3592e-08,-1.6445e-08,1.6745e-08,2.347e-08,-1.6429e-08,1.6746e-08,2.3459e-08,-1.6444e-08,1.6747e-08,2.3471e-08,-1.645e-08,1.6746e-08,2.3474e-08,-1.6453e-08,1.6743e-08,2.3474e-08,-1.6453e-08,1.6742e-08,2.3473e-08,-1.6452e-08,1.6741e-08,2.3472e-08,-1.6452e-08,1.6742e-08,2.3473e-08,-1.6453e-08,1.6742e-08,2.3473e-08,-1.6453e-08,1.6742e-08,2.3473e-08,-1.6453e-08,1.6742e-08,2.3473e-08,-1.6453e-08,1.6742e-08,2.3473e-08,-1.6453e-08,1.6742e-08,2.3473e-08,-1.6453e-08,1.6742e-08,2.3473e-08,-1.6453e-08,1.6742e-08,2.3473e-08,-1.6452e-08,1.6741e-08,2.3473e-08,-1.6452e-08,1.6741e-08,2.3472e-08,4576.2
-1.5326e-08,1.913e-08,2.4512e-08,-1.5325e-08,1.9129e-08,2.4511e-08,-1.5317e-08,1.9139e-08,2.4514e-08,-1.5344e-08,1.9146e-08,2.4536e-08,-1.5469e-08,1.9179e-08,2.464e-08,-1.5299e-08,1.9136e-08,2.45e-08,-1.5248e-08,1.9131e-08,2.4464e-08,-1.5296e-08,1.9143e-08,2.4504e-08,-1.5315e-08,1.9142e-08,2.4514e-08,-1.5328e-08,1.9133e-08,2.4516e-08,-1.5326e-08,1.9131e-08,2.4513e-08,-1.5323e-08,1.9128e-08,2.4509e-08,-1.5325e-08,1.9131e-08,2.4512e-08,-1.5327e-08,1.9132e-08,2.4514e-08,-1.5326e-08,1.9131e-08,2.4513e-08,-1.5326e-08,1.9131e-08,2.4513e-08,-1.5326e-08,1.9131e-08,2.4513e-08,-1.5326e-08,1.9131e-08,2.4513e-08,-1.5326e-08,1.913e-08,2.4513e-08,-1.5327e-08,1.913e-08,2.4513e-08,-1.5326e-08,1.9129e-08,2.4511e-08,-1.5325e-08,1.9129e-08,2.4511e-08,4578.6
-1.382e-08,2.1611e-08,2.5653e-08,-1.382e-08,2.161e-08,2.5651e-08,-1.3803e-08,2.1623e-08,2.5653e-08,-1.3844e-08,2.164e-08,2.569e-08,-1.3948e-08,2.1686e-08,2.5784e-08,-1.3771e-08,2.1613e-08,2.5627e-08,-1.3689e-08,2.1586e-08,2.556e-08,-1.3767e-08,2.1624e-08,2.5634e-08,-1.3799e-08,2.1628e-08,2.5655e-08,-1.3823e-08,2.1618e-08,2.5659e-08,-1.3822e-08,2.1613e-08,2.5654e-08,-1.3817e-08,2.1608e-08,2.5648e-08,-1.382e-08,2.1612e-08,2.5653e-08,-1.3822e-08,2.1615e-08,2.5656e-08,-1.3822e-08,2.1613e-08,2.5655e-08,-1.3822e-08,2.1613e-08,2.5655e-08,-1.3821e-08,2.1612e-08,2.5654e-08,-1.3821e-08,2.1612e-08,2.5654e-08,-1.3821e-08,2.1612e-08,2.5654e-08,-1.3822e-08,2.1612e-08,2.5654e-08,-1.3821e-08,2.1611e-08,2.5652e-08,-1.382e-08,2.161e-08,2.5651e-08,4581
-1.186e-08,2.4144e-08,2.69e-08,-1.186e-08,2.4142e-08,2.6898e-08,-1.1835e-08,2.4153e-08,2.6896e-08,-1.1881e-08,2.4186e-08,2.6946e-08,-1.1963e-08,2.424e-08,2.7031e-08,-1.1785e-08,2.4131e-08,2.6855e-08,-1.1684e-08,2.4069e-08,2.6755e-08,-1.1783e-08,2.4146e-08,2.6867e-08,-1.1825e-08,2.4161e-08,2.6899e-08,-1.1861e-08,2.4154e-08,2.6909e-08,-1.1861e-08,2.4146e-08,2.6902e-08,-1.1857e-08,2.4139e-08,2.6894e-08,-1.1859e-08,2.4146e-08,2.6901e-08,-1.1861e-08,2.4149e-08,2.6905e-08,-1.1861e-08,2.4147e-08,2.6903e-08,-1.1861e-08,2.4147e-08,2.6903e-08,-1.1861e-08,2.4146e-08,2.6902e-08,-1.1861e-08,2.4146e-08,2.6902e-08,-1.1861e-08,2.4146e-08,2.6902e-08,-1.1862e-08,2.4146e-08,2.6902e-08,-1.1861e-08,2.4143e-08,2.6899e-08,-1.186e-08,2.4142e-08,2.6898e-08,4583.3
-9.3595e-09,2.6661e-08,2.8256e-08,-9.3603e-09,2.6658e-08,2.8254e-08,-9.3281e-09,2.6662e-08,2.8246e-08,-9.3722e-09,2.6711e-08,2.8307e-08,-9.4319e-09,2.6767e-08,2.838e-08,-9.263e-09,2.6619e-08,2.8185e-08,-9.1624e-09,2.6517e-08,2.8056e-08,-9.2638e-09,2.6642e-08,2.8206e-08,-9.3118e-09,2.6671e-08,2.825e-08,-9.3581e-09,2.6672e-08,2.8266e-08,-9.3602e-09,2.6663e-08,2.8259e-08,-9.3578e-09,2.6653e-08,2.8248e-08,-9.3579e-09,2.6662e-08,2.8257e-08,-9.3593e-09,2.6667e-08,2.8262e-08,-9.3597e-09,2.6664e-08,2.8259e-08,-9.36e-09,2.6664e-08,2.8259e-08,-9.3597e-09,2.6663e-08,2.8258e-08,-9.3598e-09,2.6663e-08,2.8258e-08,-9.3602e-09,2.6663e-08,2.8258e-08,-9.3606e-09,2.6663e-08,2.8259e-08,-9.3604e-09,2.666e-08,2.8255e-08,-9.3602e-09,2.6658e-08,2.8254e-08,4585.7
-6.2317e-09,2.9056e-08,2.9717e-08,-6.2331e-09,2.9054e-08,2.9715e-08,-6.1992e-09,2.9047e-08,2.9701e-08,-6.2328e-09,2.9109e-08,2.9768e-08,-6.2721e-09,2.9162e-08,2.9829e-08,-6.1223e-09,2.8974e-08,2.9614e-08,-6.0471e-09,2.8839e-08,2.9466e-08,-6.1299e-09,2.9009e-08,2.9649e-08,-6.1756e-09,2.9054e-08,2.9704e-08,-6.2272e-09,2.9068e-08,2.9727e-08,-6.2318e-09,2.9059e-08,2.9719e-08,-6.2319e-09,2.9047e-08,2.9708e-08,-6.2295e-09,2.9057e-08,2.9718e-08,-6.2299e-09,2.9062e-08,2.9723e-08,-6.231e-09,2.906e-08,2.972e-08,-6.2314e-09,2.9059e-08,2.972e-08,-6.2315e-09,2.9058e-08,2.9719e-08,-6.2316e-09,2.9058e-08,2.9719e-08,-6.2319e-09,2.9058e-08,2.9719e-08,-6.2323e-09,2.9059e-08,2.9719e-08,-6.233e-09,2.9055e-08,2.9716e-08,-6.2331e-09,2.9053e-08,2.9714e-08,4588.1
-2.3995e-09,3.1178e-08,3.1271e-08,-2.4013e-09,3.1177e-08,3.1269e-08,-2.3717e-09,3.1161e-08,3.1251e-08,-2.3886e-09,3.1227e-08,3.1318e-08,-2.4106e-09,3.1273e-08,3.1366e-08,-2.2927e-09,3.1047e-08,3.1132e-08,-2.2656e-09,3.0902e-08,3.0985e-08,-2.3078e-09,3.1103e-08,3.1189e-08,-2.3427e-09,3.1162e-08,3.125e-08,-2.3921e-09,3.1189e-08,3.128e-08,-2.3989e-09,3.1181e-08,3.1273e-08,-2.4019e-09,3.117e-08,3.1263e-08,-2.397e-09,3.1179e-08,3.1271e-08,-2.3962e-09,3.1184e-08,3.1276e-08,-2.3979e-09,3.1182e-08,3.1274e-08,-2.3983e-09,3.1182e-08,3.1274e-08,-2.3988e-09,3.118e-08,3.1273e-08,-2.3988e-09,3.118e-08,3.1273e-08,-2.3991e-09,3.1181e-08,3.1273e-08,-2.3994e-09,3.1181e-08,3.1273e-08,-2.4011e-09,3.1177e-08,3.127e-08,-2.4016e-09,3.1176e-08,3.1268e-08,4590.5
2.1858e-09,3.2823e-08,3.2895e-08,2.1838e-09,3.2821e-08,3.2894e-08,2.2043e-09,3.28e-08,3.2874e-08,2.2053e-09,3.286e-08,3.2934e-08,2.1964e-09,3.2896e-08,3.2969e-08,2.2686e-09,3.2638e-08,3.2716e-08,2.24e-09,3.2528e-08,3.2605e-08,2.2511e-09,3.2731e-08,3.2808e-08,2.2335e-09,3.2793e-08,3.2869e-08,2.1949e-09,3.283e-08,3.2903e-08,2.187e-09,3.2825e-08,3.2898e-08,2.1818e-09,3.2816e-08,3.2889e-08,2.1884e-09,3.2823e-08,3.2896e-08,2.1902e-09,3.2827e-08,3.29e-08,2.188e-09,3.2825e-08,3.2898e-08,2.1877e-09,3.2825e-08,3.2898e-08,2.1869e-09,3.2824e-08,3.2897e-08,2.1868e-09,3.2824e-08,3.2897e-08,2.1867e-09,3.2825e-08,3.2897e-08,2.1865e-09,3.2825e-08,3.2898e-08,2.1841e-09,3.2822e-08,3.2895e-08,2.1834e-09,3.2821e-08,3.2894e-08,4592.9
7.5162e-09,3.3726e-08,3.4553e-08,7.5145e-09,3.3725e-08,3.4552e-08,7.5239e-09,3.3705e-08,3.4534e-08,7.5376e-09,3.3749e-08,3.458e-08,7.5367e-09,3.3772e-08,3.4602e-08,7.55e-09,3.3494e-08,3.4334e-08,7.4893e-09,3.3474e-08,3.4302e-08,7.5461e-09,3.3638e-08,3.4474e-08,7.5466e-09,3.3692e-08,3.4527e-08,7.5248e-09,3.3729e-08,3.4559e-08,7.5176e-09,3.3727e-08,3.4555e-08,7.5119e-09,3.3722e-08,3.4548e-08,7.5184e-09,3.3726e-08,3.4553e-08,7.5205e-09,3.3728e-08,3.4556e-08,7.5184e-09,3.3727e-08,3.4555e-08,7.5182e-09,3.3727e-08,3.4555e-08,7.5174e-09,3.3727e-08,3.4554e-08,7.5173e-09,3.3727e-08,3.4554e-08,7.5173e-09,3.3727e-08,3.4555e-08,7.5172e-09,3.3727e-08,3.4555e-08,7.5148e-09,3.3726e-08,3.4553e-08,7.5141e-09,3.3725e-08,3.4552e-08,4595.2
1.349e-08,3.3579e-08,3.6187e-08,1.3489e-08,3.3579e-08,3.6187e-08,1.349e-08,3.3567e-08,3.6176e-08,1.3504e-08,3.3587e-08,3.6201e-08,1.3506e-08,3.3598e-08,3.6211e-08,1.3451e-08,3.332e-08,3.5932e-08,1.3427e-08,3.3436e-08,3.6031e-08,1.3491e-08,3.3524e-08,3.6137e-08,1.3501e-08,3.3554e-08,3.6169e-08,1.3495e-08,3.358e-08,3.619e-08,1.3491e-08,3.358e-08,3.6188e-08,1.3487e-08,3.3578e-08,3.6185e-08,1.3491e-08,3.3579e-08,3.6187e-08,1.3493e-08,3.358e-08,3.6189e-08,1.3491e-08,3.3579e-08,3.6188e-08,1.3491e-08,3.3579e-08,3.6188e-08,1.3491e-08,3.3579e-08,3.6188e-08,1.3491e-08,3.3579e-08,3.6188e-08,1.3491e-08,3.3579e-08,3.6188e-08,1.3491e-08,3.358e-08,3.6188e-08,1.3489e-08,3.3579e-08,3.6187e-08,1.3489e-08,3.3579e-08,3.6187e-08,4597.6
1.9871e-08,3.2061e-08,3.7719e-08,1.9871e-08,3.2061e-08,3.7719e-08,1.9871e-08,3.2061e-08,3.7719e-08,1.9871e-08,3.2061e-08,3.7719e-08,1.9871e-08,3.2061e-08,3.7719e-08,1.9745e-08,3.1807e-08,3.7437e-08,1.9871e-08,3.2061e-08,3.7719e-08,1.9871e-08,3.2061e-08,3.7719e-08,1.9871e-08,3.2061e-08,3.7719e-08,1.9871e-08,3.2061e-08,3.7719e-08,1.9871e-08,3.2061e-08,3.7719e-08,1.9871e-08,3.2061e-08,3.7719e-08,1.9871e-08,3.2061e-08,3.7719e-08,1.9871e-08,3.2061e-08,3.7719e-08,1.9871e-08,3.2061e-08,3.7719e-08,1.9871e-08,3.2061e-08,3.7719e-08,1.9871e-08,3.2061e-08,3.7719e-08,1.9871e-08,3.2061e-08,3.7719e-08,1.9871e-08,3.2061e-08,3.7719e-08,1.9871e-08,3.2061e-08,3.7719e-08,1.9871e-08,3.2061e-08,3.7719e-08,1.9871e-08,3.2061e-08,3.7719e-08,4600
2.6259e-08,2.8901e-08,3.9049e-08,2.626e-08,2.8901e-08,3.9049e-08,2.6268e-08,2.8911e-08,3.9062e-08,2.6241e-08,2.8903e-08,3.9039e-08,2.6236e-08,2.8896e-08,3.903e-08,2.605e-08,2.8693e-08,3.8754e-08,2.6452e-08,2.9001e-08,3.9252e-08,2.6301e-08,2.8957e-08,3.9118e-08,2.6268e-08,2.8934e-08,3.9079e-08,2.6253e-08,2.8905e-08,3.9048e-08,2.6258e-08,2.8902e-08,3.9048e-08,2.6262e-08,2.8901e-08,3.9051e-08,2.6258e-08,2.8903e-08,3.9049e-08,2.6256e-08,2.8903e-08,3.9048e-08,2.6257e-08,2.8902e-08,3.9048e-08,2.6257e-08,2.8902e-08,3.9048e-08,2.6258e-08,2.8902e-08,3.9049e-08,2.6258e-08,2.8902e-08,3.9049e-08,2.6258e-08,2.8902e-08,3.9048e-08,2.6258e-08,2.8901e-08,3.9048e-08,2.626e-08,2.8901e-08,3.9049e-08,2.626e-08,2.8901e-08,3.9049e-08,4602.4
3.2094e-08,2.3976e-08,4.0061e-08,3.2095e-08,2.3975e-08,4.0061e-08,3.2117e-08,2.3987e-08,4.0086e-08,3.2063e-08,2.3991e-08,4.0045e-08,3.2051e-08,2.3982e-08,4.003e-08,3.1826e-08,2.3851e-08,3.9772e-08,3.2578e-08,2.4027e-08,4.048e-08,3.2219e-08,2.4053e-08,4.0207e-08,3.2135e-08,2.4032e-08,4.0128e-08,3.2086e-08,2.3987e-08,4.0061e-08,3.2092e-08,2.3977e-08,4.006e-08,3.21e-08,2.3973e-08,4.0063e-08,3.2093e-08,2.398e-08,4.0062e-08,3.2089e-08,2.3981e-08,4.006e-08,3.2091e-08,2.3979e-08,4.006e-08,3.2091e-08,2.3978e-08,4.006e-08,3.2092e-08,2.3978e-08,4.006e-08,3.2092e-08,2.3977e-08,4.006e-08,3.2092e-08,2.3977e-08,4.006e-08,3.2092e-08,2.3977e-08,4.006e-08,3.2094e-08,2.3974e-08,4.006e-08,3.2096e-08,2.3974e-08,4.0061e-08,4604.8
3.6723e-08,1.7407e-08,4.064e-08,3.6724e-08,1.7404e-08,4.0639e-08,3.6759e-08,1.7407e-08,4.0672e-08,3.6691e-08,1.7441e-08,4.0625e-08,3.6673e-08,1.7433e-08,4.0606e-08,3.6443e-08,1.7384e-08,4.0377e-08,3.748e-08,1.7185e-08,4.1232e-08,3.6942e-08,1.7444e-08,4.0853e-08,3.6811e-08,1.7461e-08,4.0743e-08,3.6717e-08,1.7425e-08,4.0642e-08,3.6721e-08,1.7409e-08,4.0639e-08,3.6729e-08,1.7399e-08,4.0642e-08,3.6724e-08,1.7412e-08,4.0642e-08,3.6719e-08,1.7416e-08,4.064e-08,3.6721e-08,1.7411e-08,4.0639e-08,3.6721e-08,1.7411e-08,4.0639e-08,3.6722e-08,1.7409e-08,4.0639e-08,3.6722e-08,1.7409e-08,4.0639e-08,3.6721e-08,1.7409e-08,4.0639e-08,3.6721e-08,1.7409e-08,4.0638e-08,3.6723e-08,1.7404e-08,4.0638e-08,3.6724e-08,1.7403e-08,4.0639e-08,4607.1
3.9538e-08,9.6199e-09,4.0692e-08,3.9538e-08,9.6162e-09,4.0691e-08,3.9577e-08,9.6032e-09,4.0725e-08,3.9518e-08,9.6699e-09,4.0683e-08,3.9497e-08,9.667e-09,4.0663e-08,3.9295e-08,9.6921e-09,4.0473e-08,4.0378e-08,8.93e-09,4.1354e-08,3.9813e-08,9.556e-09,4.0944e-08,3.9666e-08,9.6396e-09,4.082e-08,3.954e-08,9.6436e-09,4.0699e-08,3.9537e-08,9.6235e-09,4.0691e-08,3.9542e-08,9.6082e-09,4.0692e-08,3.9541e-08,9.6261e-09,4.0696e-08,3.9538e-08,9.6315e-09,4.0694e-08,3.9538e-08,9.6259e-09,4.0693e-08,3.9538e-08,9.6255e-09,4.0692e-08,3.9538e-08,9.623e-09,4.0692e-08,3.9538e-08,9.6229e-09,4.0692e-08,3.9537e-08,9.6229e-09,4.0691e-08,3.9537e-08,9.6228e-09,4.0691e-08,3.9537e-08,9.616e-09,4.069e-08,3.9538e-08,9.6145e-09,4.069e-08,4609.5
4.0148e-08,1.3135e-09,4.017e-08,4.0147e-08,1.3098e-09,4.0168e-08,4.0177e-08,1.2818e-09,4.0198e-08,4.0147e-08,1.3691e-09,4.017e-08,4.0127e-08,1.3718e-09,4.015e-08,3.9979e-08,1.4458e-09,4.0005e-08,4.0761e-08,1.2114e-10,4.0761e-08,4.0402e-08,1.1288e-09,4.0418e-08,4.0285e-08,1.2787e-09,4.0305e-08,4.0159e-08,1.3367e-09,4.0182e-08,4.0148e-08,1.3176e-09,4.0169e-08,4.0147e-08,1.3008e-09,4.0168e-08,4.0154e-08,1.3187e-09,4.0175e-08,4.0153e-08,1.3251e-09,4.0174e-08,4.015e-08,1.3197e-09,4.0171e-08,4.015e-08,1.3193e-09,4.0171e-08,4.0149e-08,1.3168e-09,4.017e-08,4.0149e-08,1.3167e-09,4.017e-08,4.0148e-08,1.3168e-09,4.017e-08,4.0148e-08,1.3169e-09,4.0169e-08,4.0145e-08,1.3101e-09,4.0166e-08,4.0146e-08,1.3082e-09,4.0167e-08,4611.9
3.851e-08,-6.6887e-09,3.9086e-08,3.8507e-08,-6.6915e-09,3.9084e-08,3.8522e-08,-6.7259e-09,3.9105e-08,3.8527e-08,-6.6409e-09,3.9096e-08,3.8511e-08,-6.6338e-09,3.9078e-08,3.8424e-08,-6.543e-09,3.8977e-08,3.8614e-08,-8.2013e-09,3.9475e-08,3.8671e-08,-6.9559e-09,3.9291e-08,3.8619e-08,-6.7719e-09,3.9208e-08,3.8528e-08,-6.6719e-09,3.9102e-08,3.8511e-08,-6.6851e-09,3.9087e-08,3.8504e-08,-6.6994e-09,3.9083e-08,3.8517e-08,-6.686e-09,3.9093e-08,3.8518e-08,-6.68e-09,3.9093e-08,3.8513e-08,-6.6839e-09,3.9089e-08,3.8513e-08,-6.6841e-09,3.9089e-08,3.8511e-08,-6.6861e-09,3.9087e-08,3.8511e-08,-6.686e-09,3.9087e-08,3.8511e-08,-6.6858e-09,3.9087e-08,3.851e-08,-6.6856e-09,3.9086e-08,3.8506e-08,-6.6907e-09,3.9083e-08,3.8506e-08,-6.6926e-09,3.9083e-08,4614.3
3.4947e-08,-1.3643e-08,3.7515e-08,3.4944e-08,-1.3644e-08,3.7514e-08,3.4944e-08,-1.3674e-08,3.7525e-08,3.4975e-08,-1.3612e-08,3.753e-08,3.4963e-08,-1.3603e-08,3.7516e-08,3.4927e-08,-1.3523e-08,3.7454e-08,3.4433e-08,-1.5153e-08,3.762e-08,3.4989e-08,-1.3916e-08,3.7654e-08,3.5006e-08,-1.3745e-08,3.7608e-08,3.4967e-08,-1.3635e-08,3.7532e-08,3.4949e-08,-1.364e-08,3.7516e-08,3.4939e-08,-1.3649e-08,3.7511e-08,3.4954e-08,-1.3643e-08,3.7522e-08,3.4956e-08,-1.3638e-08,3.7522e-08,3.4951e-08,-1.364e-08,3.7519e-08,3.4951e-08,-1.364e-08,3.7518e-08,3.4949e-08,-1.3641e-08,3.7517e-08,3.4949e-08,-1.3641e-08,3.7517e-08,3.4949e-08,-1.3641e-08,3.7516e-08,3.4948e-08,-1.3641e-08,3.7516e-08,3.4943e-08,-1.3643e-08,3.7512e-08,3.4943e-08,-1.3645e-08,3.7512e-08,4616.7
3.0041e-08,-1.9055e-08,3.5574e-08,3.0039e-08,-1.9055e-08,3.5572e-08,3.0031e-08,-1.9074e-08,3.5576e-08,3.0067e-08,-1.9041e-08,3.5589e-08,3.0061e-08,-1.9033e-08,3.558e-08,3.0056e-08,-1.8978e-08,3.5547e-08,2.9011e-08,-2.0252e-08,3.5381e-08,2.9993e-08,-1.9261e-08,3.5645e-08,3.0053e-08,-1.9142e-08,3.5632e-08,3.0057e-08,-1.9055e-08,3.5588e-08,3.0043e-08,-1.9053e-08,3.5575e-08,3.0034e-08,-1.9057e-08,3.557e-08,3.0046e-08,-1.9056e-08,3.5579e-08,3.0048e-08,-1.9054e-08,3.558e-08,3.0044e-08,-1.9054e-08,3.5577e-08,3.0044e-08,-1.9054e-08,3.5577e-08,3.0043e-08,-1.9054e-08,3.5575e-08,3.0043e-08,-1.9054e-08,3.5575e-08,3.0042e-08,-1.9054e-08,3.5575e-08,3.0042e-08,-1.9053e-08,3.5575e-08,3.0038e-08,-1.9054e-08,3.5571e-08,3.0037e-08,-1.9055e-08,3.5571e-08,4619
2.4455e-08,-2.2743e-08,3.3396e-08,2.4453e-08,-2.2743e-08,3.3395e-08,2.4445e-08,-2.2752e-08,3.3395e-08,2.4471e-08,-2.2741e-08,3.3407e-08,2.4469e-08,-2.2736e-08,3.3402e-08,2.4476e-08,-2.2709e-08,3.3388e-08,2.3148e-08,-2.3453e-08,3.2952e-08,2.4382e-08,-2.2852e-08,3.3417e-08,2.4443e-08,-2.2795e-08,3.3423e-08,2.4464e-08,-2.2747e-08,3.3405e-08,2.4456e-08,-2.2743e-08,3.3397e-08,2.445e-08,-2.2743e-08,3.3393e-08,2.4457e-08,-2.2745e-08,3.3399e-08,2.4459e-08,-2.2745e-08,3.34e-08,2.4457e-08,-2.2744e-08,3.3398e-08,2.4457e-08,-2.2744e-08,3.3398e-08,2.4456e-08,-2.2743e-08,3.3397e-08,2.4456e-08,-2.2743e-08,3.3397e-08,2.4456e-08,-2.2743e-08,3.3397e-08,2.4456e-08,-2.2743e-08,3.3396e-08,2.4453e-08,-2.2742e-08,3.3394e-08,2.4453e-08,-2.2743e-08,3.3394e-08,4621.4
1.878e-08,-2.4799e-08,3.1108e-08,1.8779e-08,-2.4799e-08,3.1107e-08,1.8776e-08,-2.4801e-08,3.1107e-08,1.8785e-08,-2.48e-08,3.1111e-08,1.8785e-08,-2.4798e-08,3.111e-08,1.8789e-08,-2.4792e-08,3.1107e-08,1.7455e-08,-2.5005e-08,3.0494e-08,1.8745e-08,-2.4825e-08,3.1107e-08,1.8771e-08,-2.4813e-08,3.1113e-08,1.8782e-08,-2.4801e-08,3.1111e-08,1.878e-08,-2.4799e-08,3.1108e-08,1.8779e-08,-2.4799e-08,3.1107e-08,1.878e-08,-2.48e-08,3.1109e-08,1.8781e-08,-2.48e-08,3.1109e-08,1.878e-08,-2.48e-08,3.1108e-08,1.878e-08,-2.4799e-08,3.1108e-08,1.878e-08,-2.4799e-08,3.1108e-08,1.878e-08,-2.4799e-08,3.1108e-08,1.878e-08,-2.4799e-08,3.1108e-08,1.878e-08,-2.4799e-08,3.1108e-08,1.8779e-08,-2.4799e-08,3.1107e-08,1.8779e-08,-2.4799e-08,3.1107e-08,4623.8
1.3449e-08,-2.5482e-08,2.8814e-08,1.345e-08,-2.5483e-08,2.8814e-08,1.3453e-08,-2.5482e-08,2.8815e-08,1.3446e-08,-2.548e-08,2.881e-08,1.3445e-08,-2.5482e-08,2.8811e-08,1.3441e-08,-2.5486e-08,2.8813e-08,1.23e-08,-2.5285e-08,2.8118e-08,1.3489e-08,-2.547e-08,2.8821e-08,1.3462e-08,-2.5473e-08,2.8811e-08,1.3448e-08,-2.548e-08,2.8811e-08,1.3449e-08,-2.5482e-08,2.8814e-08,1.345e-08,-2.5483e-08,2.8815e-08,1.3449e-08,-2.5481e-08,2.8813e-08,1.3449e-08,-2.5481e-08,2.8813e-08,1.3449e-08,-2.5482e-08,2.8813e-08,1.3449e-08,-2.5482e-08,2.8813e-08,1.3449e-08,-2.5482e-08,2.8814e-08,1.3449e-08,-2.5482e-08,2.8814e-08,1.3449e-08,-2.5482e-08,2.8814e-08,1.3449e-08,-2.5482e-08,2.8814e-08,1.345e-08,-2.5483e-08,2.8814e-08,1.345e-08,-2.5483e-08,2.8814e-08,4626.2
8.7223e-09,-2.5121e-08,2.6592e-08,8.7227e-09,-2.5121e-08,2.6593e-08,8.7303e-09,-2.5123e-08,2.6596e-08,8.7146e-09,-2.5112e-08,2.6581e-08,8.713e-09,-2.5116e-08,2.6584e-08,8.7003e-09,-2.5122e-08,2.6586e-08,7.8496e-09,-2.4672e-08,2.589e-08,8.8404e-09,-2.512e-08,2.663e-08,8.7614e-09,-2.5106e-08,2.6591e-08,8.7204e-09,-2.5113e-08,2.6584e-08,8.7215e-09,-2.512e-08,2.6591e-08,8.7243e-09,-2.5123e-08,2.6595e-08,8.7227e-09,-2.5118e-08,2.6589e-08,8.7212e-09,-2.5117e-08,2.6588e-08,8.7216e-09,-2.5119e-08,2.659e-08,8.7217e-09,-2.5119e-08,2.659e-08,8.7219e-09,-2.512e-08,2.6591e-08,8.7219e-09,-2.512e-08,2.6591e-08,8.7218e-09,-2.512e-08,2.6591e-08,8.7217e-09,-2.512e-08,2.6591e-08,8.7222e-09,-2.5122e-08,2.6593e-08,8.7228e-09,-2.5122e-08,2.6593e-08,4628.6
4.7111e-09,-2.4034e-08,2.4492e-08,4.7113e-09,-2.4036e-08,2.4493e-08,4.7207e-09,-2.404e-08,2.45e-08,4.7043e-09,-2.402e-08,2.4477e-08,4.7009e-09,-2.4025e-08,2.448e-08,4.6832e-09,-2.4028e-08,2.448e-08,4.1322e-09,-2.3481e-08,2.3841e-08,4.8854e-09,-2.4086e-08,2.4576e-08,4.7712e-09,-2.4031e-08,2.45e-08,4.7117e-09,-2.4023e-08,2.4481e-08,4.7101e-09,-2.4033e-08,2.4491e-08,4.7128e-09,-2.4038e-08,2.4496e-08,4.7128e-09,-2.4031e-08,2.4489e-08,4.7109e-09,-2.403e-08,2.4487e-08,4.7107e-09,-2.4032e-08,2.4489e-08,4.7107e-09,-2.4032e-08,2.449e-08,4.7107e-09,-2.4033e-08,2.4491e-08,4.7107e-09,-2.4033e-08,2.4491e-08,4.7105e-09,-2.4034e-08,2.4491e-08,4.7104e-09,-2.4034e-08,2.4491e-08,4.7103e-09,-2.4036e-08,2.4494e-08,4.7111e-09,-2.4037e-08,2.4494e-08,4631
1.4248e-09,-2.2498e-08,2.2543e-08,1.4246e-09,-2.2499e-08,2.2544e-08,1.4333e-09,-2.2507e-08,2.2553e-08,1.4219e-09,-2.248e-08,2.2525e-08,1.4169e-09,-2.2484e-08,2.2529e-08,1.3983e-09,-2.2483e-08,2.2527e-08,1.1019e-09,-2.1952e-08,2.198e-08,1.6202e-09,-2.2621e-08,2.2679e-08,1.4941e-09,-2.2513e-08,2.2563e-08,1.4293e-09,-2.2485e-08,2.253e-08,1.424e-09,-2.2496e-08,2.2541e-08,1.4255e-09,-2.2503e-08,2.2548e-08,1.428e-09,-2.2494e-08,2.2539e-08,1.4263e-09,-2.2492e-08,2.2537e-08,1.4251e-09,-2.2495e-08,2.254e-08,1.4251e-09,-2.2495e-08,2.254e-08,1.4248e-09,-2.2496e-08,2.2541e-08,1.4248e-09,-2.2496e-08,2.2541e-08,1.4245e-09,-2.2497e-08,2.2542e-08,1.4243e-09,-2.2497e-08,2.2542e-08,1.4233e-09,-2.25e-08,2.2545e-08,1.4241e-09,-2.25e-08,2.2545e-08,4633.3
-1.1895e-09,-2.0723e-08,2.0757e-08,-1.1901e-09,-2.0725e-08,2.0759e-08,-1.1839e-09,-2.0735e-08,2.0768e-08,-1.1877e-09,-2.0706e-08,2.074e-08,-1.1936e-09,-2.0709e-08,2.0743e-08,-1.2101e-09,-2.0704e-08,2.0739e-08,-1.3209e-09,-2.0256e-08,2.0299e-08,-1.0093e-09,-2.0919e-08,2.0944e-08,-1.1238e-09,-2.0758e-08,2.0789e-08,-1.1815e-09,-2.0712e-08,2.0745e-08,-1.19e-09,-2.0722e-08,2.0756e-08,-1.1901e-09,-2.0728e-08,2.0763e-08,-1.1853e-09,-2.0721e-08,2.0755e-08,-1.1866e-09,-2.0718e-08,2.0752e-08,-1.1885e-09,-2.0721e-08,2.0755e-08,-1.1886e-09,-2.0721e-08,2.0755e-08,-1.1892e-09,-2.0722e-08,2.0756e-08,-1.1893e-09,-2.0722e-08,2.0756e-08,-1.1895e-09,-2.0722e-08,2.0756e-08,-1.1899e-09,-2.0722e-08,2.0756e-08,-1.1916e-09,-2.0725e-08,2.0759e-08,-1.1909e-09,-2.0726e-08,2.076e-08,4635.7
-3.216e-09,-1.8866e-08,1.9138e-08,-3.2169e-09,-1.8867e-08,1.9139e-08,-3.2136e-09,-1.8877e-08,1.9148e-08,-3.2103e-09,-1.8851e-08,1.9122e-08,-3.2162e-09,-1.8852e-08,1.9125e-08,-3.2288e-09,-1.8844e-08,1.9119e-08,-3.2248e-09,-1.8508e-08,1.8787e-08,-3.0801e-09,-1.9119e-08,1.9366e-08,-3.1634e-09,-1.8914e-08,1.9177e-08,-3.2056e-09,-1.8857e-08,1.9127e-08,-3.2161e-09,-1.8864e-08,1.9136e-08,-3.2176e-09,-1.887e-08,1.9142e-08,-3.2113e-09,-1.8864e-08,1.9136e-08,-3.2121e-09,-1.8862e-08,1.9133e-08,-3.2144e-09,-1.8864e-08,1.9135e-08,-3.2146e-09,-1.8864e-08,1.9136e-08,-3.2154e-09,-1.8864e-08,1.9137e-08,-3.2155e-09,-1.8864e-08,1.9137e-08,-3.2157e-09,-1.8865e-08,1.9137e-08,-3.2161e-09,-1.8865e-08,1.9137e-08,-3.2183e-09,-1.8866e-08,1.9139e-08,-3.2178e-09,-1.8867e-08,1.914e-08,4638.1
-4.7485e-09,-1.7029e-08,1.7678e-08,-4.7494e-09,-1.7029e-08,1.7679e-08,-4.7488e-09,-1.7038e-08,1.7688e-08,-4.7409e-09,-1.7018e-08,1.7666e-08,-4.746e-09,-1.7018e-08,1.7667e-08,-4.7542e-09,-1.701e-08,1.7662e-08,-4.6952e-09,-1.6785e-08,1.7429e-08,-4.6751e-09,-1.7317e-08,1.7937e-08,-4.7138e-09,-1.7081e-08,1.772e-08,-4.7377e-09,-1.7023e-08,1.767e-08,-4.7482e-09,-1.7027e-08,1.7677e-08,-4.7507e-09,-1.7032e-08,1.7682e-08,-4.7442e-09,-1.7029e-08,1.7677e-08,-4.7444e-09,-1.7026e-08,1.7675e-08,-4.7467e-09,-1.7027e-08,1.7676e-08,-4.7469e-09,-1.7027e-08,1.7677e-08,-4.7477e-09,-1.7028e-08,1.7677e-08,-4.7478e-09,-1.7028e-08,1.7677e-08,-4.748e-09,-1.7028e-08,1.7677e-08,-4.7483e-09,-1.7028e-08,1.7677e-08,-4.7506e-09,-1.7029e-08,1.7679e-08,-4.7504e-09,-1.703e-08,1.768e-08,4640.5
-5.8783e-09,-1.5278e-08,1.637e-08,-5.8791e-09,-1.5278e-08,1.637e-08,-5.8802e-09,-1.5285e-08,1.6377e-08,-5.8708e-09,-1.5272e-08,1.6361e-08,-5.8746e-09,-1.5271e-08,1.6362e-08,-5.879e-09,-1.5264e-08,1.6357e-08,-5.8083e-09,-1.5132e-08,1.6209e-08,-5.8738e-09,-1.5575e-08,1.6646e-08,-5.8611e-09,-1.5326e-08,1.6408e-08,-5.8689e-09,-1.5276e-08,1.6365e-08,-5.8778e-09,-1.5277e-08,1.6369e-08,-5.8805e-09,-1.528e-08,1.6373e-08,-5.875e-09,-1.5279e-08,1.6369e-08,-5.8747e-09,-1.5277e-08,1.6368e-08,-5.8767e-09,-1.5277e-08,1.6369e-08,-5.8769e-09,-1.5277e-08,1.6369e-08,-5.8776e-09,-1.5278e-08,1.6369e-08,-5.8776e-09,-1.5278e-08,1.6369e-08,-5.8778e-09,-1.5277e-08,1.6369e-08,-5.878e-09,-1.5277e-08,1.6369e-08,-5.8799e-09,-1.5278e-08,1.637e-08,-5.8799e-09,-1.5278e-08,1.6371e-08,4642.9
-6.6877e-09,-1.3651e-08,1.5201e-08,-6.6883e-09,-1.3651e-08,1.5201e-08,-6.69e-09,-1.3655e-08,1.5206e-08,-6.682e-09,-1.3648e-08,1.5196e-08,-6.6843e-09,-1.3647e-08,1.5196e-08,-6.686e-09,-1.3642e-08,1.5192e-08,-6.6303e-09,-1.3579e-08,1.5111e-08,-6.7483e-09,-1.3932e-08,1.5481e-08,-6.6836e-09,-1.3686e-08,1.5231e-08,-6.6811e-09,-1.3651e-08,1.5198e-08,-6.6872e-09,-1.365e-08,1.52e-08,-6.6894e-09,-1.3652e-08,1.5203e-08,-6.6856e-09,-1.3652e-08,1.5201e-08,-6.6852e-09,-1.3651e-08,1.52e-08,-6.6866e-09,-1.365e-08,1.52e-08,-6.6867e-09,-1.3651e-08,1.52e-08,-6.6872e-09,-1.3651e-08,1.52e-08,-6.6872e-09,-1.3651e-08,1.52e-08,-6.6873e-09,-1.365e-08,1.52e-08,-6.6874e-09,-1.365e-08,1.52e-08,-6.6887e-09,-1.365e-08,1.5201e-08,-6.6888e-09,-1.3651e-08,1.5201e-08,4645.2
-7.2472e-09,-1.2164e-08,1.4159e-08,-7.2475e-09,-1.2164e-08,1.4159e-08,-7.2488e-09,-1.2165e-08,1.4161e-08,-7.2443e-09,-1.2163e-08,1.4157e-08,-7.2453e-09,-1.2162e-08,1.4157e-08,-7.2456e-09,-1.216e-08,1.4155e-08,-7.2169e-09,-1.2139e-08,1.4123e-08,-7.3615e-09,-1.2411e-08,1.443e-08,-7.2492e-09,-1.2182e-08,1.4176e-08,-7.2441e-09,-1.2165e-08,1.4158e-08,-7.247e-09,-1.2163e-08,1.4159e-08,-7.2482e-09,-1.2164e-08,1.416e-08,-7.2464e-09,-1.2165e-08,1.4159e-08,-7.2461e-09,-1.2164e-08,1.4159e-08,-7.2467e-09,-1.2164e-08,1.4159e-08,-7.2468e-09,-1.2164e-08,1.4159e-08,-7.247e-09,-1.2164e-08,1.4159e-08,-7.247e-09,-1.2164e-08,1.4159e-08,-7.247e-09,-1.2164e-08,1.4159e-08,-7.2471e-09,-1.2164e-08,1.4159e-08,-7.2477e-09,-1.2163e-08,1.4159e-08,-7.2478e-09,-1.2164e-08,1.4159e-08,4647.6
-7.6155e-09,-1.0821e-08,1.3232e-08,-7.6155e-09,-1.0821e-08,1.3232e-08,-7.6155e-09,-1.0821e-08,1.3232e-08,-7.6155e-09,-1.0821e-08,1.3232e-08,-7.6155e-09,-1.0821e-08,1.3232e-08,-7.6155e-09,-1.0821e-08,1.3232e-08,-7.6155e-09,-1.0821e-08,1.3232e-08,-7.7672e-09,-1.1021e-08,1.3483e-08,-7.6155e-09,-1.0821e-08,1.3232e-08,-7.6155e-09,-1.0821e-08,1.3232e-08,-7.6155e-09,-1.0821e-08,1.3232e-08,-7.6155e-09,-1.0821e-08,1.3232e-08,-7.6155e-09,-1.0821e-08,1.3232e-08,-7.6155e-09,-1.0821e-08,1.3232e-08,-7.6155e-09,-1.0821e-08,1.3232e-08,-7.6155e-09,-1.0821e-08,1.3232e-08,-7.6155e-09,-1.0821e-08,1.3232e-08,-7.6155e-09,-1.0821e-08,1.3232e-08,-7.6155e-09,-1.0821e-08,1.3232e-08,-7.6155e-09,-1.0821e-08,1.3232e-08,-7.6155e-09,-1.0821e-08,1.3232e-08,-7.6155e-09,-1.0821e-08,1.3232e-08,4650
-7.8395e-09,-9.6176e-09,1.2408e-08,-7.8393e-09,-9.6177e-09,1.2408e-08,-7.8376e-09,-9.6169e-09,1.2406e-08,-7.8419e-09,-9.617e-09,1.2409e-08,-7.8414e-09,-9.6179e-09,1.2409e-08,-7.8419e-09,-9.6196e-09,1.2411e-08,-7.8653e-09,-9.6242e-09,1.2429e-08,-8.011e-09,-9.7645e-09,1.263e-08,-7.8301e-09,-9.602e-09,1.239e-08,-7.8418e-09,-9.6155e-09,1.2408e-08,-7.8398e-09,-9.6177e-09,1.2408e-08,-7.8386e-09,-9.6177e-09,1.2407e-08,-7.8398e-09,-9.6166e-09,1.2407e-08,-7.8403e-09,-9.6169e-09,1.2408e-08,-7.8399e-09,-9.6174e-09,1.2408e-08,-7.8398e-09,-9.6174e-09,1.2408e-08,-7.8397e-09,-9.6175e-09,1.2408e-08,-7.8397e-09,-9.6175e-09,1.2408e-08,-7.8397e-09,-9.6176e-09,1.2408e-08,-7.8396e-09,-9.6177e-09,1.2408e-08,-7.8393e-09,-9.6181e-09,1.2408e-08,-7.8391e-09,-9.6179e-09,1.2408e-08,4652.4
-7.9566e-09,-8.5443e-09,1.1675e-08,-7.9563e-09,-8.5446e-09,1.1675e-08,-7.953e-09,-8.5438e-09,1.1672e-08,-7.9604e-09,-8.5423e-09,1.1676e-08,-7.9599e-09,-8.5442e-09,1.1677e-08,-7.9614e-09,-8.5468e-09,1.168e-08,-7.9997e-09,-8.546e-09,1.1706e-08,-8.1308e-09,-8.6392e-09,1.1864e-08,-7.9322e-09,-8.5182e-09,1.164e-08,-7.9599e-09,-8.5395e-09,1.1674e-08,-7.9573e-09,-8.5444e-09,1.1676e-08,-7.955e-09,-8.5448e-09,1.1675e-08,-7.9568e-09,-8.5423e-09,1.1674e-08,-7.9578e-09,-8.5428e-09,1.1675e-08,-7.9572e-09,-8.5437e-09,1.1675e-08,-7.9571e-09,-8.5438e-09,1.1675e-08,-7.9569e-09,-8.5441e-09,1.1675e-08,-7.9569e-09,-8.5441e-09,1.1675e-08,-7.9569e-09,-8.5442e-09,1.1675e-08,-7.9569e-09,-8.5444e-09,1.1676e-08,-7.9564e-09,-8.5452e-09,1.1676e-08,-7.956e-09,-8.545e-09,1.1675e-08,4654.8
-7.9957e-09,-7.5892e-09,1.1024e-08,-7.9954e-09,-7.5897e-09,1.1024e-08,-7.991e-09,-7.5896e-09,1.1021e-08,-7.9999e-09,-7.5856e-09,1.1025e-08,-7.9998e-09,-7.5881e-09,1.1026e-08,-8.0023e-09,-7.5909e-09,1.103e-08,-8.0462e-09,-7.5807e-09,1.1055e-08,-8.1583e-09,-7.638e-09,1.1176e-08,-7.9533e-09,-7.5595e-09,1.0973e-08,-7.9986e-09,-7.5817e-09,1.1021e-08,-7.9967e-09,-7.5892e-09,1.1025e-08,-7.9938e-09,-7.5903e-09,1.1023e-08,-7.9954e-09,-7.5866e-09,1.1022e-08,-7.9968e-09,-7.5869e-09,1.1023e-08,-7.9964e-09,-7.5883e-09,1.1024e-08,-7.9963e-09,-7.5884e-09,1.1024e-08,-7.9961e-09,-7.5888e-09,1.1024e-08,-7.9961e-09,-7.5889e-09,1.1024e-08,-7.9961e-09,-7.589e-09,1.1024e-08,-7.9962e-09,-7.5892e-09,1.1024e-08,-7.9958e-09,-7.5904e-09,1.1025e-08,-7.9952e-09,-7.5903e-09,1.1024e-08,4657.1
-7.9791e-09,-6.7398e-09,1.0445e-08,-7.9788e-09,-6.7404e-09,1.0445e-08,-7.974e-09,-6.7413e-09,1.0442e-08,-7.9827e-09,-6.7349e-09,1.0444e-08,-7.9832e-09,-6.7376e-09,1.0446e-08,-7.9863e-09,-6.74e-09,1.045e-08,-8.0282e-09,-6.7205e-09,1.047e-08,-8.1195e-09,-6.752e-09,1.056e-08,-7.9183e-09,-6.7137e-09,1.0381e-08,-7.9805e-09,-6.7304e-09,1.044e-08,-7.9802e-09,-6.7395e-09,1.0445e-08,-7.9772e-09,-6.7414e-09,1.0444e-08,-7.978e-09,-6.7369e-09,1.0442e-08,-7.9797e-09,-6.7369e-09,1.0443e-08,-7.9796e-09,-6.7386e-09,1.0444e-08,-7.9795e-09,-6.7387e-09,1.0444e-08,-7.9794e-09,-6.7393e-09,1.0445e-08,-7.9794e-09,-6.7393e-09,1.0445e-08,-7.9795e-09,-6.7395e-09,1.0445e-08,-7.9796e-09,-6.7397e-09,1.0445e-08,-7.9794e-09,-6.7411e-09,1.0446e-08,-7.9788e-09,-6.7411e-09,1.0445e-08,4659.5
-7.9235e-09,-5.9836e-09,9.929e-09,-7.9234e-09,-5.9843e-09,9.9294e-09,-7.9188e-09,-5.9863e-09,9.9269e-09,-7.9259e-09,-5.9781e-09,9.9276e-09,-7.927e-09,-5.9807e-09,9.93e-09,-7.9304e-09,-5.9823e-09,9.9338e-09,-7.9649e-09,-5.9566e-09,9.9459e-09,-8.0356e-09,-5.9704e-09,1.0011e-08,-7.8468e-09,-5.968e-09,9.8585e-09,-7.9227e-09,-5.9734e-09,9.9222e-09,-7.9246e-09,-5.9831e-09,9.9296e-09,-7.9219e-09,-5.9857e-09,9.929e-09,-7.9217e-09,-5.9809e-09,9.926e-09,-7.9234e-09,-5.9806e-09,9.9272e-09,-7.9237e-09,-5.9823e-09,9.9284e-09,-7.9236e-09,-5.9825e-09,9.9285e-09,-7.9237e-09,-5.983e-09,9.9289e-09,-7.9237e-09,-5.9831e-09,9.9289e-09,-7.9239e-09,-5.9832e-09,9.9291e-09,-7.924e-09,-5.9834e-09,9.9293e-09,-7.9242e-09,-5.9849e-09,9.9303e-09,-7.9235e-09,-5.985e-09,9.9299e-09,4661.9
-7.8417e-09,-5.3091e-09,9.4699e-09,-7.8418e-09,-5.3098e-09,9.4703e-09,-7.838e-09,-5.3126e-09,9.4688e-09,-7.8428e-09,-5.3037e-09,9.4678e-09,-7.8442e-09,-5.3059e-09,9.4702e-09,-7.8475e-09,-5.3066e-09,9.4733e-09,-7.8719e-09,-5.2791e-09,9.4782e-09,-7.9237e-09,-5.282e-09,9.5228e-09,-7.754e-09,-5.3093e-09,9.3975e-09,-7.8387e-09,-5.2995e-09,9.462e-09,-7.8427e-09,-5.3084e-09,9.4703e-09,-7.8406e-09,-5.3114e-09,9.4703e-09,-7.8395e-09,-5.3071e-09,9.4669e-09,-7.841e-09,-5.3064e-09,9.4678e-09,-7.8417e-09,-5.3079e-09,9.4692e-09,-7.8416e-09,-5.3081e-09,9.4693e-09,-7.8418e-09,-5.3086e-09,9.4697e-09,-7.8418e-09,-5.3086e-09,9.4697e-09,-7.842e-09,-5.3087e-09,9.4699e-09,-7.8422e-09,-5.3089e-09,9.4702e-09,-7.8426e-09,-5.3101e-09,9.4712e-09,-7.842e-09,-5.3104e-09,9.4709e-09,4664.3
-7.7435e-09,-4.7057e-09,9.0612e-09,-7.7437e-09,-4.7062e-09,9.0616e-09,-7.741e-09,-4.7093e-09,9.061e-09,-7.7433e-09,-4.7012e-09,9.0587e-09,-7.7449e-09,-4.7026e-09,9.0608e-09,-7.7477e-09,-4.7027e-09,9.0632e-09,-7.7621e-09,-4.6777e-09,9.0626e-09,-7.7973e-09,-4.6748e-09,9.0913e-09,-7.651e-09,-4.7249e-09,8.9923e-09,-7.7389e-09,-4.6978e-09,9.0532e-09,-7.7442e-09,-4.7049e-09,9.0614e-09,-7.743e-09,-4.7078e-09,9.0618e-09,-7.7412e-09,-4.7044e-09,9.0585e-09,-7.7424e-09,-4.7036e-09,9.0592e-09,-7.7432e-09,-4.7047e-09,9.0604e-09,-7.7432e-09,-4.7049e-09,9.0606e-09,-7.7435e-09,-4.7052e-09,9.0609e-09,-7.7435e-09,-4.7052e-09,9.061e-09,-7.7437e-09,-4.7053e-09,9.0611e-09,-7.7438e-09,-4.7054e-09,9.0613e-09,-7.7445e-09,-4.7064e-09,9.0624e-09,-7.744e-09,-4.7067e-09,9.0622e-09,4666.7
-7.6363e-09,-4.1637e-09,8.6976e-09,-7.6365e-09,-4.164e-09,8.698e-09,-7.6351e-09,-4.1668e-09,8.6981e-09,-7.6354e-09,-4.1604e-09,8.6953e-09,-7.6368e-09,-4.1612e-09,8.6969e-09,-7.6387e-09,-4.1609e-09,8.6985e-09,-7.6451e-09,-4.1417e-09,8.6949e-09,-7.6665e-09,-4.1369e-09,8.7115e-09,-7.5459e-09,-4.2026e-09,8.6373e-09,-7.6313e-09,-4.1582e-09,8.6906e-09,-7.6367e-09,-4.1629e-09,8.6977e-09,-7.6362e-09,-4.1653e-09,8.6984e-09,-7.6343e-09,-4.1631e-09,8.6956e-09,-7.6351e-09,-4.1622e-09,8.6959e-09,-7.6359e-09,-4.1629e-09,8.697e-09,-7.6359e-09,-4.1631e-09,8.6971e-09,-7.6362e-09,-4.1633e-09,8.6974e-09,-7.6362e-09,-4.1633e-09,8.6974e-09,-7.6363e-09,-4.1633e-09,8.6975e-09,-7.6365e-09,-4.1634e-09,8.6977e-09,-7.6371e-09,-4.164e-09,8.6985e-09,-7.6368e-09,-4.1643e-09,8.6984e-09,4669
-7.5258e-09,-3.6741e-09,8.3747e-09,-7.5259e-09,-3.6743e-09,8.375e-09,-7.5255e-09,-3.6761e-09,8.3754e-09,-7.5248e-09,-3.6723e-09,8.3731e-09,-7.5258e-09,-3.6726e-09,8.3741e-09,-7.5268e-09,-3.6721e-09,8.3748e-09,-7.5282e-09,-3.6607e-09,8.371e-09,-7.5389e-09,-3.6567e-09,8.3789e-09,-7.4441e-09,-3.731e-09,8.3268e-09,-7.5217e-09,-3.6713e-09,8.3699e-09,-7.5259e-09,-3.6736e-09,8.3747e-09,-7.5259e-09,-3.6751e-09,8.3753e-09,-7.5245e-09,-3.674e-09,8.3735e-09,-7.5249e-09,-3.6734e-09,8.3736e-09,-7.5254e-09,-3.6737e-09,8.3743e-09,-7.5255e-09,-3.6738e-09,8.3743e-09,-7.5257e-09,-3.6739e-09,8.3745e-09,-7.5257e-09,-3.6739e-09,8.3746e-09,-7.5258e-09,-3.6739e-09,8.3746e-09,-7.5259e-09,-3.6739e-09,8.3747e-09,-7.5263e-09,-3.6742e-09,8.3752e-09,-7.5262e-09,-3.6744e-09,8.3752e-09,4671.4
-7.4164e-09,-3.2287e-09,8.0887e-09,-7.4164e-09,-3.2287e-09,8.0887e-09,-7.4164e-09,-3.2293e-09,8.089e-09,-7.4159e-09,-3.2282e-09,8.0881e-09,-7.4162e-09,-3.2282e-09,8.0884e-09,-7.4166e-09,-3.228e-09,8.0886e-09,-7.4162e-09,-3.2244e-09,8.0869e-09,-7.4191e-09,-3.2228e-09,8.0889e-09,-7.3488e-09,-3.2996e-09,8.0556e-09,-7.4147e-09,-3.228e-09,8.0869e-09,-7.4164e-09,-3.2285e-09,8.0886e-09,-7.4165e-09,-3.229e-09,8.0889e-09,-7.4159e-09,-3.2287e-09,8.0883e-09,-7.416e-09,-3.2285e-09,8.0883e-09,-7.4162e-09,-3.2285e-09,8.0885e-09,-7.4162e-09,-3.2286e-09,8.0885e-09,-7.4163e-09,-3.2286e-09,8.0886e-09,-7.4163e-09,-3.2286e-09,8.0886e-09,-7.4163e-09,-3.2286e-09,8.0886e-09,-7.4164e-09,-3.2286e-09,8.0887e-09,-7.4165e-09,-3.2286e-09,8.0888e-09,-7.4165e-09,-3.2287e-09,8.0888e-09,4673.8
-7.3112e-09,-2.8194e-09,7.836e-09,-7.3111e-09,-2.8194e-09,7.8359e-09,-7.311e-09,-2.8188e-09,7.8356e-09,-7.3117e-09,-2.8198e-09,7.8366e-09,-7.3114e-09,-2.8198e-09,7.8363e-09,-7.3111e-09,-2.8201e-09,7.8362e-09,-7.3121e-09,-2.8232e-09,7.8382e-09,-7.3099e-09,-2.8249e-09,7.8367e-09,-7.2614e-09,-2.899e-09,7.8187e-09,-7.313e-09,-2.8197e-09,7.8378e-09,-7.3112e-09,-2.8196e-09,7.8361e-09,-7.311e-09,-2.8191e-09,7.8357e-09,-7.3116e-09,-2.8192e-09,7.8363e-09,-7.3116e-09,-2.8195e-09,7.8364e-09,-7.3113e-09,-2.8195e-09,7.8361e-09,-7.3113e-09,-2.8195e-09,7.8361e-09,-7.3112e-09,-2.8195e-09,7.8361e-09,-7.3112e-09,-2.8195e-09,7.836e-09,-7.3112e-09,-2.8195e-09,7.836e-09,-7.3112e-09,-2.8195e-09,7.836e-09,-7.311e-09,-2.8195e-09,7.8358e-09,-7.311e-09,-2.8194e-09,7.8358e-09,4676.2
-7.2122e-09,-2.4387e-09,7.6134e-09,-7.212e-09,-2.4387e-09,7.6132e-09,-7.2112e-09,-2.4371e-09,7.6119e-09,-7.2138e-09,-2.4394e-09,7.6151e-09,-7.213e-09,-2.4397e-09,7.6144e-09,-7.2125e-09,-2.4405e-09,7.6142e-09,-7.2165e-09,-2.4481e-09,7.6205e-09,-7.2117e-09,-2.4531e-09,7.6175e-09,-7.1816e-09,-2.5208e-09,7.6112e-09,-7.218e-09,-2.4383e-09,7.6187e-09,-7.2124e-09,-2.4393e-09,7.6137e-09,-7.2115e-09,-2.4379e-09,7.6124e-09,-7.2132e-09,-2.4379e-09,7.6141e-09,-7.2133e-09,-2.4387e-09,7.6144e-09,-7.2127e-09,-2.4388e-09,7.6138e-09,-7.2126e-09,-2.4388e-09,7.6137e-09,-7.2124e-09,-2.4388e-09,7.6136e-09,-7.2124e-09,-2.4388e-09,7.6136e-09,-7.2123e-09,-2.4389e-09,7.6135e-09,-7.2122e-09,-2.4389e-09,7.6135e-09,-7.2118e-09,-2.439e-09,7.613e-09,-7.2117e-09,-2.4387e-09,7.6129e-09,4678.6
-7.12e-09,-2.0791e-09,7.4174e-09,-7.1197e-09,-2.0791e-09,7.4171e-09,-7.118e-09,-2.077e-09,7.4148e-09,-7.1225e-09,-2.0796e-09,7.4199e-09,-7.1215e-09,-2.0803e-09,7.4191e-09,-7.121e-09,-2.0816e-09,7.419e-09,-7.1289e-09,-2.0911e-09,7.4293e-09,-7.1233e-09,-2.0989e-09,7.4261e-09,-7.1079e-09,-2.1576e-09,7.4281e-09,-7.1295e-09,-2.0763e-09,7.4257e-09,-7.1205e-09,-2.0799e-09,7.4181e-09,-7.1187e-09,-2.0782e-09,7.4158e-09,-7.1213e-09,-2.0775e-09,7.4182e-09,-7.1217e-09,-2.0787e-09,7.4188e-09,-7.1208e-09,-2.0791e-09,7.4181e-09,-7.1206e-09,-2.0791e-09,7.4179e-09,-7.1204e-09,-2.0792e-09,7.4177e-09,-7.1203e-09,-2.0792e-09,7.4177e-09,-7.1203e-09,-2.0793e-09,7.4176e-09,-7.1202e-09,-2.0794e-09,7.4176e-09,-7.1195e-09,-2.0796e-09,7.417e-09,-7.1193e-09,-2.0793e-09,7.4167e-09,4681
-7.0339e-09,-1.7335e-09,7.2443e-09,-7.0335e-09,-1.7337e-09,7.244e-09,-7.0308e-09,-1.7316e-09,7.2409e-09,-7.037e-09,-1.7334e-09,7.2473e-09,-7.0359e-09,-1.7345e-09,7.2465e-09,-7.0357e-09,-1.7362e-09,7.2467e-09,-7.047e-09,-1.7452e-09,7.2599e-09,-7.0421e-09,-1.755e-09,7.2575e-09,-7.0373e-09,-1.8034e-09,7.2647e-09,-7.046e-09,-1.7268e-09,7.2545e-09,-7.0348e-09,-1.7345e-09,7.2454e-09,-7.0319e-09,-1.7327e-09,7.2422e-09,-7.035e-09,-1.7312e-09,7.2449e-09,-7.0358e-09,-1.7326e-09,7.246e-09,-7.0348e-09,-1.7333e-09,7.2452e-09,-7.0346e-09,-1.7334e-09,7.245e-09,-7.0343e-09,-1.7336e-09,7.2448e-09,-7.0343e-09,-1.7336e-09,7.2447e-09,-7.0342e-09,-1.7337e-09,7.2447e-09,-7.0341e-09,-1.7339e-09,7.2447e-09,-7.0334e-09,-1.7344e-09,7.2441e-09,-7.033e-09,-1.734e-09,7.2436e-09,4683.3
-6.9514e-09,-1.3957e-09,7.0902e-09,-6.9511e-09,-1.3959e-09,7.0899e-09,-6.9476e-09,-1.3943e-09,7.0862e-09,-6.9547e-09,-1.3948e-09,7.0932e-09,-6.9538e-09,-1.3963e-09,7.0926e-09,-6.9539e-09,-1.398e-09,7.0931e-09,-6.9674e-09,-1.4048e-09,7.1077e-09,-6.9641e-09,-1.4153e-09,7.1065e-09,-6.9663e-09,-1.4532e-09,7.1163e-09,-6.9646e-09,-1.3839e-09,7.1008e-09,-6.9527e-09,-1.3965e-09,7.0916e-09,-6.9491e-09,-1.3952e-09,7.0877e-09,-6.9521e-09,-1.3928e-09,7.0903e-09,-6.9533e-09,-1.3942e-09,7.0917e-09,-6.9524e-09,-1.3952e-09,7.091e-09,-6.9522e-09,-1.3953e-09,7.0908e-09,-6.9519e-09,-1.3956e-09,7.0906e-09,-6.9519e-09,-1.3956e-09,7.0906e-09,-6.9518e-09,-1.3958e-09,7.0906e-09,-6.9518e-09,-1.396e-09,7.0906e-09,-6.9511e-09,-1.3967e-09,7.09e-09,-6.9506e-09,-1.3963e-09,7.0895e-09,4685.7
-6.869e-09,-1.06e-09,6.9503e-09,-6.8687e-09,-1.0603e-09,6.9501e-09,-6.8649e-09,-1.0596e-09,6.9462e-09,-6.8719e-09,-1.0585e-09,6.9529e-09,-6.8713e-09,-1.0601e-09,6.9526e-09,-6.8718e-09,-1.0617e-09,6.9533e-09,-6.8857e-09,-1.0655e-09,6.9677e-09,-6.8843e-09,-1.0756e-09,6.9678e-09,-6.8904e-09,-1.1035e-09,6.9782e-09,-6.8812e-09,-1.0428e-09,6.9598e-09,-6.8705e-09,-1.0607e-09,6.9519e-09,-6.8665e-09,-1.0601e-09,6.9478e-09,-6.869e-09,-1.0571e-09,6.9498e-09,-6.8704e-09,-1.0582e-09,6.9514e-09,-6.8698e-09,-1.0594e-09,6.951e-09,-6.8696e-09,-1.0595e-09,6.9508e-09,-6.8694e-09,-1.0599e-09,6.9507e-09,-6.8694e-09,-1.0599e-09,6.9507e-09,-6.8694e-09,-1.0601e-09,6.9507e-09,-6.8694e-09,-1.0603e-09,6.9507e-09,-6.8689e-09,-1.0611e-09,6.9504e-09,-6.8683e-09,-1.0609e-09,6.9498e-09,4688.1
-6.7814e-09,-7.227e-10,6.8198e-09,-6.7812e-09,-7.2302e-10,6.8196e-09,-6.7776e-09,-7.232e-10,6.8161e-09,-6.7836e-09,-7.2079e-10,6.8218e-09,-6.7834e-09,-7.223e-10,6.8218e-09,-6.7841e-09,-7.2359e-10,6.8226e-09,-6.7967e-09,-7.2435e-10,6.8352e-09,-6.7969e-09,-7.3308e-10,6.8363e-09,-6.8043e-09,-7.5209e-10,6.8457e-09,-6.7905e-09,-7.0056e-10,6.8266e-09,-6.7829e-09,-7.2296e-10,6.8214e-09,-6.779e-09,-7.233e-10,6.8175e-09,-6.7807e-09,-7.1998e-10,6.8188e-09,-6.7823e-09,-7.207e-10,6.8205e-09,-6.782e-09,-7.2197e-10,6.8203e-09,-6.7818e-09,-7.2211e-10,6.8202e-09,-6.7817e-09,-7.2244e-10,6.8201e-09,-6.7817e-09,-7.2248e-10,6.8201e-09,-6.7817e-09,-7.2265e-10,6.8201e-09,-6.7818e-09,-7.2284e-10,6.8202e-09,-6.7815e-09,-7.2369e-10,6.82e-09,-6.781e-09,-7.2357e-10,6.8195e-09,4690.5
-6.6825e-09,-3.814e-10,6.6934e-09,-6.6824e-09,-3.8169e-10,6.6933e-09,-6.6796e-09,-3.8253e-10,6.6905e-09,-6.6839e-09,-3.795e-10,6.6947e-09,-6.6841e-09,-3.8072e-10,6.6949e-09,-6.6848e-09,-3.8161e-10,6.6957e-09,-6.6946e-09,-3.8019e-10,6.7054e-09,-6.696e-09,-3.8681e-10,6.7071e-09,-6.7028e-09,-3.9853e-10,6.7146e-09,-6.6869e-09,-3.556e-10,6.6964e-09,-6.6839e-09,-3.8131e-10,6.6948e-09,-6.6807e-09,-3.8233e-10,6.6916e-09,-6.6815e-09,-3.7928e-10,6.6922e-09,-6.6829e-09,-3.7959e-10,6.6937e-09,-6.6829e-09,-3.8069e-10,6.6937e-09,-6.6828e-09,-3.8084e-10,6.6936e-09,-6.6828e-09,-3.8112e-10,6.6936e-09,-6.6828e-09,-3.8116e-10,6.6936e-09,-6.6828e-09,-3.8129e-10,6.6937e-09,-6.6829e-09,-3.8144e-10,6.6938e-09,-6.6828e-09,-3.8217e-10,6.6938e-09,-6.6824e-09,-3.8218e-10,6.6933e-09,4692.9
-6.5658e-09,-3.6037e-11,6.5659e-09,-6.5658e-09,-3.6247e-11,6.5659e-09,-6.564e-09,-3.7304e-11,6.5641e-09,-6.5665e-09,-3.4534e-11,6.5666e-09,-6.5667e-09,-3.5346e-11,6.5668e-09,-6.5674e-09,-3.5823e-11,6.5675e-09,-6.5737e-09,-3.3531e-11,6.5738e-09,-6.5753e-09,-3.7729e-11,6.5755e-09,-6.5803e-09,-4.3898e-11,6.5805e-09,-6.5643e-09,-8.4527e-12,6.5643e-09,-6.5669e-09,-3.5733e-11,6.567e-09,-6.5646e-09,-3.6999e-11,6.5647e-09,-6.5647e-09,-3.4716e-11,6.5648e-09,-6.5658e-09,-3.4708e-11,6.5659e-09,-6.566e-09,-3.5486e-11,6.566e-09,-6.5659e-09,-3.5609e-11,6.566e-09,-6.5659e-09,-3.5807e-11,6.566e-09,-6.5659e-09,-3.5833e-11,6.566e-09,-6.566e-09,-3.5913e-11,6.5661e-09,-6.5661e-09,-3.6009e-11,6.5662e-09,-6.5662e-09,-3.6522e-11,6.5663e-09,-6.5658e-09,-3.6602e-11,6.5659e-09,4695.2
-6.4247e-09,3.1123e-10,6.4322e-09,-6.4247e-09,3.1112e-10,6.4322e-09,-6.4239e-09,3.1036e-10,6.4314e-09,-6.4248e-09,3.1204e-10,6.4324e-09,-6.4251e-09,3.1167e-10,6.4326e-09,-6.4254e-09,3.1151e-10,6.433e-09,-6.4282e-09,3.1325e-10,6.4359e-09,-6.4294e-09,3.1138e-10,6.4369e-09,-6.432e-09,3.0906e-10,6.4394e-09,-6.4169e-09,3.384e-10,6.4258e-09,-6.4252e-09,3.1152e-10,6.4328e-09,-6.4242e-09,3.1058e-10,6.4317e-09,-6.424e-09,3.1177e-10,6.4315e-09,-6.4245e-09,3.119e-10,6.4321e-09,-6.4247e-09,3.1152e-10,6.4322e-09,-6.4247e-09,3.1145e-10,6.4322e-09,-6.4247e-09,3.1136e-10,6.4323e-09,-6.4247e-09,3.1134e-10,6.4323e-09,-6.4248e-09,3.1131e-10,6.4323e-09,-6.4248e-09,3.1127e-10,6.4324e-09,-6.4249e-09,3.1102e-10,6.4324e-09,-6.4248e-09,3.1094e-10,6.4323e-09,4697.6
-6.2533e-09,6.5598e-10,6.2876e-09,-6.2533e-09,6.5598e-10,6.2876e-09,-6.2533e-09,6.5598e-10,6.2876e-09,-6.2533e-09,6.5598e-10,6.2876e-09,-6.2533e-09,6.5598e-10,6.2876e-09,-6.2533e-09,6.5598e-10,6.2876e-09,-6.2533e-09,6.5598e-10,6.2876e-09,-6.2533e-09,6.5598e-10,6.2876e-09,-6.2533e-09,6.5598e-10,6.2876e-09,-6.2397e-09,6.8058e-10,6.2767e-09,-6.2533e-09,6.5598e-10,6.2876e-09,-6.2533e-09,6.5598e-10,6.2876e-09,-6.2533e-09,6.5598e-10,6.2876e-09,-6.2533e-09,6.5598e-10,6.2876e-09,-6.2533e-09,6.5598e-10,6.2876e-09,-6.2533e-09,6.5598e-10,6.2876e-09,-6.2533e-09,6.5598e-10,6.2876e-09,-6.2533e-09,6.5598e-10,6.2876e-09,-6.2533e-09,6.5598e-10,6.2876e-09,-6.2533e-09,6.5598e-10,6.2876e-09,-6.2533e-09,6.5598e-10,6.2876e-09,-6.2533e-09,6.5598e-10,6.2876e-09,4700
-6.0474e-09,9.9181e-10,6.1282e-09,-6.0473e-09,9.9189e-10,6.1281e-09,-6.0477e-09,9.9291e-10,6.1286e-09,-6.0476e-09,9.9106e-10,6.1282e-09,-6.0472e-09,9.9128e-10,6.1279e-09,-6.0469e-09,9.9127e-10,6.1276e-09,-6.0452e-09,9.8884e-10,6.1255e-09,-6.0436e-09,9.9e-10,6.1242e-09,-6.0413e-09,9.9103e-10,6.1221e-09,-6.0292e-09,1.012e-09,6.1136e-09,-6.0469e-09,9.912e-10,6.1276e-09,-6.0476e-09,9.9267e-10,6.1285e-09,-6.0483e-09,9.9164e-10,6.129e-09,-6.0478e-09,9.9127e-10,6.1285e-09,-6.0475e-09,9.9153e-10,6.1282e-09,-6.0475e-09,9.916e-10,6.1282e-09,-6.0474e-09,9.9167e-10,6.1282e-09,-6.0474e-09,9.9168e-10,6.1281e-09,-6.0473e-09,9.9169e-10,6.1281e-09,-6.0473e-09,9.9171e-10,6.128e-09,-6.0471e-09,9.9188e-10,6.1279e-09,-6.0472e-09,9.9202e-10,6.128e-09,4702.4
-5.8044e-09,1.3107e-09,5.9505e-09,-5.8042e-09,1.3109e-09,5.9504e-09,-5.8044e-09,1.3129e-09,5.9511e-09,-5.8051e-09,1.3095e-09,5.9509e-09,-5.8043e-09,1.3097e-09,5.9503e-09,-5.8037e-09,1.3096e-09,5.9496e-09,-5.8016e-09,1.3046e-09,5.9465e-09,-5.7985e-09,1.3062e-09,5.9437e-09,-5.7944e-09,1.3072e-09,5.9401e-09,-5.7836e-09,1.3254e-09,5.9335e-09,-5.8038e-09,1.3093e-09,5.9496e-09,-5.8044e-09,1.3125e-09,5.951e-09,-5.8062e-09,1.3108e-09,5.9523e-09,-5.8054e-09,1.3099e-09,5.9514e-09,-5.8047e-09,1.3103e-09,5.9508e-09,-5.8046e-09,1.3104e-09,5.9507e-09,-5.8045e-09,1.3105e-09,5.9506e-09,-5.8044e-09,1.3105e-09,5.9505e-09,-5.8043e-09,1.3105e-09,5.9504e-09,-5.8042e-09,1.3105e-09,5.9503e-09,-5.8038e-09,1.3107e-09,5.95e-09,-5.8039e-09,1.311e-09,5.9502e-09,4704.8
-5.5245e-09,1.6039e-09,5.7526e-09,-5.5242e-09,1.604e-09,5.7524e-09,-5.5238e-09,1.6068e-09,5.7528e-09,-5.5257e-09,1.6024e-09,5.7534e-09,-5.5247e-09,1.6025e-09,5.7524e-09,-5.5239e-09,1.6021e-09,5.7515e-09,-5.5226e-09,1.5951e-09,5.7483e-09,-5.5181e-09,1.5964e-09,5.7444e-09,-5.513e-09,1.5969e-09,5.7396e-09,-5.503e-09,1.6126e-09,5.7344e-09,-5.524e-09,1.6014e-09,5.7515e-09,-5.5239e-09,1.6064e-09,5.7528e-09,-5.5269e-09,1.6046e-09,5.7552e-09,-5.5262e-09,1.6031e-09,5.754e-09,-5.5251e-09,1.6033e-09,5.753e-09,-5.5249e-09,1.6035e-09,5.7529e-09,-5.5247e-09,1.6036e-09,5.7527e-09,-5.5246e-09,1.6036e-09,5.7526e-09,-5.5245e-09,1.6035e-09,5.7525e-09,-5.5243e-09,1.6035e-09,5.7523e-09,-5.5237e-09,1.6037e-09,5.7518e-09,-5.5238e-09,1.6041e-09,5.752e-09,4707.1
-5.2103e-09,1.8622e-09,5.5331e-09,-5.2101e-09,1.8622e-09,5.5329e-09,-5.2088e-09,1.8654e-09,5.5327e-09,-5.2122e-09,1.8609e-09,5.5344e-09,-5.211e-09,1.8607e-09,5.5332e-09,-5.2102e-09,1.8601e-09,5.5322e-09,-5.2103e-09,1.852e-09,5.5297e-09,-5.2051e-09,1.8524e-09,5.5249e-09,-5.1996e-09,1.8521e-09,5.5196e-09,-5.1902e-09,1.8654e-09,5.5153e-09,-5.2105e-09,1.8588e-09,5.5322e-09,-5.209e-09,1.8651e-09,5.5329e-09,-5.2131e-09,1.8638e-09,5.5362e-09,-5.2126e-09,1.8617e-09,5.5351e-09,-5.2112e-09,1.8617e-09,5.5338e-09,-5.211e-09,1.8619e-09,5.5336e-09,-5.2107e-09,1.8619e-09,5.5333e-09,-5.2106e-09,1.8619e-09,5.5333e-09,-5.2105e-09,1.8618e-09,5.5331e-09,-5.2103e-09,1.8617e-09,5.5329e-09,-5.2095e-09,1.8618e-09,5.5322e-09,-5.2095e-09,1.8623e-09,5.5323e-09,4709.5
-4.8675e-09,2.0773e-09,5.2922e-09,-4.8672e-09,2.0773e-09,5.2919e-09,-4.865e-09,2.0802e-09,5.2911e-09,-4.8696e-09,2.0764e-09,5.2938e-09,-4.8684e-09,2.076e-09,5.2926e-09,-4.8678e-09,2.0752e-09,5.2916e-09,-4.8697e-09,2.0671e-09,5.2902e-09,-4.8643e-09,2.0664e-09,5.285e-09,-4.8592e-09,2.0653e-09,5.2799e-09,-4.8503e-09,2.0762e-09,5.276e-09,-4.8686e-09,2.0732e-09,5.2917e-09,-4.8653e-09,2.0802e-09,5.2914e-09,-4.87e-09,2.0797e-09,5.2955e-09,-4.8699e-09,2.0774e-09,5.2945e-09,-4.8685e-09,2.077e-09,5.293e-09,-4.8682e-09,2.0771e-09,5.2928e-09,-4.8679e-09,2.0771e-09,5.2925e-09,-4.8678e-09,2.0771e-09,5.2924e-09,-4.8677e-09,2.0769e-09,5.2923e-09,-4.8675e-09,2.0768e-09,5.2921e-09,-4.8667e-09,2.0767e-09,5.2912e-09,-4.8665e-09,2.0772e-09,5.2913e-09,4711.9
-4.5037e-09,2.2424e-09,5.031e-09,-4.5034e-09,2.2423e-09,5.0307e-09,-4.5007e-09,2.2446e-09,5.0293e-09,-4.5058e-09,2.242e-09,5.0328e-09,-4.5048e-09,2.2414e-09,5.0316e-09,-4.5044e-09,2.2405e-09,5.0308e-09,-4.5077e-09,2.2334e-09,5.0306e-09,-4.5029e-09,2.2318e-09,5.0257e-09,-4.4986e-09,2.2301e-09,5.021e-09,-4.4904e-09,2.2384e-09,5.0174e-09,-4.5061e-09,2.238e-09,5.0312e-09,-4.5008e-09,2.2448e-09,5.0296e-09,-4.5056e-09,2.2453e-09,5.034e-09,-4.506e-09,2.243e-09,5.0334e-09,-4.5047e-09,2.2423e-09,5.0319e-09,-4.5044e-09,2.2424e-09,5.0317e-09,-4.5041e-09,2.2422e-09,5.0313e-09,-4.504e-09,2.2422e-09,5.0313e-09,-4.5039e-09,2.2421e-09,5.0311e-09,-4.5038e-09,2.2419e-09,5.0309e-09,-4.5031e-09,2.2416e-09,5.0301e-09,-4.5028e-09,2.2421e-09,5.0301e-09,4714.3
-4.1286e-09,2.3527e-09,4.7519e-09,-4.1283e-09,2.3526e-09,4.7516e-09,-4.1255e-09,2.354e-09,4.7499e-09,-4.1305e-09,2.3528e-09,4.7536e-09,-4.1298e-09,2.3521e-09,4.7526e-09,-4.1296e-09,2.3512e-09,4.752e-09,-4.1336e-09,2.3459e-09,4.7529e-09,-4.1299e-09,2.3438e-09,4.7486e-09,-4.1266e-09,2.3418e-09,4.7448e-09,-4.1196e-09,2.3475e-09,4.7415e-09,-4.1324e-09,2.3484e-09,4.7531e-09,-4.1255e-09,2.3544e-09,4.75e-09,-4.1297e-09,2.3557e-09,4.7543e-09,-4.1305e-09,2.3537e-09,4.7541e-09,-4.1295e-09,2.3529e-09,4.7527e-09,-4.1292e-09,2.3528e-09,4.7525e-09,-4.129e-09,2.3527e-09,4.7522e-09,-4.1289e-09,2.3526e-09,4.7522e-09,-4.1289e-09,2.3525e-09,4.752e-09,-4.1288e-09,2.3523e-09,4.7519e-09,-4.1282e-09,2.3519e-09,4.7512e-09,-4.1279e-09,2.3523e-09,4.7511e-09,4716.7
-3.7531e-09,2.4062e-09,4.4582e-09,-3.7529e-09,2.4061e-09,4.458e-09,-3.7505e-09,2.4066e-09,4.4562e-09,-3.7545e-09,2.4066e-09,4.4596e-09,-3.7541e-09,2.4059e-09,4.4589e-09,-3.7541e-09,2.4053e-09,4.4585e-09,-3.7579e-09,2.402e-09,4.4599e-09,-3.7554e-09,2.3998e-09,4.4567e-09,-3.7533e-09,2.398e-09,4.454e-09,-3.7479e-09,2.4014e-09,4.4512e-09,-3.7582e-09,2.4026e-09,4.4606e-09,-3.7502e-09,2.407e-09,4.4562e-09,-3.7534e-09,2.4088e-09,4.4598e-09,-3.7544e-09,2.4073e-09,4.4599e-09,-3.7537e-09,2.4065e-09,4.4589e-09,-3.7536e-09,2.4064e-09,4.4587e-09,-3.7534e-09,2.4062e-09,4.4585e-09,-3.7534e-09,2.4062e-09,4.4584e-09,-3.7533e-09,2.4061e-09,4.4584e-09,-3.7533e-09,2.406e-09,4.4582e-09,-3.753e-09,2.4055e-09,4.4577e-09,-3.7526e-09,2.4058e-09,4.4576e-09,4719
-3.3883e-09,2.4037e-09,4.1543e-09,-3.3882e-09,2.4036e-09,4.1542e-09,-3.3866e-09,2.4035e-09,4.1529e-09,-3.3891e-09,2.4041e-09,4.1552e-09,-3.3889e-09,2.4037e-09,4.1548e-09,-3.389e-09,2.4033e-09,4.1547e-09,-3.3917e-09,2.4018e-09,4.156e-09,-3.3906e-09,2.4002e-09,4.1541e-09,-3.3895e-09,2.3989e-09,4.1525e-09,-3.3861e-09,2.4004e-09,4.1506e-09,-3.3945e-09,2.4012e-09,4.1579e-09,-3.3863e-09,2.4038e-09,4.1527e-09,-3.3881e-09,2.4054e-09,4.1551e-09,-3.389e-09,2.4046e-09,4.1554e-09,-3.3887e-09,2.404e-09,4.1548e-09,-3.3886e-09,2.4039e-09,4.1546e-09,-3.3885e-09,2.4037e-09,4.1545e-09,-3.3885e-09,2.4037e-09,4.1545e-09,-3.3885e-09,2.4036e-09,4.1544e-09,-3.3885e-09,2.4036e-09,4.1544e-09,-3.3883e-09,2.4032e-09,4.1541e-09,-3.3881e-09,2.4033e-09,4.1539e-09,4721.4
-3.0449e-09,2.3488e-09,3.8455e-09,-3.0449e-09,2.3488e-09,3.8455e-09,-3.0443e-09,2.3486e-09,3.845e-09,-3.0451e-09,2.349e-09,3.8458e-09,-3.0451e-09,2.3488e-09,3.8457e-09,-3.0452e-09,2.3487e-09,3.8457e-09,-3.0461e-09,2.3484e-09,3.8463e-09,-3.0459e-09,2.3478e-09,3.8457e-09,-3.0456e-09,2.3474e-09,3.8452e-09,-3.0445e-09,2.3477e-09,3.8445e-09,-3.0517e-09,2.3478e-09,3.8503e-09,-3.0441e-09,2.3487e-09,3.8449e-09,-3.0447e-09,2.3494e-09,3.8457e-09,-3.045e-09,2.3492e-09,3.8459e-09,-3.045e-09,2.3489e-09,3.8457e-09,-3.045e-09,2.3489e-09,3.8457e-09,-3.0449e-09,2.3488e-09,3.8456e-09,-3.0449e-09,2.3488e-09,3.8456e-09,-3.0449e-09,2.3488e-09,3.8456e-09,-3.045e-09,2.3488e-09,3.8456e-09,-3.0449e-09,2.3487e-09,3.8455e-09,-3.0448e-09,2.3487e-09,3.8454e-09,4723.8
-2.732e-09,2.2478e-09,3.5379e-09,-2.732e-09,2.2478e-09,3.5379e-09,-2.7325e-09,2.2481e-09,3.5385e-09,-2.7319e-09,2.2475e-09,3.5376e-09,-2.7318e-09,2.2477e-09,3.5377e-09,-2.7318e-09,2.2478e-09,3.5377e-09,-2.7308e-09,2.2479e-09,3.537e-09,-2.7309e-09,2.2485e-09,3.5375e-09,-2.7311e-09,2.249e-09,3.5379e-09,-2.7322e-09,2.2489e-09,3.5387e-09,-2.7389e-09,2.2483e-09,3.5435e-09,-2.7328e-09,2.2481e-09,3.5387e-09,-2.7324e-09,2.2473e-09,3.5378e-09,-2.732e-09,2.2474e-09,3.5376e-09,-2.732e-09,2.2476e-09,3.5377e-09,-2.732e-09,2.2477e-09,3.5378e-09,-2.732e-09,2.2477e-09,3.5378e-09,-2.732e-09,2.2477e-09,3.5378e-09,-2.732e-09,2.2478e-09,3.5378e-09,-2.732e-09,2.2478e-09,3.5378e-09,-2.732e-09,2.2479e-09,3.5379e-09,-2.7321e-09,2.2479e-09,3.538e-09,4726.2
-2.4569e-09,2.1088e-09,3.2379e-09,-2.4569e-09,2.109e-09,3.238e-09,-2.4581e-09,2.1101e-09,3.2396e-09,-2.4567e-09,2.108e-09,3.2371e-09,-2.4565e-09,2.1085e-09,3.2373e-09,-2.4562e-09,2.1087e-09,3.2372e-09,-2.4534e-09,2.1084e-09,3.2349e-09,-2.4534e-09,2.1102e-09,3.2361e-09,-2.4536e-09,2.1116e-09,3.2371e-09,-2.4567e-09,2.1117e-09,3.2395e-09,-2.4633e-09,2.1109e-09,3.244e-09,-2.4591e-09,2.1105e-09,3.2406e-09,-2.4584e-09,2.1075e-09,3.2381e-09,-2.457e-09,2.1076e-09,3.2371e-09,-2.4568e-09,2.1084e-09,3.2375e-09,-2.4569e-09,2.1085e-09,3.2376e-09,-2.4568e-09,2.1087e-09,3.2377e-09,-2.4568e-09,2.1087e-09,3.2377e-09,-2.4568e-09,2.1088e-09,3.2377e-09,-2.4567e-09,2.1088e-09,3.2377e-09,-2.4567e-09,2.1092e-09,3.2379e-09,-2.4569e-09,2.1093e-09,3.2381e-09,4728.6
-2.2243e-09,1.9414e-09,2.9524e-09,-2.2243e-09,1.9416e-09,2.9525e-09,-2.2257e-09,1.9438e-09,2.955e-09,-2.2242e-09,1.9401e-09,2.9515e-09,-2.2238e-09,1.9407e-09,2.9515e-09,-2.2232e-09,1.941e-09,2.9513e-09,-2.2192e-09,1.9396e-09,2.9473e-09,-2.2187e-09,1.9423e-09,2.9487e-09,-2.2186e-09,1.9444e-09,2.95e-09,-2.223e-09,1.9454e-09,2.954e-09,-2.2297e-09,1.9447e-09,2.9586e-09,-2.2275e-09,1.9451e-09,2.9572e-09,-2.2271e-09,1.9399e-09,2.9535e-09,-2.2249e-09,1.9396e-09,2.9516e-09,-2.2243e-09,1.9407e-09,2.9519e-09,-2.2243e-09,1.9409e-09,2.9521e-09,-2.2242e-09,1.9411e-09,2.9521e-09,-2.2242e-09,1.9412e-09,2.9522e-09,-2.2241e-09,1.9412e-09,2.9521e-09,-2.224e-09,1.9413e-09,2.9521e-09,-2.2238e-09,1.9418e-09,2.9523e-09,-2.2241e-09,1.9421e-09,2.9527e-09,4731
-2.0362e-09,1.7555e-09,2.6885e-09,-2.036e-09,1.7557e-09,2.6885e-09,-2.0372e-09,1.7588e-09,2.6914e-09,-2.0363e-09,1.7539e-09,2.6875e-09,-2.0357e-09,1.7545e-09,2.6874e-09,-2.035e-09,1.7547e-09,2.687e-09,-2.0304e-09,1.7519e-09,2.6817e-09,-2.0291e-09,1.7551e-09,2.6828e-09,-2.0285e-09,1.7575e-09,2.684e-09,-2.0336e-09,1.7597e-09,2.6892e-09,-2.0403e-09,1.7595e-09,2.6941e-09,-2.0394e-09,1.7617e-09,2.6949e-09,-2.0403e-09,1.7544e-09,2.6908e-09,-2.0374e-09,1.7533e-09,2.688e-09,-2.0364e-09,1.7545e-09,2.688e-09,-2.0363e-09,1.7548e-09,2.6881e-09,-2.0361e-09,1.7551e-09,2.6881e-09,-2.0361e-09,1.7551e-09,2.6882e-09,-2.0359e-09,1.7552e-09,2.6881e-09,-2.0358e-09,1.7553e-09,2.688e-09,-2.0353e-09,1.7558e-09,2.688e-09,-2.0357e-09,1.7562e-09,2.6886e-09,4733.3
-1.8918e-09,1.5606e-09,2.4524e-09,-1.8916e-09,1.5608e-09,2.4524e-09,-1.892e-09,1.5645e-09,2.4551e-09,-1.8924e-09,1.5589e-09,2.4518e-09,-1.8915e-09,1.5594e-09,2.4514e-09,-1.8907e-09,1.5594e-09,2.4508e-09,-1.8864e-09,1.5554e-09,2.445e-09,-1.8843e-09,1.5584e-09,2.4453e-09,-1.8832e-09,1.5609e-09,2.446e-09,-1.8882e-09,1.5642e-09,2.452e-09,-1.8945e-09,1.5648e-09,2.4572e-09,-1.8941e-09,1.5694e-09,2.4598e-09,-1.8969e-09,1.5604e-09,2.4562e-09,-1.8938e-09,1.5584e-09,2.4526e-09,-1.8923e-09,1.5595e-09,2.4521e-09,-1.8921e-09,1.5599e-09,2.4522e-09,-1.8919e-09,1.5601e-09,2.4521e-09,-1.8918e-09,1.5601e-09,2.4521e-09,-1.8916e-09,1.5602e-09,2.452e-09,-1.8914e-09,1.5602e-09,2.4519e-09,-1.8908e-09,1.5607e-09,2.4517e-09,-1.8911e-09,1.5612e-09,2.4523e-09,4735.7
-1.7883e-09,1.365e-09,2.2497e-09,-1.7881e-09,1.3652e-09,2.2496e-09,-1.7875e-09,1.369e-09,2.2515e-09,-1.7892e-09,1.3635e-09,2.2496e-09,-1.7883e-09,1.3638e-09,2.2489e-09,-1.7875e-09,1.3636e-09,2.2482e-09,-1.7841e-09,1.3588e-09,2.2426e-09,-1.7814e-09,1.3613e-09,2.242e-09,-1.7799e-09,1.3636e-09,2.2422e-09,-1.7842e-09,1.3676e-09,2.248e-09,-1.7897e-09,1.369e-09,2.2532e-09,-1.7886e-09,1.3762e-09,2.2568e-09,-1.7937e-09,1.3661e-09,2.2547e-09,-1.7909e-09,1.3633e-09,2.2507e-09,-1.789e-09,1.3641e-09,2.2497e-09,-1.7888e-09,1.3644e-09,2.2497e-09,-1.7885e-09,1.3646e-09,2.2496e-09,-1.7884e-09,1.3646e-09,2.2496e-09,-1.7882e-09,1.3646e-09,2.2494e-09,-1.788e-09,1.3646e-09,2.2492e-09,-1.7872e-09,1.3649e-09,2.2488e-09,-1.7874e-09,1.3655e-09,2.2494e-09,4738.1
-1.7209e-09,1.1755e-09,2.0841e-09,-1.7207e-09,1.1756e-09,2.0839e-09,-1.7193e-09,1.179e-09,2.0847e-09,-1.7221e-09,1.1743e-09,2.0844e-09,-1.7212e-09,1.1743e-09,2.0836e-09,-1.7205e-09,1.1741e-09,2.0829e-09,-1.7184e-09,1.1691e-09,2.0784e-09,-1.7155e-09,1.1708e-09,2.077e-09,-1.7138e-09,1.1726e-09,2.0765e-09,-1.7169e-09,1.1769e-09,2.0815e-09,-1.7213e-09,1.1788e-09,2.0862e-09,-1.7184e-09,1.1883e-09,2.0893e-09,-1.7259e-09,1.1778e-09,2.0895e-09,-1.7238e-09,1.1744e-09,2.0858e-09,-1.7218e-09,1.1747e-09,2.0844e-09,-1.7215e-09,1.175e-09,2.0843e-09,-1.7212e-09,1.1751e-09,2.0841e-09,-1.7211e-09,1.1751e-09,2.084e-09,-1.721e-09,1.175e-09,2.0838e-09,-1.7208e-09,1.175e-09,2.0836e-09,-1.72e-09,1.1751e-09,2.0831e-09,-1.7201e-09,1.1757e-09,2.0835e-09,4740.5
-1.684e-09,9.9642e-10,1.9567e-09,-1.6838e-09,9.9645e-10,1.9566e-09,-1.682e-09,9.9898e-10,1.9563e-09,-1.6852e-09,9.9572e-10,1.9574e-09,-1.6845e-09,9.9557e-10,1.9567e-09,-1.684e-09,9.9522e-10,1.9561e-09,-1.6831e-09,9.9086e-10,1.9531e-09,-1.6805e-09,9.9175e-10,1.9513e-09,-1.6789e-09,9.9285e-10,1.9505e-09,-1.6807e-09,9.9677e-10,1.954e-09,-1.6837e-09,9.9883e-10,1.9577e-09,-1.678e-09,1.0099e-09,1.9585e-09,-1.6879e-09,9.9947e-10,1.9616e-09,-1.6867e-09,9.9608e-10,1.9588e-09,-1.6849e-09,9.9599e-10,1.9573e-09,-1.6846e-09,9.9614e-10,1.9571e-09,-1.6843e-09,9.9615e-10,1.9569e-09,-1.6843e-09,9.9616e-10,1.9568e-09,-1.6842e-09,9.9608e-10,1.9567e-09,-1.684e-09,9.9599e-10,1.9565e-09,-1.6833e-09,9.9598e-10,1.9559e-09,-1.6833e-09,9.9649e-10,1.9561e-09,4742.9
-1.6717e-09,8.3017e-10,1.8664e-09,-1.6715e-09,8.3016e-10,1.8663e-09,-1.6698e-09,8.3163e-10,1.8654e-09,-1.6726e-09,8.2987e-10,1.8672e-09,-1.6721e-09,8.2965e-10,1.8666e-09,-1.6718e-09,8.2933e-10,1.8662e-09,-1.6719e-09,8.2618e-10,1.8649e-09,-1.6699e-09,8.264e-10,1.8632e-09,-1.6687e-09,8.2694e-10,1.8623e-09,-1.6694e-09,8.2988e-10,1.8643e-09,-1.6711e-09,8.3162e-10,1.8666e-09,-1.662e-09,8.4288e-10,1.8635e-09,-1.6741e-09,8.3318e-10,1.8699e-09,-1.6736e-09,8.3037e-10,1.8683e-09,-1.6724e-09,8.3001e-10,1.867e-09,-1.6721e-09,8.3007e-10,1.8668e-09,-1.6719e-09,8.3002e-10,1.8666e-09,-1.6719e-09,8.3002e-10,1.8666e-09,-1.6718e-09,8.2994e-10,1.8665e-09,-1.6717e-09,8.2985e-10,1.8663e-09,-1.6713e-09,8.2974e-10,1.8659e-09,-1.6711e-09,8.3009e-10,1.8659e-09,4745.2
-1.6783e-09,6.7693e-10,1.8097e-09,-1.6783e-09,6.769e-10,1.8096e-09,-1.6772e-09,6.7744e-10,1.8088e-09,-1.6788e-09,6.7689e-10,1.8102e-09,-1.6786e-09,6.7671e-10,1.8099e-09,-1.6785e-09,6.7652e-10,1.8097e-09,-1.6789e-09,6.7494e-10,1.8095e-09,-1.6779e-09,6.7484e-10,1.8085e-09,-1.6772e-09,6.7498e-10,1.8079e-09,-1.6773e-09,6.7653e-10,1.8086e-09,-1.6779e-09,6.7753e-10,1.8096e-09,-1.6655e-09,6.8764e-10,1.8018e-09,-1.6793e-09,6.789e-10,1.8113e-09,-1.6794e-09,6.7727e-10,1.8108e-09,-1.6787e-09,6.7693e-10,1.8101e-09,-1.6786e-09,6.7693e-10,1.81e-09,-1.6785e-09,6.7688e-10,1.8098e-09,-1.6785e-09,6.7688e-10,1.8098e-09,-1.6784e-09,6.7682e-10,1.8098e-09,-1.6784e-09,6.7677e-10,1.8097e-09,-1.6782e-09,6.7665e-10,1.8095e-09,-1.6781e-09,6.7682e-10,1.8094e-09,4747.6
-1.6998e-09,5.3525e-10,1.7821e-09,-1.6998e-09,5.3525e-10,1.7821e-09,-1.6998e-09,5.3525e-10,1.7821e-09,-1.6998e-09,5.3525e-10,1.7821e-09,-1.6998e-09,5.3525e-10,1.7821e-09,-1.6998e-09,5.3525e-10,1.7821e-09,-1.6998e-09,5.3525e-10,1.7821e-09,-1.6998e-09,5.3525e-10,1.7821e-09,-1.6998e-09,5.3525e-10,1.7821e-09,-1.6998e-09,5.3525e-10,1.7821e-09,-1.6998e-09,5.3525e-10,1.7821e-09,-1.6845e-09,5.4292e-10,1.7698e-09,-1.6998e-09,5.3525e-10,1.7821e-09,-1.6998e-09,5.3525e-10,1.7821e-09,-1.6998e-09,5.3525e-10,1.7821e-09,-1.6998e-09,5.3525e-10,1.7821e-09,-1.6998e-09,5.3525e-10,1.7821e-09,-1.6998e-09,5.3525e-10,1.7821e-09,-1.6998e-09,5.3525e-10,1.7821e-09,-1.6998e-09,5.3525e-10,1.7821e-09,-1.6998e-09,5.3525e-10,1.7821e-09,-1.6998e-09,5.3525e-10,1.7821e-09,4750
-1.7333e-09,4.0261e-10,1.7794e-09,-1.7333e-09,4.0266e-10,1.7795e-09,-1.7346e-09,4.027e-10,1.7807e-09,-1.7328e-09,4.0243e-10,1.7789e-09,-1.733e-09,4.0268e-10,1.7791e-09,-1.733e-09,4.0289e-10,1.7792e-09,-1.732e-09,4.0416e-10,1.7785e-09,-1.7329e-09,4.0465e-10,1.7795e-09,-1.7335e-09,4.0478e-10,1.7801e-09,-1.734e-09,4.0336e-10,1.7803e-09,-1.7338e-09,4.0231e-10,1.7799e-09,-1.7168e-09,4.0659e-10,1.7643e-09,-1.7334e-09,3.9997e-10,1.7789e-09,-1.7325e-09,4.0177e-10,1.7784e-09,-1.7329e-09,4.0242e-10,1.779e-09,-1.733e-09,4.0249e-10,1.7792e-09,-1.7331e-09,4.0258e-10,1.7793e-09,-1.7331e-09,4.026e-10,1.7793e-09,-1.7331e-09,4.0266e-10,1.7793e-09,-1.7332e-09,4.0273e-10,1.7793e-09,-1.7333e-09,4.0294e-10,1.7795e-09,-1.7335e-09,4.0284e-10,1.7797e-09,4752.4
-1.778e-09,2.7615e-10,1.7993e-09,-1.778e-09,2.7626e-10,1.7994e-09,-1.7804e-09,2.7692e-10,1.8018e-09,-1.7772e-09,2.756e-10,1.7985e-09,-1.7773e-09,2.7612e-10,1.7987e-09,-1.7773e-09,2.7651e-10,1.7986e-09,-1.775e-09,2.785e-10,1.7967e-09,-1.7763e-09,2.7975e-10,1.7982e-09,-1.7775e-09,2.8021e-10,1.7995e-09,-1.7789e-09,2.7778e-10,1.8005e-09,-1.779e-09,2.7583e-10,1.8003e-09,-1.7617e-09,2.7629e-10,1.7833e-09,-1.7794e-09,2.7067e-10,1.7999e-09,-1.7767e-09,2.7411e-10,1.7977e-09,-1.7773e-09,2.7561e-10,1.7986e-09,-1.7776e-09,2.7579e-10,1.7988e-09,-1.7777e-09,2.7601e-10,1.799e-09,-1.7777e-09,2.7605e-10,1.799e-09,-1.7777e-09,2.7618e-10,1.799e-09,-1.7777e-09,2.7631e-10,1.799e-09,-1.7779e-09,2.7676e-10,1.7993e-09,-1.7782e-09,2.7665e-10,1.7996e-09,4754.8
-1.8347e-09,1.5331e-10,1.8411e-09,-1.8348e-09,1.5349e-10,1.8412e-09,-1.8378e-09,1.552e-10,1.8444e-09,-1.8339e-09,1.5234e-10,1.8402e-09,-1.8339e-09,1.5307e-10,1.8403e-09,-1.8337e-09,1.5357e-10,1.8401e-09,-1.8301e-09,1.5563e-10,1.8367e-09,-1.8315e-09,1.5768e-10,1.8383e-09,-1.8329e-09,1.5862e-10,1.8398e-09,-1.8355e-09,1.5571e-10,1.8421e-09,-1.8361e-09,1.5322e-10,1.8425e-09,-1.82e-09,1.5001e-10,1.8261e-09,-1.839e-09,1.4545e-10,1.8447e-09,-1.8336e-09,1.4998e-10,1.8398e-09,-1.834e-09,1.5234e-10,1.8403e-09,-1.8343e-09,1.5269e-10,1.8406e-09,-1.8344e-09,1.5302e-10,1.8407e-09,-1.8344e-09,1.5308e-10,1.8408e-09,-1.8343e-09,1.5326e-10,1.8407e-09,-1.8343e-09,1.5345e-10,1.8407e-09,-1.8344e-09,1.5411e-10,1.8409e-09,-1.8349e-09,1.5409e-10,1.8414e-09,4757.1
-1.9059e-09,3.2572e-11,1.9062e-09,-1.906e-09,3.2794e-11,1.9062e-09,-1.909e-09,3.5712e-11,1.9094e-09,-1.9052e-09,3.1231e-11,1.9055e-09,-1.905e-09,3.2072e-11,1.9053e-09,-1.9046e-09,3.2581e-11,1.9049e-09,-1.8999e-09,3.4098e-11,1.9003e-09,-1.9011e-09,3.6817e-11,1.9014e-09,-1.9025e-09,3.8232e-11,1.9029e-09,-1.9061e-09,3.5445e-11,1.9065e-09,-1.9075e-09,3.283e-11,1.9078e-09,-1.8937e-09,2.6669e-11,1.8939e-09,-1.9142e-09,2.3389e-11,1.9143e-09,-1.9055e-09,2.8161e-11,1.9057e-09,-1.9053e-09,3.12e-11,1.9056e-09,-1.9056e-09,3.1704e-11,1.9058e-09,-1.9056e-09,3.2127e-11,1.9058e-09,-1.9056e-09,3.2212e-11,1.9059e-09,-1.9055e-09,3.24e-11,1.9057e-09,-1.9054e-09,3.2605e-11,1.9056e-09,-1.9053e-09,3.3419e-11,1.9056e-09,-1.906e-09,3.3549e-11,1.9063e-09,4759.5
-1.9949e-09,-8.6094e-11,1.9968e-09,-1.9949e-09,-8.5858e-11,1.9967e-09,-1.9973e-09,-8.194e-11,1.999e-09,-1.9945e-09,-8.7658e-11,1.9964e-09,-1.9941e-09,-8.6834e-11,1.996e-09,-1.9936e-09,-8.6398e-11,1.9954e-09,-1.9883e-09,-8.5836e-11,1.9902e-09,-1.9889e-09,-8.2765e-11,1.9906e-09,-1.9901e-09,-8.0994e-11,1.9917e-09,-1.9944e-09,-8.3157e-11,1.9961e-09,-1.9963e-09,-8.5486e-11,1.9982e-09,-1.9857e-09,-9.3467e-11,1.9879e-09,-2.0078e-09,-9.5034e-11,2.01e-09,-1.9956e-09,-9.1104e-11,1.9977e-09,-1.9946e-09,-8.7741e-11,1.9965e-09,-1.9947e-09,-8.7123e-11,1.9966e-09,-1.9946e-09,-8.6664e-11,1.9965e-09,-1.9946e-09,-8.6566e-11,1.9965e-09,-1.9944e-09,-8.6395e-11,1.9963e-09,-1.9943e-09,-8.6206e-11,1.9961e-09,-1.994e-09,-8.5358e-11,1.9958e-09,-1.9947e-09,-8.5054e-11,1.9965e-09,4761.9
-2.1052e-09,-2.0095e-10,2.1148e-09,-2.1052e-09,-2.0073e-10,2.1147e-09,-2.1066e-09,-1.9632e-10,2.1158e-09,-2.1052e-09,-2.0252e-10,2.1149e-09,-2.1046e-09,-2.0183e-10,2.1143e-09,-2.104e-09,-2.0153e-10,2.1137e-09,-2.0989e-09,-2.0204e-10,2.1086e-09,-2.0988e-09,-1.9902e-10,2.1082e-09,-2.0996e-09,-1.9711e-10,2.1088e-09,-2.1042e-09,-1.9835e-10,2.1135e-09,-2.1064e-09,-2.0009e-10,2.1159e-09,-2.0993e-09,-2.0856e-10,2.1096e-09,-2.1228e-09,-2.0782e-10,2.1329e-09,-2.1072e-09,-2.0589e-10,2.1172e-09,-2.1053e-09,-2.0266e-10,2.115e-09,-2.1053e-09,-2.0201e-10,2.115e-09,-2.1051e-09,-2.0157e-10,2.1147e-09,-2.1051e-09,-2.0147e-10,2.1147e-09,-2.1049e-09,-2.0135e-10,2.1145e-09,-2.1046e-09,-2.012e-10,2.1142e-09,-2.1042e-09,-2.0044e-10,2.1137e-09,-2.1048e-09,-1.9999e-10,2.1143e-09,4764.3
-2.2402e-09,-3.0845e-10,2.2614e-09,-2.2401e-09,-3.0828e-10,2.2612e-09,-2.2404e-09,-3.0405e-10,2.261e-09,-2.2405e-09,-3.0982e-10,2.2618e-09,-2.2399e-09,-3.0934e-10,2.2611e-09,-2.2393e-09,-3.092e-10,2.2605e-09,-2.2349e-09,-3.1058e-10,2.2564e-09,-2.2342e-09,-3.08e-10,2.2554e-09,-2.2346e-09,-3.062e-10,2.2555e-09,-2.2388e-09,-3.0648e-10,2.2597e-09,-2.241e-09,-3.0752e-10,2.262e-09,-2.2371e-09,-3.152e-10,2.2592e-09,-2.2617e-09,-3.1147e-10,2.283e-09,-2.2431e-09,-3.1264e-10,2.2648e-09,-2.2406e-09,-3.0999e-10,2.262e-09,-2.2405e-09,-3.0939e-10,2.2617e-09,-2.2402e-09,-3.0904e-10,2.2614e-09,-2.2402e-09,-3.0895e-10,2.2614e-09,-2.24e-09,-3.0888e-10,2.2612e-09,-2.2397e-09,-3.088e-10,2.2609e-09,-2.2392e-09,-3.0822e-10,2.2603e-09,-2.2396e-09,-3.0771e-10,2.2607e-09,4766.7
-2.402e-09,-4.0349e-10,2.4357e-09,-2.4019e-09,-4.0338e-10,2.4355e-09,-2.4013e-09,-4e-10,2.4344e-09,-2.4025e-09,-4.0448e-10,2.4363e-09,-2.4019e-09,-4.0423e-10,2.4357e-09,-2.4014e-09,-4.0422e-10,2.4352e-09,-2.3983e-09,-4.06e-10,2.4324e-09,-2.3973e-09,-4.0414e-10,2.4312e-09,-2.3973e-09,-4.0271e-10,2.4309e-09,-2.4006e-09,-4.0227e-10,2.4341e-09,-2.4024e-09,-4.0267e-10,2.4359e-09,-2.401e-09,-4.0855e-10,2.4355e-09,-2.4259e-09,-4.0124e-10,2.4589e-09,-2.4052e-09,-4.0641e-10,2.4393e-09,-2.4026e-09,-4.0465e-10,2.4365e-09,-2.4024e-09,-4.0419e-10,2.4362e-09,-2.4021e-09,-4.0396e-10,2.4358e-09,-2.4021e-09,-4.0389e-10,2.4358e-09,-2.4019e-09,-4.0388e-10,2.4356e-09,-2.4017e-09,-4.0385e-10,2.4354e-09,-2.4012e-09,-4.035e-10,2.4348e-09,-2.4014e-09,-4.0302e-10,2.435e-09,4769
-2.5912e-09,-4.7982e-10,2.6353e-09,-2.5911e-09,-4.7977e-10,2.6352e-09,-2.5902e-09,-4.777e-10,2.6339e-09,-2.5917e-09,-4.8037e-10,2.6358e-09,-2.5913e-09,-4.803e-10,2.6354e-09,-2.591e-09,-4.8035e-10,2.6351e-09,-2.5892e-09,-4.819e-10,2.6337e-09,-2.5884e-09,-4.8087e-10,2.6327e-09,-2.5882e-09,-4.7998e-10,2.6323e-09,-2.5902e-09,-4.7928e-10,2.6342e-09,-2.5914e-09,-4.7927e-10,2.6353e-09,-2.5913e-09,-4.8279e-10,2.6359e-09,-2.6156e-09,-4.7155e-10,2.6578e-09,-2.5939e-09,-4.8129e-10,2.6381e-09,-2.5918e-09,-4.8048e-10,2.636e-09,-2.5916e-09,-4.8021e-10,2.6357e-09,-2.5914e-09,-4.801e-10,2.6355e-09,-2.5913e-09,-4.8007e-10,2.6354e-09,-2.5912e-09,-4.8008e-10,2.6353e-09,-2.5911e-09,-4.801e-10,2.6352e-09,-2.5907e-09,-4.7995e-10,2.6348e-09,-2.5908e-09,-4.7961e-10,2.6348e-09,4771.4
-2.8066e-09,-5.3068e-10,2.8563e-09,-2.8065e-09,-5.3067e-10,2.8563e-09,-2.8061e-09,-5.3004e-10,2.8557e-09,-2.8068e-09,-5.3083e-10,2.8565e-09,-2.8066e-09,-5.3084e-10,2.8564e-09,-2.8065e-09,-5.3088e-10,2.8563e-09,-2.806e-09,-5.3153e-10,2.8559e-09,-2.8057e-09,-5.3125e-10,2.8555e-09,-2.8056e-09,-5.3096e-10,2.8554e-09,-2.8062e-09,-5.3059e-10,2.8559e-09,-2.8066e-09,-5.305e-10,2.8563e-09,-2.8068e-09,-5.3158e-10,2.8567e-09,-2.8293e-09,-5.1644e-10,2.876e-09,-2.8077e-09,-5.31e-10,2.8574e-09,-2.8068e-09,-5.3087e-10,2.8566e-09,-2.8067e-09,-5.3079e-10,2.8565e-09,-2.8066e-09,-5.3077e-10,2.8564e-09,-2.8066e-09,-5.3076e-10,2.8564e-09,-2.8066e-09,-5.3078e-10,2.8563e-09,-2.8066e-09,-5.3079e-10,2.8563e-09,-2.8064e-09,-5.3077e-10,2.8562e-09,-2.8064e-09,-5.3065e-10,2.8561e-09,4773.8
-3.0447e-09,-5.4948e-10,3.0939e-09,-3.0447e-09,-5.4948e-10,3.0939e-09,-3.0454e-09,-5.4999e-10,3.0946e-09,-3.0445e-09,-5.4937e-10,3.0936e-09,-3.0446e-09,-5.4934e-10,3.0938e-09,-3.0447e-09,-5.4928e-10,3.0938e-09,-3.045e-09,-5.4852e-10,3.0941e-09,-3.0454e-09,-5.4873e-10,3.0945e-09,-3.0456e-09,-5.4898e-10,3.0947e-09,-3.0451e-09,-5.4949e-10,3.0942e-09,-3.0447e-09,-5.4965e-10,3.0939e-09,-3.0443e-09,-5.4872e-10,3.0933e-09,-3.0637e-09,-5.3015e-10,3.1092e-09,-3.0434e-09,-5.4941e-10,3.0926e-09,-3.0444e-09,-5.4935e-10,3.0935e-09,-3.0445e-09,-5.494e-10,3.0937e-09,-3.0446e-09,-5.4941e-10,3.0938e-09,-3.0446e-09,-5.4941e-10,3.0938e-09,-3.0446e-09,-5.4939e-10,3.0938e-09,-3.0447e-09,-5.4936e-10,3.0939e-09,-3.0448e-09,-5.4935e-10,3.094e-09,-3.0449e-09,-5.4947e-10,3.094e-09,4776.2
-3.3003e-09,-5.3043e-10,3.3427e-09,-3.3004e-09,-5.3041e-10,3.3428e-09,-3.3027e-09,-5.3144e-10,3.3452e-09,-3.2997e-09,-5.3029e-10,3.342e-09,-3.3e-09,-5.3009e-10,3.3423e-09,-3.3002e-09,-5.2987e-10,3.3425e-09,-3.3008e-09,-5.2745e-10,3.3427e-09,-3.3021e-09,-5.2778e-10,3.344e-09,-3.3027e-09,-5.2841e-10,3.3447e-09,-3.3014e-09,-5.3021e-10,3.3437e-09,-3.3006e-09,-5.3089e-10,3.343e-09,-3.2988e-09,-5.2867e-10,3.3409e-09,-3.3141e-09,-5.0763e-10,3.3528e-09,-3.2963e-09,-5.3118e-10,3.3388e-09,-3.2993e-09,-5.3027e-10,3.3416e-09,-3.2997e-09,-5.3034e-10,3.3421e-09,-3.3e-09,-5.3029e-10,3.3423e-09,-3.3001e-09,-5.3029e-10,3.3424e-09,-3.3002e-09,-5.302e-10,3.3425e-09,-3.3003e-09,-5.301e-10,3.3426e-09,-3.3007e-09,-5.2996e-10,3.343e-09,-3.3008e-09,-5.303e-10,3.3432e-09,4778.6
-3.5668e-09,-4.6919e-10,3.5975e-09,-3.5669e-09,-4.6912e-10,3.5976e-09,-3.571e-09,-4.6982e-10,3.6017e-09,-3.5657e-09,-4.6921e-10,3.5964e-09,-3.5661e-09,-4.6878e-10,3.5968e-09,-3.5663e-09,-4.6839e-10,3.597e-09,-3.5665e-09,-4.6438e-10,3.5966e-09,-3.5686e-09,-4.6447e-10,3.5987e-09,-3.5698e-09,-4.6523e-10,3.6e-09,-3.5683e-09,-4.6849e-10,3.5989e-09,-3.5673e-09,-4.698e-10,3.5981e-09,-3.564e-09,-4.6717e-10,3.5945e-09,-3.5746e-09,-4.4498e-10,3.6021e-09,-3.56e-09,-4.7215e-10,3.5912e-09,-3.565e-09,-4.6932e-10,3.5958e-09,-3.5658e-09,-4.6926e-10,3.5965e-09,-3.5662e-09,-4.6908e-10,3.5969e-09,-3.5663e-09,-4.6906e-10,3.597e-09,-3.5664e-09,-4.6888e-10,3.5971e-09,-3.5665e-09,-4.687e-10,3.5972e-09,-3.5671e-09,-4.6833e-10,3.5977e-09,-3.5675e-09,-4.6879e-10,3.5982e-09,4781
-3.8363e-09,-3.6319e-10,3.8535e-09,-3.8365e-09,-3.6306e-10,3.8536e-09,-3.8419e-09,-3.6265e-10,3.859e-09,-3.8349e-09,-3.6353e-10,3.8521e-09,-3.8354e-09,-3.6287e-10,3.8525e-09,-3.8355e-09,-3.6232e-10,3.8526e-09,-3.8346e-09,-3.5713e-10,3.8512e-09,-3.8373e-09,-3.5668e-10,3.8538e-09,-3.839e-09,-3.5732e-10,3.8556e-09,-3.838e-09,-3.619e-10,3.855e-09,-3.8371e-09,-3.6379e-10,3.8543e-09,-3.8325e-09,-3.6159e-10,3.8495e-09,-3.8381e-09,-3.3976e-10,3.8531e-09,-3.8275e-09,-3.6974e-10,3.8454e-09,-3.834e-09,-3.6392e-10,3.8512e-09,-3.835e-09,-3.6358e-10,3.8522e-09,-3.8355e-09,-3.6321e-10,3.8527e-09,-3.8357e-09,-3.6316e-10,3.8528e-09,-3.8358e-09,-3.629e-10,3.8529e-09,-3.8358e-09,-3.6263e-10,3.8529e-09,-3.8365e-09,-3.6198e-10,3.8535e-09,-3.8371e-09,-3.6246e-10,3.8542e-09,4783.3
-4.1009e-09,-2.1187e-10,4.1063e-09,-4.101e-09,-2.1168e-10,4.1065e-09,-4.1071e-09,-2.0963e-10,4.1124e-09,-4.0995e-09,-2.126e-10,4.105e-09,-4.0998e-09,-2.1175e-10,4.1052e-09,-4.0998e-09,-2.111e-10,4.1052e-09,-4.0975e-09,-2.054e-10,4.1027e-09,-4.1003e-09,-2.0428e-10,4.1054e-09,-4.1025e-09,-2.0457e-10,4.1076e-09,-4.1023e-09,-2.1004e-10,4.1077e-09,-4.1018e-09,-2.1231e-10,4.1073e-09,-4.0965e-09,-2.1112e-10,4.1019e-09,-4.0976e-09,-1.9118e-10,4.1021e-09,-4.0915e-09,-2.2306e-10,4.0975e-09,-4.0983e-09,-2.1337e-10,4.1039e-09,-4.0995e-09,-2.1265e-10,4.105e-09,-4.1e-09,-2.121e-10,4.1055e-09,-4.1001e-09,-2.12e-10,4.1056e-09,-4.1002e-09,-2.1168e-10,4.1056e-09,-4.1002e-09,-2.1135e-10,4.1056e-09,-4.1008e-09,-2.1045e-10,4.1061e-09,-4.1016e-09,-2.1082e-10,4.107e-09,4785.7
-4.3527e-09,-1.6576e-11,4.3527e-09,-4.3528e-09,-1.6352e-11,4.3528e-09,-4.3586e-09,-1.2595e-11,4.3586e-09,-4.3515e-09,-1.7641e-11,4.3515e-09,-4.3516e-09,-1.6707e-11,4.3516e-09,-4.3515e-09,-1.6057e-11,4.3515e-09,-4.3478e-09,-1.0621e-11,4.3479e-09,-4.3504e-09,-8.8746e-12,4.3504e-09,-4.3527e-09,-8.7212e-12,4.3527e-09,-4.3537e-09,-1.4431e-11,4.3537e-09,-4.3538e-09,-1.6784e-11,4.3538e-09,-4.3484e-09,-1.6844e-11,4.3484e-09,-4.3459e-09,-4.1944e-14,4.3459e-09,-4.3445e-09,-3.289e-11,4.3446e-09,-4.3504e-09,-1.8846e-11,4.3504e-09,-4.3515e-09,-1.7731e-11,4.3515e-09,-4.3519e-09,-1.7027e-11,4.3519e-09,-4.352e-09,-1.689e-11,4.352e-09,-4.3519e-09,-1.6551e-11,4.352e-09,-4.3519e-09,-1.6207e-11,4.3519e-09,-4.3523e-09,-1.5138e-11,4.3523e-09,-4.3532e-09,-1.5321e-11,4.3532e-09,4788.1
-4.585e-09,2.1969e-10,4.5903e-09,-4.5851e-09,2.1992e-10,4.5904e-09,-4.5897e-09,2.2491e-10,4.5952e-09,-4.5841e-09,2.1844e-10,4.5893e-09,-4.584e-09,2.1933e-10,4.5893e-09,-4.5838e-09,2.1989e-10,4.589e-09,-4.5792e-09,2.2434e-10,4.5847e-09,-4.5813e-09,2.2648e-10,4.5869e-09,-4.5834e-09,2.2707e-10,4.589e-09,-4.5855e-09,2.2184e-10,4.5909e-09,-4.586e-09,2.1973e-10,4.5913e-09,-4.5813e-09,2.1856e-10,4.5865e-09,-4.5766e-09,2.3139e-10,4.5824e-09,-4.58e-09,1.9852e-10,4.5843e-09,-4.5832e-09,2.1688e-10,4.5884e-09,-4.5841e-09,2.183e-10,4.5893e-09,-4.5843e-09,2.1907e-10,4.5896e-09,-4.5844e-09,2.1923e-10,4.5897e-09,-4.5843e-09,2.1954e-10,4.5896e-09,-4.5842e-09,2.1985e-10,4.5895e-09,-4.5843e-09,2.2094e-10,4.5896e-09,-4.5852e-09,2.2098e-10,4.5906e-09,4790.5
-4.7924e-09,4.9276e-10,4.8176e-09,-4.7924e-09,4.9296e-10,4.8176e-09,-4.7952e-09,4.9826e-10,4.821e-09,-4.7919e-09,4.9155e-10,4.817e-09,-4.7916e-09,4.9227e-10,4.8168e-09,-4.7913e-09,4.9268e-10,4.8165e-09,-4.7865e-09,4.9567e-10,4.8121e-09,-4.7879e-09,4.9783e-10,4.8137e-09,-4.7895e-09,4.987e-10,4.8154e-09,-4.7923e-09,4.9461e-10,4.8178e-09,-4.7932e-09,4.9299e-10,4.8184e-09,-4.7896e-09,4.9117e-10,4.8147e-09,-4.7842e-09,4.9978e-10,4.8102e-09,-4.7923e-09,4.6783e-10,4.8151e-09,-4.7913e-09,4.8986e-10,4.8163e-09,-4.7918e-09,4.9136e-10,4.817e-09,-4.7919e-09,4.9208e-10,4.8171e-09,-4.7919e-09,4.9224e-10,4.8171e-09,-4.7918e-09,4.9249e-10,4.817e-09,-4.7916e-09,4.9273e-10,4.8169e-09,-4.7915e-09,4.9367e-10,4.8168e-09,-4.7923e-09,4.9389e-10,4.8177e-09,4792.9
-4.9708e-09,7.9792e-10,5.0344e-09,-4.9707e-09,7.9806e-10,5.0344e-09,-4.9717e-09,8.0251e-10,5.0361e-09,-4.9706e-09,7.9697e-10,5.0341e-09,-4.9703e-09,7.9744e-10,5.0339e-09,-4.97e-09,7.9768e-10,5.0336e-09,-4.966e-09,7.9913e-10,5.0299e-09,-4.9666e-09,8.0089e-10,5.0308e-09,-4.9677e-09,8.0178e-10,5.032e-09,-4.9704e-09,7.992e-10,5.0343e-09,-4.9713e-09,7.9821e-10,5.0349e-09,-4.9691e-09,7.9638e-10,5.0325e-09,-4.9645e-09,8.0112e-10,5.0287e-09,-4.9771e-09,7.7104e-10,5.0365e-09,-4.9705e-09,7.9547e-10,5.0337e-09,-4.9706e-09,7.9677e-10,5.0341e-09,-4.9705e-09,7.9733e-10,5.0341e-09,-4.9705e-09,7.9746e-10,5.0341e-09,-4.9704e-09,7.9761e-10,5.034e-09,-4.9702e-09,7.9776e-10,5.0338e-09,-4.9699e-09,7.9842e-10,5.0337e-09,-4.9705e-09,7.9872e-10,5.0343e-09,4795.2
-5.1179e-09,1.1305e-09,5.2412e-09,-5.1178e-09,1.1306e-09,5.2412e-09,-5.1177e-09,1.1331e-09,5.2417e-09,-5.1179e-09,1.13e-09,5.2412e-09,-5.1177e-09,1.1302e-09,5.241e-09,-5.1175e-09,1.1303e-09,5.2408e-09,-5.1151e-09,1.1306e-09,5.2386e-09,-5.1153e-09,1.1316e-09,5.2389e-09,-5.1157e-09,1.1322e-09,5.2395e-09,-5.1175e-09,1.1311e-09,5.241e-09,-5.1181e-09,1.1307e-09,5.2415e-09,-5.1172e-09,1.1296e-09,5.2404e-09,-5.1146e-09,1.1313e-09,5.2382e-09,-5.1313e-09,1.104e-09,5.2487e-09,-5.118e-09,1.1291e-09,5.2411e-09,-5.1179e-09,1.1299e-09,5.2412e-09,-5.1178e-09,1.1302e-09,5.2411e-09,-5.1178e-09,1.1303e-09,5.2411e-09,-5.1177e-09,1.1303e-09,5.241e-09,-5.1176e-09,1.1304e-09,5.2409e-09,-5.1174e-09,1.1307e-09,5.2408e-09,-5.1176e-09,1.1309e-09,5.2411e-09,4797.6
-5.2326e-09,1.4867e-09,5.4397e-09,-5.2326e-09,1.4867e-09,5.4397e-09,-5.2326e-09,1.4867e-09,5.4397e-09,-5.2326e-09,1.4867e-09,5.4397e-09,-5.2326e-09,1.4867e-09,5.4397e-09,-5.2326e-09,1.4867e-09,5.4397e-09,-5.2326e-09,1.4867e-09,5.4397e-09,-5.2326e-09,1.4867e-09,5.4397e-09,-5.2326e-09,1.4867e-09,5.4397e-09,-5.2326e-09,1.4867e-09,5.4397e-09,-5.2326e-09,1.4867e-09,5.4397e-09,-5.2326e-09,1.4867e-09,5.4397e-09,-5.2326e-09,1.4867e-09,5.4397e-09,-5.2528e-09,1.4631e-09,5.4527e-09,-5.2326e-09,1.4867e-09,5.4397e-09,-5.2326e-09,1.4867e-09,5.4397e-09,-5.2326e-09,1.4867e-09,5.4397e-09,-5.2326e-09,1.4867e-09,5.4397e-09,-5.2326e-09,1.4867e-09,5.4397e-09,-5.2326e-09,1.4867e-09,5.4397e-09,-5.2326e-09,1.4867e-09,5.4397e-09,-5.2326e-09,1.4867e-09,5.4397e-09,4800
-5.3147e-09,1.8637e-09,5.632e-09,-5.3148e-09,1.8637e-09,5.6321e-09,-5.3163e-09,1.8612e-09,5.6327e-09,-5.3145e-09,1.8642e-09,5.6319e-09,-5.3148e-09,1.8641e-09,5.6322e-09,-5.315e-09,1.8641e-09,5.6324e-09,-5.3175e-09,1.8649e-09,5.6351e-09,-5.3179e-09,1.8639e-09,5.6351e-09,-5.3177e-09,1.8631e-09,5.6346e-09,-5.3153e-09,1.8633e-09,5.6325e-09,-5.3146e-09,1.8634e-09,5.6318e-09,-5.3148e-09,1.8648e-09,5.6325e-09,-5.3176e-09,1.8644e-09,5.635e-09,-5.3403e-09,1.8452e-09,5.6501e-09,-5.3137e-09,1.8652e-09,5.6316e-09,-5.3143e-09,1.8643e-09,5.6319e-09,-5.3146e-09,1.8641e-09,5.632e-09,-5.3147e-09,1.864e-09,5.6321e-09,-5.3148e-09,1.864e-09,5.6322e-09,-5.3149e-09,1.864e-09,5.6323e-09,-5.3153e-09,1.8638e-09,5.6326e-09,-5.3152e-09,1.8634e-09,5.6324e-09,4802.4
-5.364e-09,2.2605e-09,5.8209e-09,-5.3642e-09,2.2604e-09,5.821e-09,-5.3686e-09,2.2564e-09,5.8235e-09,-5.3633e-09,2.2612e-09,5.8205e-09,-5.3639e-09,2.2612e-09,5.821e-09,-5.3643e-09,2.2613e-09,5.8214e-09,-5.369e-09,2.2642e-09,5.8269e-09,-5.3701e-09,2.2624e-09,5.8272e-09,-5.3701e-09,2.2607e-09,5.8266e-09,-5.3653e-09,2.26e-09,5.8218e-09,-5.3639e-09,2.2599e-09,5.8206e-09,-5.3637e-09,2.2626e-09,5.8214e-09,-5.3688e-09,2.263e-09,5.8262e-09,-5.393e-09,2.2488e-09,5.843e-09,-5.3609e-09,2.2632e-09,5.8191e-09,-5.3629e-09,2.2615e-09,5.8202e-09,-5.3636e-09,2.2612e-09,5.8207e-09,-5.3637e-09,2.261e-09,5.8208e-09,-5.364e-09,2.2611e-09,5.8211e-09,-5.3642e-09,2.2611e-09,5.8213e-09,-5.3651e-09,2.2609e-09,5.822e-09,-5.365e-09,2.2602e-09,5.8216e-09,4804.8
-5.3794e-09,2.6774e-09,6.0088e-09,-5.3796e-09,2.6774e-09,6.009e-09,-5.3875e-09,2.6735e-09,6.0144e-09,-5.3781e-09,2.6782e-09,6.008e-09,-5.3789e-09,2.6783e-09,6.0089e-09,-5.3795e-09,2.6786e-09,6.0095e-09,-5.3853e-09,2.6846e-09,6.0174e-09,-5.3874e-09,2.6824e-09,6.0183e-09,-5.388e-09,2.68e-09,6.0177e-09,-5.3813e-09,2.6772e-09,6.0105e-09,-5.3795e-09,2.6766e-09,6.0086e-09,-5.3783e-09,2.6801e-09,6.0091e-09,-5.3847e-09,2.6822e-09,6.0158e-09,-5.409e-09,2.6733e-09,6.0336e-09,-5.3734e-09,2.6805e-09,6.0049e-09,-5.3773e-09,2.6786e-09,6.0075e-09,-5.3785e-09,2.6783e-09,6.0084e-09,-5.3787e-09,2.6781e-09,6.0086e-09,-5.3791e-09,2.6783e-09,6.009e-09,-5.3795e-09,2.6784e-09,6.0094e-09,-5.3807e-09,2.6784e-09,6.0105e-09,-5.3808e-09,2.6773e-09,6.0101e-09,4807.1
-5.3579e-09,3.1162e-09,6.1982e-09,-5.3582e-09,3.1162e-09,6.1985e-09,-5.3694e-09,3.1142e-09,6.2071e-09,-5.3562e-09,3.1167e-09,6.1969e-09,-5.3571e-09,3.1171e-09,6.198e-09,-5.3577e-09,3.1176e-09,6.1987e-09,-5.3631e-09,3.127e-09,6.2081e-09,-5.3663e-09,3.1248e-09,6.2098e-09,-5.3677e-09,3.1221e-09,6.2097e-09,-5.3602e-09,3.1165e-09,6.2004e-09,-5.3583e-09,3.1152e-09,6.1981e-09,-5.3559e-09,3.1189e-09,6.1978e-09,-5.3625e-09,3.1231e-09,6.2057e-09,-5.3855e-09,3.1192e-09,6.2236e-09,-5.3486e-09,3.1184e-09,6.1913e-09,-5.3549e-09,3.117e-09,6.196e-09,-5.3565e-09,3.1169e-09,6.1974e-09,-5.3569e-09,3.1168e-09,6.1977e-09,-5.3573e-09,3.1171e-09,6.1982e-09,-5.3577e-09,3.1174e-09,6.1987e-09,-5.3592e-09,3.1178e-09,6.2002e-09,-5.3597e-09,3.1165e-09,6.1999e-09,4809.5
-5.294e-09,3.5787e-09,6.3901e-09,-5.2943e-09,3.5788e-09,6.3905e-09,-5.3073e-09,3.5804e-09,6.4021e-09,-5.292e-09,3.5788e-09,6.3885e-09,-5.2929e-09,3.5795e-09,6.3897e-09,-5.2933e-09,3.5802e-09,6.3904e-09,-5.2967e-09,3.5924e-09,6.4e-09,-5.3008e-09,3.5909e-09,6.4026e-09,-5.3031e-09,3.5882e-09,6.403e-09,-5.2964e-09,3.5797e-09,6.3926e-09,-5.2947e-09,3.5778e-09,6.3902e-09,-5.2912e-09,3.5811e-09,6.3891e-09,-5.2969e-09,3.5869e-09,6.3971e-09,-5.3172e-09,3.5875e-09,6.4142e-09,-5.2814e-09,3.5785e-09,6.3796e-09,-5.2903e-09,3.5787e-09,6.3871e-09,-5.2923e-09,3.5792e-09,6.389e-09,-5.2927e-09,3.5792e-09,6.3893e-09,-5.2931e-09,3.5796e-09,6.3899e-09,-5.2934e-09,3.5801e-09,6.3904e-09,-5.295e-09,3.5809e-09,6.3922e-09,-5.2959e-09,3.5796e-09,6.3922e-09,4811.9
-5.1786e-09,4.0661e-09,6.5841e-09,-5.1789e-09,4.0663e-09,6.5845e-09,-5.1915e-09,4.0719e-09,6.5979e-09,-5.1766e-09,4.0656e-09,6.5823e-09,-5.1773e-09,4.0666e-09,6.5834e-09,-5.1776e-09,4.0674e-09,6.5841e-09,-5.1775e-09,4.0808e-09,6.5924e-09,-5.1821e-09,4.0804e-09,6.5957e-09,-5.1852e-09,4.0782e-09,6.5968e-09,-5.1806e-09,4.0676e-09,6.5867e-09,-5.1795e-09,4.0654e-09,6.5844e-09,-5.1753e-09,4.0676e-09,6.5825e-09,-5.1792e-09,4.0744e-09,6.5898e-09,-5.1957e-09,4.0783e-09,6.6051e-09,-5.1635e-09,4.0619e-09,6.5697e-09,-5.1747e-09,4.0651e-09,6.5805e-09,-5.1767e-09,4.0661e-09,6.5826e-09,-5.1772e-09,4.0662e-09,6.5831e-09,-5.1774e-09,4.0667e-09,6.5836e-09,-5.1777e-09,4.0673e-09,6.5841e-09,-5.179e-09,4.0685e-09,6.5859e-09,-5.1802e-09,4.0675e-09,6.5863e-09,4814.3
-4.999e-09,4.5762e-09,6.7773e-09,-4.9992e-09,4.5764e-09,6.7776e-09,-5.0091e-09,4.5853e-09,6.7908e-09,-4.9974e-09,4.5754e-09,6.7755e-09,-4.9977e-09,4.5764e-09,6.7765e-09,-4.9978e-09,4.5771e-09,6.777e-09,-4.9941e-09,4.5897e-09,6.7828e-09,-4.9985e-09,4.5903e-09,6.7864e-09,-5.0018e-09,4.5891e-09,6.7881e-09,-5.0004e-09,4.578e-09,6.7796e-09,-4.9999e-09,4.5758e-09,6.7777e-09,-4.9958e-09,4.5768e-09,6.7753e-09,-4.9976e-09,4.5834e-09,6.7811e-09,-5.0096e-09,4.589e-09,6.7938e-09,-4.9829e-09,4.5667e-09,6.759e-09,-4.9955e-09,4.5743e-09,6.7734e-09,-4.9972e-09,4.5758e-09,6.7757e-09,-4.9977e-09,4.576e-09,6.7761e-09,-4.9978e-09,4.5766e-09,6.7766e-09,-4.9979e-09,4.5771e-09,6.777e-09,-4.9987e-09,4.5785e-09,6.7787e-09,-5.0001e-09,4.5779e-09,6.7793e-09,4816.7
-4.7399e-09,5.1019e-09,6.9638e-09,-4.74e-09,5.1021e-09,6.9641e-09,-4.7455e-09,5.1118e-09,6.975e-09,-4.7388e-09,5.1008e-09,6.9623e-09,-4.7388e-09,5.1017e-09,6.963e-09,-4.7387e-09,5.1023e-09,6.9634e-09,-4.7326e-09,5.1117e-09,6.9661e-09,-4.736e-09,5.1132e-09,6.9695e-09,-4.739e-09,5.1129e-09,6.9713e-09,-4.7406e-09,5.1035e-09,6.9656e-09,-4.7406e-09,5.1017e-09,6.9643e-09,-4.7373e-09,5.1016e-09,6.9619e-09,-4.7374e-09,5.1069e-09,6.9658e-09,-4.7447e-09,5.1127e-09,6.9751e-09,-4.725e-09,5.0865e-09,6.9425e-09,-4.7373e-09,5.0994e-09,6.9603e-09,-4.7385e-09,5.1011e-09,6.9623e-09,-4.7388e-09,5.1014e-09,6.9628e-09,-4.7388e-09,5.1018e-09,6.9631e-09,-4.7387e-09,5.1023e-09,6.9634e-09,-4.7391e-09,5.1036e-09,6.9646e-09,-4.7404e-09,5.1034e-09,6.9654e-09,4819
-4.3853e-09,5.6281e-09,7.1349e-09,-4.3854e-09,5.6283e-09,7.1351e-09,-4.3868e-09,5.6358e-09,7.1419e-09,-4.3848e-09,5.6273e-09,7.134e-09,-4.3847e-09,5.6279e-09,7.1343e-09,-4.3845e-09,5.6282e-09,7.1345e-09,-4.3786e-09,5.6332e-09,7.1348e-09,-4.3805e-09,5.6348e-09,7.1372e-09,-4.3825e-09,5.6352e-09,7.1387e-09,-4.3855e-09,5.6293e-09,7.136e-09,-4.3858e-09,5.6282e-09,7.1353e-09,-4.3838e-09,5.6276e-09,7.1335e-09,-4.383e-09,5.6308e-09,7.1355e-09,-4.3864e-09,5.6351e-09,7.141e-09,-4.3741e-09,5.6075e-09,7.1117e-09,-4.3841e-09,5.626e-09,7.1324e-09,-4.3846e-09,5.6274e-09,7.1338e-09,-4.3847e-09,5.6276e-09,7.1342e-09,-4.3846e-09,5.6279e-09,7.1343e-09,-4.3845e-09,5.6282e-09,7.1345e-09,-4.3845e-09,5.6292e-09,7.1352e-09,-4.3854e-09,5.6293e-09,7.1358e-09,4821.4
-3.923e-09,6.1316e-09,7.2792e-09,-3.923e-09,6.1316e-09,7.2792e-09,-3.9226e-09,6.1344e-09,7.2813e-09,-3.9229e-09,6.1312e-09,7.2788e-09,-3.9228e-09,6.1314e-09,7.2789e-09,-3.9227e-09,6.1315e-09,7.279e-09,-3.92e-09,6.1326e-09,7.2784e-09,-3.9206e-09,6.1333e-09,7.2793e-09,-3.9212e-09,6.1337e-09,7.28e-09,-3.9229e-09,6.132e-09,7.2795e-09,-3.9231e-09,6.1317e-09,7.2793e-09,-3.9225e-09,6.1312e-09,7.2786e-09,-3.922e-09,6.1322e-09,7.2791e-09,-3.9227e-09,6.1338e-09,7.2809e-09,-3.9175e-09,6.1071e-09,7.2556e-09,-3.9227e-09,6.1306e-09,7.2782e-09,-3.9228e-09,6.1312e-09,7.2787e-09,-3.9228e-09,6.1313e-09,7.2789e-09,-3.9228e-09,6.1314e-09,7.2789e-09,-3.9227e-09,6.1315e-09,7.279e-09,-3.9226e-09,6.1319e-09,7.2792e-09,-3.9229e-09,6.132e-09,7.2794e-09,4823.8
-3.3485e-09,6.5809e-09,7.3838e-09,-3.3485e-09,6.5809e-09,7.3838e-09,-3.3499e-09,6.5783e-09,7.3821e-09,-3.3485e-09,6.5813e-09,7.3841e-09,-3.3486e-09,6.5811e-09,7.384e-09,-3.3487e-09,6.581e-09,7.384e-09,-3.3518e-09,6.5809e-09,7.3853e-09,-3.3515e-09,6.5799e-09,7.3843e-09,-3.3509e-09,6.5794e-09,7.3836e-09,-3.3486e-09,6.5805e-09,7.3835e-09,-3.3483e-09,6.5808e-09,7.3836e-09,-3.3488e-09,6.5814e-09,7.3844e-09,-3.3496e-09,6.5806e-09,7.384e-09,-3.3493e-09,6.579e-09,7.3825e-09,-3.35e-09,6.5551e-09,7.3615e-09,-3.3484e-09,6.582e-09,7.3848e-09,-3.3486e-09,6.5813e-09,7.3842e-09,-3.3486e-09,6.5812e-09,7.3841e-09,-3.3486e-09,6.5811e-09,7.3841e-09,-3.3487e-09,6.581e-09,7.384e-09,-3.3489e-09,6.5808e-09,7.3839e-09,-3.3487e-09,6.5805e-09,7.3836e-09,4826.2
-2.6699e-09,6.9411e-09,7.4369e-09,-2.6701e-09,6.9409e-09,7.4368e-09,-2.6766e-09,6.935e-09,7.4336e-09,-2.6696e-09,6.9421e-09,7.4377e-09,-2.6702e-09,6.9418e-09,7.4376e-09,-2.6706e-09,6.9417e-09,7.4377e-09,-2.6796e-09,6.9442e-09,7.4433e-09,-2.6796e-09,6.9413e-09,7.4405e-09,-2.6785e-09,6.9391e-09,7.4382e-09,-2.6708e-09,6.9402e-09,7.4363e-09,-2.6697e-09,6.9406e-09,7.4364e-09,-2.6705e-09,6.9426e-09,7.4385e-09,-2.6733e-09,6.9411e-09,7.4381e-09,-2.6736e-09,6.9367e-09,7.4341e-09,-2.6786e-09,6.9169e-09,7.4175e-09,-2.6688e-09,6.9446e-09,7.4397e-09,-2.6699e-09,6.9424e-09,7.4381e-09,-2.67e-09,6.942e-09,7.4378e-09,-2.6703e-09,6.9418e-09,7.4377e-09,-2.6706e-09,6.9417e-09,7.4377e-09,-2.6714e-09,6.941e-09,7.4374e-09,-2.6708e-09,6.9402e-09,7.4364e-09,4828.6
-1.91e-09,7.1797e-09,7.4294e-09,-1.9102e-09,7.1796e-09,7.4294e-09,-1.9234e-09,7.1743e-09,7.4277e-09,-1.9091e-09,7.1811e-09,7.4305e-09,-1.91e-09,7.1809e-09,7.4306e-09,-1.9107e-09,7.1809e-09,7.4308e-09,-1.9233e-09,7.1897e-09,7.4425e-09,-1.9247e-09,7.1851e-09,7.4384e-09,-1.9241e-09,7.1813e-09,7.4346e-09,-1.9116e-09,7.1787e-09,7.4289e-09,-1.9098e-09,7.179e-09,7.4286e-09,-1.9102e-09,7.1823e-09,7.4319e-09,-1.9149e-09,7.1813e-09,7.4322e-09,-1.9169e-09,7.1751e-09,7.4268e-09,-1.9244e-09,7.1599e-09,7.4141e-09,-1.9063e-09,7.1852e-09,7.4338e-09,-1.9092e-09,7.1819e-09,7.4314e-09,-1.9096e-09,7.1812e-09,7.4308e-09,-1.9102e-09,7.1811e-09,7.4308e-09,-1.9108e-09,7.1811e-09,7.4309e-09,-1.9123e-09,7.1804e-09,7.4307e-09,-1.9118e-09,7.1788e-09,7.429e-09,4831
-1.1034e-09,7.2743e-09,7.3575e-09,-1.1037e-09,7.2742e-09,7.3575e-09,-1.122e-09,7.2737e-09,7.3597e-09,-1.1018e-09,7.2757e-09,7.3587e-09,-1.103e-09,7.2757e-09,7.3589e-09,-1.1038e-09,7.276e-09,7.3593e-09,-1.1155e-09,7.2923e-09,7.3771e-09,-1.1191e-09,7.2872e-09,7.3726e-09,-1.1199e-09,7.2822e-09,7.3678e-09,-1.1057e-09,7.2737e-09,7.3573e-09,-1.1034e-09,7.2733e-09,7.3565e-09,-1.1027e-09,7.2774e-09,7.3605e-09,-1.1086e-09,7.2779e-09,7.3618e-09,-1.1129e-09,7.2714e-09,7.356e-09,-1.1212e-09,7.2606e-09,7.3467e-09,-1.0959e-09,7.2805e-09,7.3625e-09,-1.1015e-09,7.2769e-09,7.3598e-09,-1.1023e-09,7.2761e-09,7.3591e-09,-1.1031e-09,7.2762e-09,7.3593e-09,-1.1039e-09,7.2763e-09,7.3596e-09,-1.106e-09,7.276e-09,7.3596e-09,-1.1059e-09,7.2738e-09,7.3574e-09,4833.3
-2.9094e-10,7.217e-09,7.2229e-09,-2.913e-10,7.217e-09,7.2229e-09,-3.1095e-10,7.2235e-09,7.2301e-09,-2.8878e-10,7.218e-09,7.2237e-09,-2.9008e-10,7.2184e-09,7.2242e-09,-2.9084e-10,7.219e-09,7.2248e-09,-2.9737e-10,7.2408e-09,7.2469e-09,-3.0301e-10,7.2365e-09,7.2428e-09,-3.0565e-10,7.2315e-09,7.2379e-09,-2.9357e-10,7.217e-09,7.223e-09,-2.9123e-10,7.2159e-09,7.2218e-09,-2.893e-10,7.2201e-09,7.2259e-09,-2.9524e-10,7.2223e-09,7.2283e-09,-3.0138e-10,7.2168e-09,7.2231e-09,-3.0929e-10,7.2098e-09,7.2164e-09,-2.7922e-10,7.222e-09,7.2274e-09,-2.8792e-10,7.2193e-09,7.225e-09,-2.8912e-10,7.2186e-09,7.2244e-09,-2.9008e-10,7.219e-09,7.2248e-09,-2.9085e-10,7.2193e-09,7.2252e-09,-2.9327e-10,7.2197e-09,7.2256e-09,-2.9394e-10,7.2172e-09,7.2232e-09,4835.7
4.8785e-10,7.0151e-09,7.0321e-09,4.8749e-10,7.0152e-09,7.0321e-09,4.7092e-10,7.028e-09,7.0438e-09,4.9022e-10,7.0155e-09,7.0326e-09,4.8908e-10,7.0162e-09,7.0333e-09,4.885e-10,7.017e-09,7.034e-09,4.894e-10,7.0404e-09,7.0573e-09,4.8255e-10,7.0379e-09,7.0544e-09,4.7841e-10,7.0338e-09,7.05e-09,4.8533e-10,7.0159e-09,7.0326e-09,4.8727e-10,7.0142e-09,7.0311e-09,4.9026e-10,7.0176e-09,7.0347e-09,4.8525e-10,7.0213e-09,7.038e-09,4.7822e-10,7.0177e-09,7.034e-09,4.7147e-10,7.0136e-09,7.0294e-09,5.0335e-10,7.0171e-09,7.0351e-09,4.9169e-10,7.0166e-09,7.0338e-09,4.9019e-10,7.0163e-09,7.0334e-09,4.8929e-10,7.0169e-09,7.0339e-09,4.8862e-10,7.0174e-09,7.0344e-09,4.8631e-10,7.0184e-09,7.0353e-09,4.8492e-10,7.0162e-09,7.0329e-09,4838.1
1.2012e-09,6.6881e-09,6.7951e-09,1.2009e-09,6.6882e-09,6.7952e-09,1.1904e-09,6.7043e-09,6.8092e-09,1.2034e-09,6.6878e-09,6.7952e-09,1.2026e-09,6.6887e-09,6.796e-09,1.2023e-09,6.6896e-09,6.7967e-09,1.2099e-09,6.7098e-09,6.818e-09,1.2031e-09,6.7095e-09,6.8165e-09,1.1983e-09,6.707e-09,6.8133e-09,1.1992e-09,6.6893e-09,6.796e-09,1.2005e-09,6.6874e-09,6.7943e-09,1.2039e-09,6.6896e-09,6.7971e-09,1.2005e-09,6.694e-09,6.8008e-09,1.1937e-09,6.6925e-09,6.7981e-09,1.1885e-09,6.6904e-09,6.7951e-09,1.2191e-09,6.6854e-09,6.7957e-09,1.2053e-09,6.6885e-09,6.7962e-09,1.2037e-09,6.6885e-09,6.796e-09,1.203e-09,6.6893e-09,6.7966e-09,1.2025e-09,6.69e-09,6.7972e-09,1.2007e-09,6.6914e-09,6.7983e-09,1.1988e-09,6.6898e-09,6.7963e-09,4840.5
1.8282e-09,6.2615e-09,6.523e-09,1.828e-09,6.2617e-09,6.5231e-09,1.8239e-09,6.277e-09,6.5366e-09,1.8298e-09,6.2608e-09,6.5227e-09,1.8294e-09,6.2618e-09,6.5235e-09,1.8293e-09,6.2625e-09,6.5242e-09,1.8404e-09,6.2765e-09,6.5408e-09,1.835e-09,6.2779e-09,6.5406e-09,1.8306e-09,6.2771e-09,6.5386e-09,1.8268e-09,6.263e-09,6.524e-09,1.8274e-09,6.2611e-09,6.5224e-09,1.8306e-09,6.2622e-09,6.5243e-09,1.8289e-09,6.2663e-09,6.5277e-09,1.8234e-09,6.2664e-09,6.5263e-09,1.8198e-09,6.2656e-09,6.5245e-09,1.8466e-09,6.2534e-09,6.5204e-09,1.8318e-09,6.2609e-09,6.5234e-09,1.8303e-09,6.2613e-09,6.5234e-09,1.8299e-09,6.2622e-09,6.524e-09,1.8297e-09,6.2628e-09,6.5246e-09,1.8285e-09,6.2644e-09,6.5258e-09,1.8266e-09,6.2635e-09,6.5244e-09,4842.9
2.3582e-09,5.7623e-09,6.2262e-09,2.3581e-09,5.7625e-09,6.2263e-09,2.3587e-09,5.7736e-09,6.2368e-09,2.3592e-09,5.7615e-09,6.2258e-09,2.3591e-09,5.7623e-09,6.2265e-09,2.3591e-09,5.7628e-09,6.227e-09,2.3696e-09,5.7699e-09,6.2375e-09,2.3662e-09,5.7719e-09,6.2381e-09,2.3631e-09,5.7723e-09,6.2372e-09,2.3575e-09,5.7636e-09,6.2271e-09,2.3576e-09,5.7622e-09,6.2259e-09,2.3599e-09,5.7623e-09,6.2269e-09,2.3595e-09,5.7653e-09,6.2295e-09,2.3559e-09,5.7664e-09,6.2291e-09,2.3537e-09,5.7662e-09,6.2281e-09,2.3749e-09,5.7488e-09,6.2201e-09,2.3607e-09,5.7611e-09,6.2261e-09,2.3597e-09,5.7618e-09,6.2262e-09,2.3595e-09,5.7624e-09,6.2268e-09,2.3595e-09,5.763e-09,6.2273e-09,2.3589e-09,5.7643e-09,6.2283e-09,2.3574e-09,5.764e-09,6.2274e-09,4845.2
2.789e-09,5.2146e-09,5.9136e-09,2.7889e-09,5.2147e-09,5.9136e-09,2.7909e-09,5.22e-09,5.9192e-09,2.7894e-09,5.214e-09,5.9133e-09,2.7894e-09,5.2144e-09,5.9136e-09,2.7895e-09,5.2147e-09,5.9139e-09,2.7957e-09,5.2166e-09,5.9186e-09,2.7943e-09,5.2181e-09,5.9192e-09,2.7928e-09,5.2187e-09,5.919e-09,2.7888e-09,5.2153e-09,5.9141e-09,2.7887e-09,5.2146e-09,5.9134e-09,2.7898e-09,5.2143e-09,5.9138e-09,2.79e-09,5.2159e-09,5.9152e-09,2.7884e-09,5.2168e-09,5.9152e-09,2.7874e-09,5.2168e-09,5.9148e-09,2.8021e-09,5.1966e-09,5.904e-09,2.7902e-09,5.2136e-09,5.9132e-09,2.7897e-09,5.2141e-09,5.9134e-09,2.7897e-09,5.2144e-09,5.9138e-09,2.7897e-09,5.2147e-09,5.914e-09,2.7896e-09,5.2155e-09,5.9146e-09,2.7888e-09,5.2155e-09,5.9143e-09,4847.6
3.1235e-09,4.638e-09,5.5917e-09,3.1235e-09,4.638e-09,5.5917e-09,3.1235e-09,4.638e-09,5.5917e-09,3.1235e-09,4.638e-09,5.5917e-09,3.1235e-09,4.638e-09,5.5917e-09,3.1235e-09,4.638e-09,5.5917e-09,3.1235e-09,4.638e-09,5.5917e-09,3.1235e-09,4.638e-09,5.5917e-09,3.1235e-09,4.638e-09,5.5917e-09,3.1235e-09,4.638e-09,5.5917e-09,3.1235e-09,4.638e-09,5.5917e-09,3.1235e-09,4.638e-09,5.5917e-09,3.1235e-09,4.638e-09,5.5917e-09,3.1235e-09,4.638e-09,5.5917e-09,3.1235e-09,4.638e-09,5.5917e-09,3.1318e-09,4.6171e-09,5.5791e-09,3.1235e-09,4.638e-09,5.5917e-09,3.1235e-09,4.638e-09,5.5917e-09,3.1235e-09,4.638e-09,5.5917e-09,3.1235e-09,4.638e-09,5.5917e-09,3.1235e-09,4.638e-09,5.5917e-09,3.1235e-09,4.638e-09,5.5917e-09,4850
3.3673e-09,4.0476e-09,5.2652e-09,3.3673e-09,4.0475e-09,5.2651e-09,3.3629e-09,4.0443e-09,5.2598e-09,3.3672e-09,4.0483e-09,5.2656e-09,3.367e-09,4.048e-09,5.2652e-09,3.3668e-09,4.0478e-09,5.265e-09,3.3607e-09,4.0494e-09,5.2623e-09,3.3611e-09,4.0475e-09,5.2611e-09,3.3621e-09,4.0462e-09,5.2607e-09,3.3671e-09,4.047e-09,5.2646e-09,3.3675e-09,4.0475e-09,5.2652e-09,3.3667e-09,4.0482e-09,5.2652e-09,3.3659e-09,4.0471e-09,5.2638e-09,3.3668e-09,4.0457e-09,5.2633e-09,3.3675e-09,4.0454e-09,5.2636e-09,3.3701e-09,4.0259e-09,5.2503e-09,3.3666e-09,4.0494e-09,5.2661e-09,3.3669e-09,4.0485e-09,5.2656e-09,3.3667e-09,4.0481e-09,5.2652e-09,3.3665e-09,4.0479e-09,5.2649e-09,3.3663e-09,4.0472e-09,5.2642e-09,3.367e-09,4.0467e-09,5.2643e-09,4852.4
3.5265e-09,3.4548e-09,4.9368e-09,3.5264e-09,3.4546e-09,4.9366e-09,3.5168e-09,3.4511e-09,4.9272e-09,3.5266e-09,3.456e-09,4.9377e-09,3.5261e-09,3.4555e-09,4.937e-09,3.5256e-09,3.4554e-09,4.9366e-09,3.5152e-09,3.4613e-09,4.9333e-09,3.5152e-09,3.4576e-09,4.9306e-09,3.5163e-09,3.4549e-09,4.9295e-09,3.5258e-09,3.4537e-09,4.9356e-09,3.5268e-09,3.4544e-09,4.9367e-09,3.5256e-09,3.4561e-09,4.9371e-09,3.5237e-09,3.4544e-09,4.9345e-09,3.5247e-09,3.4516e-09,4.9332e-09,3.5259e-09,3.451e-09,4.9337e-09,3.524e-09,3.4341e-09,4.9205e-09,3.526e-09,3.4588e-09,4.9392e-09,3.5261e-09,3.4567e-09,4.9378e-09,3.5256e-09,3.456e-09,4.937e-09,3.5252e-09,3.4556e-09,4.9364e-09,3.5243e-09,3.4544e-09,4.935e-09,3.5254e-09,3.4533e-09,4.9349e-09,4854.8
3.6066e-09,2.8678e-09,4.6078e-09,3.6064e-09,2.8677e-09,4.6075e-09,3.5924e-09,2.8665e-09,4.5958e-09,3.6071e-09,2.8694e-09,4.6092e-09,3.6063e-09,2.869e-09,4.6083e-09,3.6057e-09,2.8689e-09,4.6077e-09,3.5939e-09,2.8806e-09,4.6059e-09,3.5925e-09,2.8756e-09,4.6017e-09,3.5931e-09,2.8716e-09,4.5996e-09,3.6054e-09,2.8666e-09,4.6061e-09,3.6069e-09,2.8672e-09,4.6077e-09,3.6059e-09,2.8699e-09,4.6086e-09,3.6028e-09,2.8683e-09,4.6052e-09,3.6032e-09,2.8643e-09,4.603e-09,3.6046e-09,2.8633e-09,4.6034e-09,3.5997e-09,2.8498e-09,4.5912e-09,3.6074e-09,2.8742e-09,4.6124e-09,3.6067e-09,2.8706e-09,4.6096e-09,3.6058e-09,2.8699e-09,4.6084e-09,3.6051e-09,2.8695e-09,4.6076e-09,3.6035e-09,2.8681e-09,4.6056e-09,3.6046e-09,2.8661e-09,4.6052e-09,4857.1
3.612e-09,2.2935e-09,4.2786e-09,3.6118e-09,2.2933e-09,4.2783e-09,3.5953e-09,2.2965e-09,4.2662e-09,3.6131e-09,2.2951e-09,4.2805e-09,3.612e-09,2.2949e-09,4.2794e-09,3.6113e-09,2.2949e-09,4.2788e-09,3.6014e-09,2.3122e-09,4.2798e-09,3.5984e-09,2.3068e-09,4.2743e-09,3.5978e-09,2.302e-09,4.2712e-09,3.6103e-09,2.2924e-09,4.2767e-09,3.6123e-09,2.2927e-09,4.2784e-09,3.6119e-09,2.296e-09,4.2799e-09,3.608e-09,2.2951e-09,4.276e-09,3.6073e-09,2.2905e-09,4.2731e-09,3.6087e-09,2.2891e-09,4.2735e-09,3.6021e-09,2.2793e-09,4.2627e-09,3.6152e-09,2.3017e-09,4.2857e-09,3.613e-09,2.2969e-09,4.2813e-09,3.6117e-09,2.2962e-09,4.2798e-09,3.6107e-09,2.2959e-09,4.2788e-09,3.6085e-09,2.2946e-09,4.2763e-09,3.6092e-09,2.292e-09,4.2755e-09,4859.5
3.546e-09,1.7379e-09,3.949e-09,3.5457e-09,1.7378e-09,3.9487e-09,3.5295e-09,1.7458e-09,3.9377e-09,3.5476e-09,1.7393e-09,3.951e-09,3.5464e-09,1.7393e-09,3.9499e-09,3.5456e-09,1.7395e-09,3.9494e-09,3.5402e-09,1.7605e-09,3.9538e-09,3.5356e-09,1.7556e-09,3.9475e-09,3.5337e-09,1.7507e-09,3.9436e-09,3.544e-09,1.7372e-09,3.9469e-09,3.546e-09,1.737e-09,3.9486e-09,3.5465e-09,1.7405e-09,3.9506e-09,3.5423e-09,1.7405e-09,3.9468e-09,3.5405e-09,1.736e-09,3.9432e-09,3.5417e-09,1.7344e-09,3.9436e-09,3.5348e-09,1.7281e-09,3.9346e-09,3.5525e-09,1.747e-09,3.9588e-09,3.5481e-09,1.7414e-09,3.9524e-09,3.5464e-09,1.7409e-09,3.9506e-09,3.5453e-09,1.7408e-09,3.9496e-09,3.5426e-09,1.74e-09,3.9469e-09,3.5426e-09,1.737e-09,3.9456e-09,4861.9
3.4107e-09,1.2074e-09,3.6182e-09,3.4104e-09,1.2074e-09,3.6178e-09,3.3972e-09,1.2195e-09,3.6094e-09,3.4126e-09,1.2084e-09,3.6202e-09,3.4114e-09,1.2087e-09,3.6192e-09,3.4108e-09,1.2091e-09,3.6187e-09,3.4111e-09,1.2306e-09,3.6263e-09,3.4055e-09,1.2271e-09,3.6198e-09,3.4024e-09,1.2229e-09,3.6155e-09,3.4087e-09,1.2073e-09,3.6162e-09,3.4106e-09,1.2066e-09,3.6177e-09,3.4118e-09,1.2098e-09,3.6199e-09,3.4079e-09,1.2107e-09,3.6166e-09,3.4053e-09,1.207e-09,3.6128e-09,3.4061e-09,1.2052e-09,3.613e-09,3.3998e-09,1.2018e-09,3.606e-09,3.421e-09,1.2162e-09,3.6308e-09,3.4138e-09,1.2105e-09,3.622e-09,3.4118e-09,1.2103e-09,3.6201e-09,3.4107e-09,1.2105e-09,3.6192e-09,3.4079e-09,1.2103e-09,3.6165e-09,3.4072e-09,1.2074e-09,3.6149e-09,4864.3
3.2079e-09,7.0963e-10,3.2855e-09,3.2076e-09,7.0969e-10,3.2852e-09,3.1991e-09,7.2352e-10,3.2799e-09,3.2097e-09,7.1006e-10,3.2873e-09,3.2088e-09,7.1057e-10,3.2865e-09,3.2083e-09,7.1108e-10,3.2862e-09,3.2139e-09,7.2984e-10,3.2958e-09,3.2081e-09,7.2806e-10,3.2897e-09,3.2044e-09,7.2506e-10,3.2854e-09,3.2061e-09,7.0997e-10,3.2838e-09,3.2076e-09,7.0894e-10,3.285e-09,3.2093e-09,7.1141e-10,3.2872e-09,3.2062e-09,7.1306e-10,3.2845e-09,3.2032e-09,7.104e-10,3.2811e-09,3.2036e-09,7.0879e-10,3.2811e-09,3.1987e-09,7.0751e-10,3.276e-09,3.2219e-09,7.1662e-10,3.3006e-09,3.2115e-09,7.1177e-10,3.2894e-09,3.2096e-09,7.1202e-10,3.2876e-09,3.2086e-09,7.1237e-10,3.2867e-09,3.2061e-09,7.1286e-10,3.2844e-09,3.2048e-09,7.1043e-10,3.2826e-09,4866.7
2.9397e-09,2.5364e-10,2.9506e-09,2.9394e-09,2.5374e-10,2.9504e-09,2.936e-09,2.6638e-10,2.948e-09,2.9411e-09,2.5362e-10,2.952e-09,2.9405e-09,2.5419e-10,2.9515e-09,2.9402e-09,2.5467e-10,2.9512e-09,2.9488e-09,2.6797e-10,2.9609e-09,2.9439e-09,2.678e-10,2.956e-09,2.9404e-09,2.6626e-10,2.9524e-09,2.9384e-09,2.5424e-10,2.9493e-09,2.9393e-09,2.5318e-10,2.9501e-09,2.9411e-09,2.5471e-10,2.9521e-09,2.939e-09,2.5655e-10,2.9502e-09,2.9363e-09,2.551e-10,2.9474e-09,2.9364e-09,2.5382e-10,2.9473e-09,2.9331e-09,2.5378e-10,2.944e-09,2.9567e-09,2.5735e-10,2.9679e-09,2.9431e-09,2.5467e-10,2.9541e-09,2.9415e-09,2.5523e-10,2.9525e-09,2.9407e-09,2.5568e-10,2.9518e-09,2.9389e-09,2.5655e-10,2.95e-09,2.9374e-09,2.5489e-10,2.9484e-09,4869
2.6095e-09,-1.4956e-10,2.6138e-09,2.6094e-09,-1.4947e-10,2.6137e-09,2.6096e-09,-1.4086e-10,2.6134e-09,2.6104e-09,-1.4981e-10,2.6147e-09,2.6101e-09,-1.4936e-10,2.6144e-09,2.6101e-09,-1.4902e-10,2.6143e-09,2.6179e-09,-1.4223e-10,2.6218e-09,2.6148e-09,-1.4148e-10,2.6186e-09,2.6123e-09,-1.4182e-10,2.6161e-09,2.6088e-09,-1.4899e-10,2.6131e-09,2.6092e-09,-1.4978e-10,2.6135e-09,2.6106e-09,-1.4913e-10,2.6148e-09,2.6096e-09,-1.4769e-10,2.6138e-09,2.6077e-09,-1.4815e-10,2.6119e-09,2.6076e-09,-1.4895e-10,2.6118e-09,2.6059e-09,-1.4854e-10,2.6101e-09,2.6284e-09,-1.5027e-10,2.6327e-09,2.612e-09,-1.4946e-10,2.6163e-09,2.611e-09,-1.4883e-10,2.6152e-09,2.6106e-09,-1.4843e-10,2.6148e-09,2.6095e-09,-1.4757e-10,2.6137e-09,2.6083e-09,-1.4839e-10,2.6125e-09,4871.4
2.224e-09,-4.8739e-10,2.2768e-09,2.224e-09,-4.8735e-10,2.2767e-09,2.225e-09,-4.8447e-10,2.2771e-09,2.2243e-09,-4.8756e-10,2.2771e-09,2.2242e-09,-4.8738e-10,2.277e-09,2.2242e-09,-4.8726e-10,2.277e-09,2.2276e-09,-4.8577e-10,2.2799e-09,2.2266e-09,-4.8521e-10,2.2788e-09,2.2257e-09,-4.8508e-10,2.278e-09,2.2238e-09,-4.8714e-10,2.2765e-09,2.2239e-09,-4.8744e-10,2.2767e-09,2.2244e-09,-4.8734e-10,2.2771e-09,2.2242e-09,-4.8678e-10,2.2768e-09,2.2235e-09,-4.8678e-10,2.2762e-09,2.2234e-09,-4.8704e-10,2.2761e-09,2.223e-09,-4.868e-10,2.2756e-09,2.2429e-09,-4.9309e-10,2.2965e-09,2.2249e-09,-4.876e-10,2.2777e-09,2.2246e-09,-4.8727e-10,2.2773e-09,2.2245e-09,-4.8709e-10,2.2772e-09,2.2242e-09,-4.867e-10,2.2768e-09,2.2237e-09,-4.8688e-10,2.2764e-09,4873.8
1.7938e-09,-7.4667e-10,1.943e-09,1.7938e-09,-7.4672e-10,1.943e-09,1.792e-09,-7.4924e-10,1.9423e-09,1.7936e-09,-7.4644e-10,1.9427e-09,1.7936e-09,-7.4663e-10,1.9428e-09,1.7936e-09,-7.4675e-10,1.9428e-09,1.7898e-09,-7.4717e-10,1.9395e-09,1.7906e-09,-7.4801e-10,1.9406e-09,1.7915e-09,-7.484e-10,1.9415e-09,1.7939e-09,-7.4697e-10,1.9432e-09,1.7939e-09,-7.4666e-10,1.9431e-09,1.7934e-09,-7.4663e-10,1.9426e-09,1.7935e-09,-7.4721e-10,1.9429e-09,1.7941e-09,-7.4738e-10,1.9436e-09,1.7943e-09,-7.4715e-10,1.9436e-09,1.7946e-09,-7.4745e-10,1.944e-09,1.8109e-09,-7.572e-10,1.9629e-09,1.7929e-09,-7.4619e-10,1.9419e-09,1.7932e-09,-7.4664e-10,1.9424e-09,1.7933e-09,-7.4685e-10,1.9426e-09,1.7935e-09,-7.4733e-10,1.9429e-09,1.794e-09,-7.4728e-10,1.9434e-09,4876.2
1.3351e-09,-9.1556e-10,1.6189e-09,1.3351e-09,-9.1571e-10,1.619e-09,1.3274e-09,-9.2106e-10,1.6157e-09,1.3346e-09,-9.1472e-10,1.618e-09,1.3345e-09,-9.1526e-10,1.6182e-09,1.3343e-09,-9.1558e-10,1.6182e-09,1.3233e-09,-9.1332e-10,1.6079e-09,1.3249e-09,-9.1644e-10,1.611e-09,1.3269e-09,-9.1828e-10,1.6137e-09,1.3352e-09,-9.1647e-10,1.6195e-09,1.3355e-09,-9.1563e-10,1.6192e-09,1.334e-09,-9.1514e-10,1.6178e-09,1.3337e-09,-9.168e-10,1.6184e-09,1.3354e-09,-9.1772e-10,1.6203e-09,1.3359e-09,-9.1719e-10,1.6205e-09,1.3366e-09,-9.1814e-10,1.6215e-09,1.3487e-09,-9.2995e-10,1.6382e-09,1.3325e-09,-9.1322e-10,1.6154e-09,1.3332e-09,-9.1495e-10,1.6169e-09,1.3333e-09,-9.1565e-10,1.6174e-09,1.3335e-09,-9.1718e-10,1.6185e-09,1.3352e-09,-9.1746e-10,1.62e-09,4878.6
8.6939e-10,-9.8628e-10,1.3148e-09,8.6935e-10,-9.8651e-10,1.3149e-09,8.5507e-10,-9.9063e-10,1.3086e-09,8.6899e-10,-9.848e-10,1.3134e-09,8.686e-10,-9.8558e-10,1.3137e-09,8.6821e-10,-9.8598e-10,1.3138e-09,8.5278e-10,-9.771e-10,1.2969e-09,8.5371e-10,-9.826e-10,1.3017e-09,8.5582e-10,-9.8634e-10,1.3059e-09,8.6917e-10,-9.877e-10,1.3157e-09,8.6994e-10,-9.8654e-10,1.3153e-09,8.6799e-10,-9.8522e-10,1.313e-09,8.6687e-10,-9.8758e-10,1.3141e-09,8.6895e-10,-9.8961e-10,1.317e-09,8.7002e-10,-9.8901e-10,1.3172e-09,8.7051e-10,-9.9049e-10,1.3187e-09,8.783e-10,-1.0029e-09,1.3331e-09,8.6601e-10,-9.8102e-10,1.3086e-09,8.666e-10,-9.8446e-10,1.3115e-09,8.6652e-10,-9.8564e-10,1.3124e-09,8.6628e-10,-9.8817e-10,1.3141e-09,8.687e-10,-9.8928e-10,1.3166e-09,4881
4.2235e-10,-9.5812e-10,1.0471e-09,4.2222e-10,-9.5839e-10,1.0473e-09,4.0322e-10,-9.5737e-10,1.0388e-09,4.2237e-10,-9.5616e-10,1.0453e-09,4.2162e-10,-9.5699e-10,1.0457e-09,4.21e-10,-9.5735e-10,1.0458e-09,4.0594e-10,-9.4033e-10,1.0242e-09,4.0495e-10,-9.4739e-10,1.0303e-09,4.0603e-10,-9.5276e-10,1.0357e-09,4.2161e-10,-9.5978e-10,1.0483e-09,4.2294e-10,-9.5862e-10,1.0478e-09,4.21e-10,-9.5636e-10,1.0449e-09,4.1888e-10,-9.5885e-10,1.0464e-09,4.2073e-10,-9.6198e-10,1.05e-09,4.2221e-10,-9.6157e-10,1.0502e-09,4.2232e-10,-9.6331e-10,1.0518e-09,4.262e-10,-9.7498e-10,1.0641e-09,4.1961e-10,-9.4936e-10,1.038e-09,4.1936e-10,-9.5473e-10,1.0428e-09,4.1889e-10,-9.5629e-10,1.044e-09,4.1775e-10,-9.5943e-10,1.0464e-09,4.2044e-10,-9.6168e-10,1.0496e-09,4883.3
2.0325e-11,-8.3966e-10,8.399e-10,2.0097e-11,-8.3991e-10,8.4015e-10,4.3093e-13,-8.3179e-10,8.3179e-10,2.0921e-11,-8.3754e-10,8.378e-10,1.9871e-11,-8.3822e-10,8.3845e-10,1.909e-11,-8.3843e-10,8.3864e-10,9.2591e-12,-8.1503e-10,8.1508e-10,5.8006e-12,-8.2223e-10,8.2225e-10,5.0883e-12,-8.2829e-10,8.283e-10,1.9036e-11,-8.4122e-10,8.4144e-10,2.0804e-11,-8.4037e-10,8.4063e-10,1.9391e-11,-8.3737e-10,8.376e-10,1.6409e-11,-8.3941e-10,8.3957e-10,1.7485e-11,-8.4327e-10,8.4345e-10,1.9182e-11,-8.4322e-10,8.4344e-10,1.8837e-11,-8.4492e-10,8.4513e-10,1.9648e-11,-8.5485e-10,8.5507e-10,1.9904e-11,-8.2756e-10,8.278e-10,1.794e-11,-8.3479e-10,8.3498e-10,1.6986e-11,-8.3651e-10,8.3668e-10,1.4784e-11,-8.3971e-10,8.3984e-10,1.7109e-11,-8.4303e-10,8.432e-10,4885.7
-3.1403e-10,-6.4901e-10,7.2099e-10,-3.1432e-10,-6.492e-10,7.2129e-10,-3.3024e-10,-6.3497e-10,7.1571e-10,-3.1288e-10,-6.471e-10,7.1877e-10,-3.1408e-10,-6.4748e-10,7.1964e-10,-3.149e-10,-6.4748e-10,7.1999e-10,-3.1674e-10,-6.221e-10,6.9809e-10,-3.2225e-10,-6.2795e-10,7.0581e-10,-3.2481e-10,-6.3349e-10,7.1191e-10,-3.157e-10,-6.5019e-10,7.2278e-10,-3.1376e-10,-6.4983e-10,7.2161e-10,-3.1432e-10,-6.4655e-10,7.1891e-10,-3.1773e-10,-6.4773e-10,7.2146e-10,-3.177e-10,-6.5172e-10,7.2503e-10,-3.1604e-10,-6.5209e-10,7.2464e-10,-3.1674e-10,-6.5349e-10,7.2621e-10,-3.1795e-10,-6.611e-10,7.3358e-10,-3.1059e-10,-6.3458e-10,7.0651e-10,-3.1512e-10,-6.4322e-10,7.1626e-10,-3.1656e-10,-6.4485e-10,7.1836e-10,-3.1964e-10,-6.4752e-10,7.2212e-10,-3.182e-10,-6.5151e-10,7.2506e-10,4888.1
-5.6598e-10,-4.1157e-10,6.998e-10,-5.6629e-10,-4.1167e-10,7.0011e-10,-5.7567e-10,-3.9478e-10,6.9803e-10,-5.6449e-10,-4.1016e-10,6.9777e-10,-5.6566e-10,-4.102e-10,6.9873e-10,-5.6638e-10,-4.1e-10,6.992e-10,-5.607e-10,-3.8767e-10,6.8167e-10,-5.6707e-10,-3.9126e-10,6.8895e-10,-5.7079e-10,-3.9532e-10,6.9432e-10,-5.6774e-10,-4.122e-10,7.016e-10,-5.6594e-10,-4.1236e-10,7.0024e-10,-5.6565e-10,-4.0933e-10,6.9822e-10,-5.6891e-10,-4.0956e-10,7.0099e-10,-5.6982e-10,-4.1305e-10,7.0378e-10,-5.6844e-10,-4.1375e-10,7.0308e-10,-5.6929e-10,-4.1472e-10,7.0433e-10,-5.7145e-10,-4.1991e-10,7.0914e-10,-5.5772e-10,-3.9649e-10,6.8429e-10,-5.6551e-10,-4.0574e-10,6.9601e-10,-5.6727e-10,-4.0705e-10,6.982e-10,-5.7076e-10,-4.0879e-10,7.0205e-10,-5.7042e-10,-4.128e-10,7.0412e-10,4890.5
-7.3121e-10,-1.5569e-10,7.476e-10,-7.3148e-10,-1.5571e-10,7.4787e-10,-7.3425e-10,-1.404e-10,7.4755e-10,-7.2972e-10,-1.5489e-10,7.4598e-10,-7.3066e-10,-1.5467e-10,7.4685e-10,-7.3119e-10,-1.5436e-10,7.473e-10,-7.2124e-10,-1.3867e-10,7.3445e-10,-7.2704e-10,-1.3994e-10,7.4039e-10,-7.3088e-10,-1.4217e-10,7.4458e-10,-7.3274e-10,-1.5582e-10,7.4912e-10,-7.3135e-10,-1.5633e-10,7.4787e-10,-7.3047e-10,-1.54e-10,7.4652e-10,-7.3307e-10,-1.5349e-10,7.4897e-10,-7.3452e-10,-1.5604e-10,7.5091e-10,-7.3357e-10,-1.5687e-10,7.5016e-10,-7.3436e-10,-1.574e-10,7.5104e-10,-7.3658e-10,-1.6046e-10,7.5385e-10,-7.1802e-10,-1.4196e-10,7.3192e-10,-7.2944e-10,-1.5078e-10,7.4486e-10,-7.3127e-10,-1.5163e-10,7.4682e-10,-7.3453e-10,-1.5234e-10,7.5016e-10,-7.3512e-10,-1.5572e-10,7.5143e-10,4892.9
-8.1565e-10,9.2092e-11,8.2083e-10,-8.1583e-10,9.2133e-11,8.2102e-10,-8.1435e-10,1.0268e-10,8.2079e-10,-8.1449e-10,9.2368e-11,8.1971e-10,-8.1509e-10,9.2685e-11,8.2034e-10,-8.1539e-10,9.2992e-11,8.2068e-10,-8.0563e-10,1.0119e-10,8.1196e-10,-8.0972e-10,1.0149e-10,8.1606e-10,-8.1268e-10,1.0079e-10,8.1891e-10,-8.1671e-10,9.228e-11,8.219e-10,-8.1586e-10,9.1688e-11,8.2099e-10,-8.1484e-10,9.3101e-11,8.2014e-10,-8.165e-10,9.3901e-11,8.2188e-10,-8.1792e-10,9.2445e-11,8.2313e-10,-8.1742e-10,9.1729e-11,8.2255e-10,-8.1799e-10,9.1524e-11,8.2309e-10,-8.1967e-10,9.0072e-11,8.246e-10,-7.9832e-10,1.026e-10,8.0488e-10,-8.1337e-10,9.538e-11,8.1894e-10,-8.1491e-10,9.501e-11,8.2043e-10,-8.1736e-10,9.508e-11,8.2287e-10,-8.184e-10,9.2802e-11,8.2364e-10,4895.2
-8.3307e-10,3.1089e-10,8.8919e-10,-8.3315e-10,3.1094e-10,8.8928e-10,-8.3087e-10,3.1567e-10,8.8881e-10,-8.3246e-10,3.1088e-10,8.8861e-10,-8.3271e-10,3.1111e-10,8.8893e-10,-8.3282e-10,3.113e-10,8.891e-10,-8.27e-10,3.1376e-10,8.8452e-10,-8.2893e-10,3.1448e-10,8.8658e-10,-8.3044e-10,3.1456e-10,8.8801e-10,-8.3356e-10,3.1112e-10,8.8973e-10,-8.3322e-10,3.1072e-10,8.8927e-10,-8.3254e-10,3.1128e-10,8.8883e-10,-8.3325e-10,3.1188e-10,8.8971e-10,-8.3412e-10,3.1135e-10,8.9034e-10,-8.3396e-10,3.1094e-10,8.9004e-10,-8.3424e-10,3.1091e-10,8.9029e-10,-8.3509e-10,3.1046e-10,8.9093e-10,-8.131e-10,3.1684e-10,8.7265e-10,-8.3137e-10,3.1235e-10,8.8811e-10,-8.3229e-10,3.1231e-10,8.8895e-10,-8.3354e-10,3.1265e-10,8.9025e-10,-8.3437e-10,3.1162e-10,8.9066e-10,4897.6
-8.0153e-10,4.8726e-10,9.3801e-10,-8.0153e-10,4.8726e-10,9.3801e-10,-8.0153e-10,4.8726e-10,9.3801e-10,-8.0153e-10,4.8726e-10,9.3801e-10,-8.0153e-10,4.8726e-10,9.3801e-10,-8.0153e-10,4.8726e-10,9.3801e-10,-8.0153e-10,4.8726e-10,9.3801e-10,-8.0153e-10,4.8726e-10,9.3801e-10,-8.0153e-10,4.8726e-10,9.3801e-10,-8.0153e-10,4.8726e-10,9.3801e-10,-8.0153e-10,4.8726e-10,9.3801e-10,-8.0153e-10,4.8726e-10,9.3801e-10,-8.0153e-10,4.8726e-10,9.3801e-10,-8.0153e-10,4.8726e-10,9.3801e-10,-8.0153e-10,4.8726e-10,9.3801e-10,-8.0153e-10,4.8726e-10,9.3801e-10,-8.0153e-10,4.8726e-10,9.3801e-10,-7.8082e-10,4.8809e-10,9.2082e-10,-8.0153e-10,4.8726e-10,9.3801e-10,-8.0153e-10,4.8726e-10,9.3801e-10,-8.0153e-10,4.8726e-10,9.3801e-10,-8.0153e-10,4.8726e-10,9.3801e-10,4900
-7.4001e-10,6.1516e-10,9.6231e-10,-7.3996e-10,6.1508e-10,9.6222e-10,-7.4395e-10,6.1272e-10,9.6379e-10,-7.4051e-10,6.1545e-10,9.6288e-10,-7.4041e-10,6.1514e-10,9.626e-10,-7.404e-10,6.1493e-10,9.6246e-10,-7.4593e-10,6.1587e-10,9.6731e-10,-7.4475e-10,6.1442e-10,9.6548e-10,-7.4364e-10,6.1366e-10,9.6415e-10,-7.397e-10,6.1475e-10,9.6181e-10,-7.3981e-10,6.1523e-10,9.622e-10,-7.4061e-10,6.1507e-10,9.6272e-10,-7.403e-10,6.1428e-10,9.6197e-10,-7.3936e-10,6.1433e-10,9.6128e-10,-7.3932e-10,6.1474e-10,9.6151e-10,-7.3912e-10,6.1466e-10,9.613e-10,-7.3844e-10,6.147e-10,9.6081e-10,-7.2043e-10,6.1109e-10,9.447e-10,-7.4255e-10,6.1461e-10,9.6391e-10,-7.4145e-10,6.1423e-10,9.6282e-10,-7.4044e-10,6.1335e-10,9.6148e-10,-7.3921e-10,6.1389e-10,9.6088e-10,4902.4
-6.6595e-10,6.9465e-10,9.623e-10,-6.6589e-10,6.9449e-10,9.6214e-10,-6.7393e-10,6.9238e-10,9.6622e-10,-6.6673e-10,6.9539e-10,9.6337e-10,-6.6667e-10,6.9478e-10,9.629e-10,-6.6675e-10,6.944e-10,9.6268e-10,-6.7588e-10,6.9868e-10,9.7209e-10,-6.7448e-10,6.9558e-10,9.6889e-10,-6.7289e-10,6.9376e-10,9.6648e-10,-6.6558e-10,6.9378e-10,9.6142e-10,-6.6555e-10,6.9469e-10,9.6206e-10,-6.6707e-10,6.9475e-10,9.6315e-10,-6.6684e-10,6.932e-10,9.6187e-10,-6.6515e-10,6.9289e-10,9.6048e-10,-6.6491e-10,6.936e-10,9.6083e-10,-6.6461e-10,6.934e-10,9.6047e-10,-6.635e-10,6.9323e-10,9.5959e-10,-6.4904e-10,6.866e-10,9.4481e-10,-6.7139e-10,6.9478e-10,9.6617e-10,-6.6914e-10,6.9355e-10,9.6372e-10,-6.6758e-10,6.9144e-10,9.6112e-10,-6.6503e-10,6.9192e-10,9.5969e-10,4904.8
-5.9384e-10,7.3015e-10,9.4116e-10,-5.9382e-10,7.2993e-10,9.4096e-10,-6.0464e-10,7.3007e-10,9.4794e-10,-5.9463e-10,7.3137e-10,9.426e-10,-5.9475e-10,7.3056e-10,9.4204e-10,-5.9496e-10,7.3009e-10,9.4181e-10,-6.0506e-10,7.3857e-10,9.5476e-10,-6.0427e-10,7.3413e-10,9.5083e-10,-6.0283e-10,7.313e-10,9.4774e-10,-5.9362e-10,7.2891e-10,9.4005e-10,-5.9331e-10,7.3008e-10,9.4077e-10,-5.9527e-10,7.3064e-10,9.4243e-10,-5.9545e-10,7.2856e-10,9.4093e-10,-5.9335e-10,7.2764e-10,9.3889e-10,-5.9283e-10,7.285e-10,9.3923e-10,-5.9252e-10,7.2817e-10,9.3878e-10,-5.9126e-10,7.2771e-10,9.3763e-10,-5.8062e-10,7.1949e-10,9.2455e-10,-6.0196e-10,7.3231e-10,9.4796e-10,-5.9866e-10,7.2968e-10,9.4384e-10,-5.9712e-10,7.263e-10,9.4025e-10,-5.9348e-10,7.2615e-10,9.3782e-10,4907.1
-5.348e-10,7.2882e-10,9.0399e-10,-5.3483e-10,7.2855e-10,9.0379e-10,-5.4651e-10,7.3183e-10,9.1337e-10,-5.3537e-10,7.3041e-10,9.056e-10,-5.3572e-10,7.2951e-10,9.0509e-10,-5.3608e-10,7.2904e-10,9.0492e-10,-5.4467e-10,7.4111e-10,9.1973e-10,-5.4502e-10,7.3598e-10,9.1581e-10,-5.4421e-10,7.325e-10,9.1253e-10,-5.3488e-10,7.2736e-10,9.0285e-10,-5.3423e-10,7.286e-10,9.0347e-10,-5.3627e-10,7.2974e-10,9.056e-10,-5.3701e-10,7.2745e-10,9.042e-10,-5.349e-10,7.2589e-10,9.0169e-10,-5.3411e-10,7.2672e-10,9.0188e-10,-5.3386e-10,7.2631e-10,9.014e-10,-5.3267e-10,7.2558e-10,9.0011e-10,-5.2564e-10,7.1707e-10,8.8909e-10,-5.448e-10,7.3415e-10,9.1421e-10,-5.4075e-10,7.2961e-10,9.0815e-10,-5.3973e-10,7.2518e-10,9.0398e-10,-5.3547e-10,7.2404e-10,9.0054e-10,4909.5
-4.9664e-10,6.9913e-10,8.5757e-10,-4.9673e-10,6.9886e-10,8.5741e-10,-5.0733e-10,7.0503e-10,8.6859e-10,-4.9684e-10,7.0088e-10,8.5912e-10,-4.974e-10,7.0005e-10,8.5877e-10,-4.9789e-10,6.9965e-10,8.5872e-10,-5.0335e-10,7.1364e-10,8.733e-10,-5.0493e-10,7.086e-10,8.701e-10,-5.0496e-10,7.0496e-10,8.6715e-10,-4.9706e-10,6.9766e-10,8.5662e-10,-4.961e-10,6.9877e-10,8.5697e-10,-4.9791e-10,7.004e-10,8.5935e-10,-4.9918e-10,6.9826e-10,8.5834e-10,-4.9741e-10,6.9621e-10,8.5564e-10,-4.9642e-10,6.9687e-10,8.5561e-10,-4.9627e-10,6.9643e-10,8.5516e-10,-4.953e-10,6.9554e-10,8.5388e-10,-4.9132e-10,6.8774e-10,8.4521e-10,-5.0729e-10,7.084e-10,8.713e-10,-5.0293e-10,7.0149e-10,8.6315e-10,-5.0277e-10,6.9645e-10,8.5897e-10,-4.985e-10,6.9425e-10,8.5469e-10,4911.9
-4.8425e-10,6.4999e-10,8.1054e-10,-4.8439e-10,6.4976e-10,8.1044e-10,-4.9252e-10,6.5769e-10,8.2167e-10,-4.8407e-10,6.5167e-10,8.1179e-10,-4.8477e-10,6.5101e-10,8.1168e-10,-4.853e-10,6.5074e-10,8.1178e-10,-4.8714e-10,6.6456e-10,8.2399e-10,-4.8968e-10,6.6029e-10,8.2205e-10,-4.9048e-10,6.5698e-10,8.1987e-10,-4.8495e-10,6.4871e-10,8.0994e-10,-4.8383e-10,6.4954e-10,8.0994e-10,-4.8516e-10,6.5144e-10,8.1225e-10,-4.8678e-10,6.4972e-10,8.1184e-10,-4.8557e-10,6.4746e-10,8.0931e-10,-4.8452e-10,6.4788e-10,8.0901e-10,-4.8447e-10,6.4747e-10,8.0866e-10,-4.8378e-10,6.4655e-10,8.0751e-10,-4.821e-10,6.4012e-10,8.0136e-10,-4.9409e-10,6.6342e-10,8.2719e-10,-4.9002e-10,6.5379e-10,8.1704e-10,-4.9083e-10,6.4873e-10,8.1349e-10,-4.8711e-10,6.4568e-10,8.0882e-10,4914.3
-5.001e-10,5.9011e-10,7.7352e-10,-5.0026e-10,5.8994e-10,7.735e-10,-5.0534e-10,5.9809e-10,7.8299e-10,-4.9963e-10,5.9151e-10,7.7428e-10,-5.0035e-10,5.9108e-10,7.7442e-10,-5.0085e-10,5.9095e-10,7.7465e-10,-4.9965e-10,6.0269e-10,7.8287e-10,-5.026e-10,5.9961e-10,7.8239e-10,-5.0389e-10,5.9702e-10,7.8124e-10,-5.0093e-10,5.8916e-10,7.7333e-10,-4.9983e-10,5.8965e-10,7.7299e-10,-5.006e-10,5.9151e-10,7.7491e-10,-5.0228e-10,5.9036e-10,7.7512e-10,-5.0168e-10,5.8823e-10,7.7311e-10,-5.0072e-10,5.884e-10,7.7261e-10,-5.0074e-10,5.8807e-10,7.7238e-10,-5.0034e-10,5.8725e-10,7.7149e-10,-5.0013e-10,5.825e-10,7.6775e-10,-5.0765e-10,6.0733e-10,7.9156e-10,-5.0463e-10,5.9478e-10,7.8001e-10,-5.0622e-10,5.903e-10,7.7763e-10,-5.0347e-10,5.8688e-10,7.7325e-10,4916.7
-5.4469e-10,5.2763e-10,7.5834e-10,-5.4484e-10,5.2753e-10,7.5838e-10,-5.4712e-10,5.3436e-10,7.6478e-10,-5.441e-10,5.2861e-10,7.586e-10,-5.4472e-10,5.284e-10,7.589e-10,-5.4512e-10,5.2839e-10,7.5918e-10,-5.4223e-10,5.3677e-10,7.6298e-10,-5.4494e-10,5.3498e-10,7.6365e-10,-5.4632e-10,5.3328e-10,7.6345e-10,-5.4547e-10,5.2705e-10,7.585e-10,-5.4456e-10,5.2724e-10,7.5798e-10,-5.4484e-10,5.2876e-10,7.5923e-10,-5.4628e-10,5.2818e-10,7.5986e-10,-5.4618e-10,5.2649e-10,7.5862e-10,-5.4543e-10,5.2646e-10,7.5806e-10,-5.4549e-10,5.2624e-10,7.5795e-10,-5.4532e-10,5.2561e-10,7.5739e-10,-5.4582e-10,5.2257e-10,7.5565e-10,-5.4871e-10,5.4774e-10,7.7531e-10,-5.4756e-10,5.3228e-10,7.6364e-10,-5.4951e-10,5.2884e-10,7.6265e-10,-5.4789e-10,5.2568e-10,7.5929e-10,4919
-6.1696e-10,4.6991e-10,7.7554e-10,-6.1707e-10,4.6987e-10,7.756e-10,-6.1746e-10,4.7426e-10,7.7858e-10,-6.1647e-10,4.7043e-10,7.7546e-10,-6.1687e-10,4.7039e-10,7.7576e-10,-6.1712e-10,4.7043e-10,7.7598e-10,-6.1425e-10,4.7504e-10,7.7651e-10,-6.1613e-10,4.7433e-10,7.7756e-10,-6.1719e-10,4.7349e-10,7.7789e-10,-6.1752e-10,4.6966e-10,7.7583e-10,-6.1693e-10,4.6965e-10,7.7536e-10,-6.169e-10,4.7062e-10,7.7592e-10,-6.1786e-10,4.7045e-10,7.7658e-10,-6.1801e-10,4.6941e-10,7.7607e-10,-6.1756e-10,4.693e-10,7.7564e-10,-6.1762e-10,4.6918e-10,7.7562e-10,-6.1759e-10,4.688e-10,7.7536e-10,-6.1819e-10,4.6726e-10,7.7491e-10,-6.1661e-10,4.9159e-10,7.8859e-10,-6.1821e-10,4.7345e-10,7.7868e-10,-6.199e-10,4.7137e-10,7.7876e-10,-6.1927e-10,4.6911e-10,7.7689e-10,4921.4
-7.1463e-10,4.2343e-10,8.3066e-10,-7.1467e-10,4.2343e-10,8.3069e-10,-7.1447e-10,4.2487e-10,8.3125e-10,-7.1443e-10,4.2357e-10,8.3055e-10,-7.1457e-10,4.2358e-10,8.3068e-10,-7.1465e-10,4.2362e-10,8.3077e-10,-7.1338e-10,4.249e-10,8.3033e-10,-7.1405e-10,4.248e-10,8.3086e-10,-7.1445e-10,4.246e-10,8.311e-10,-7.1483e-10,4.2339e-10,8.3081e-10,-7.1464e-10,4.2335e-10,8.3062e-10,-7.1456e-10,4.2366e-10,8.3071e-10,-7.1489e-10,4.2367e-10,8.31e-10,-7.1501e-10,4.2334e-10,8.3094e-10,-7.1487e-10,4.2327e-10,8.3078e-10,-7.1489e-10,4.2324e-10,8.3079e-10,-7.149e-10,4.2312e-10,8.3073e-10,-7.1517e-10,4.2271e-10,8.3075e-10,-7.0961e-10,4.4515e-10,8.3767e-10,-7.1481e-10,4.2482e-10,8.3152e-10,-7.1555e-10,4.2416e-10,8.3182e-10,-7.1549e-10,4.2333e-10,8.3134e-10,4923.8
-8.3448e-10,3.9377e-10,9.2272e-10,-8.3444e-10,3.9377e-10,9.2268e-10,-8.3494e-10,3.9245e-10,9.2257e-10,-8.347e-10,3.9368e-10,9.2288e-10,-8.3457e-10,3.9363e-10,9.2274e-10,-8.345e-10,3.9359e-10,9.2266e-10,-8.3597e-10,3.9264e-10,9.2358e-10,-8.353e-10,3.926e-10,9.2296e-10,-8.3488e-10,3.927e-10,9.2263e-10,-8.3427e-10,3.9377e-10,9.2253e-10,-8.3445e-10,3.9385e-10,9.2273e-10,-8.3459e-10,3.9356e-10,9.2273e-10,-8.3428e-10,3.9348e-10,9.2242e-10,-8.341e-10,3.9378e-10,9.2238e-10,-8.3422e-10,3.9387e-10,9.2253e-10,-8.3419e-10,3.939e-10,9.2251e-10,-8.3416e-10,3.94e-10,9.2253e-10,-8.3386e-10,3.9431e-10,9.2239e-10,-8.2506e-10,4.1397e-10,9.2309e-10,-8.346e-10,3.9223e-10,9.2218e-10,-8.3369e-10,3.9282e-10,9.216e-10,-8.3359e-10,3.9369e-10,9.2188e-10,4926.2
-9.7257e-10,3.8558e-10,1.0462e-09,-9.7246e-10,3.8555e-10,1.0461e-09,-9.7466e-10,3.8222e-10,1.0469e-09,-9.7326e-10,3.8545e-10,1.0468e-09,-9.7291e-10,3.8526e-10,1.0464e-09,-9.7274e-10,3.8508e-10,1.0462e-09,-9.7736e-10,3.8335e-10,1.0499e-09,-9.7554e-10,3.8283e-10,1.048e-09,-9.743e-10,3.8287e-10,1.0468e-09,-9.7199e-10,3.8547e-10,1.0456e-09,-9.7244e-10,3.858e-10,1.0462e-09,-9.7302e-10,3.8507e-10,1.0464e-09,-9.7218e-10,3.8467e-10,1.0455e-09,-9.7149e-10,3.8538e-10,1.0451e-09,-9.7179e-10,3.8572e-10,1.0455e-09,-9.7169e-10,3.8577e-10,1.0455e-09,-9.7157e-10,3.8604e-10,1.0455e-09,-9.7066e-10,3.8665e-10,1.0448e-09,-9.5956e-10,4.0294e-10,1.0407e-09,-9.7399e-10,3.8079e-10,1.0458e-09,-9.7081e-10,3.8224e-10,1.0434e-09,-9.7e-10,3.8481e-10,1.0435e-09,4928.6
-1.1244e-09,4.0265e-10,1.1943e-09,-1.1242e-09,4.0257e-10,1.1941e-09,-1.1286e-09,3.9832e-10,1.1969e-09,-1.1255e-09,4.0267e-10,1.1954e-09,-1.125e-09,4.0226e-10,1.1948e-09,-1.1248e-09,4.0193e-10,1.1945e-09,-1.1323e-09,4.0084e-10,1.2011e-09,-1.1297e-09,3.9946e-10,1.1983e-09,-1.1278e-09,3.9914e-10,1.1964e-09,-1.1236e-09,4.0229e-10,1.1934e-09,-1.1241e-09,4.0294e-10,1.1942e-09,-1.1253e-09,4.02e-10,1.1949e-09,-1.1241e-09,4.0114e-10,1.1935e-09,-1.1228e-09,4.0201e-10,1.1926e-09,-1.1232e-09,4.0261e-10,1.1932e-09,-1.123e-09,4.0266e-10,1.193e-09,-1.1228e-09,4.0302e-10,1.1929e-09,-1.1214e-09,4.0361e-10,1.1918e-09,-1.109e-09,4.162e-10,1.1845e-09,-1.1286e-09,3.9483e-10,1.1957e-09,-1.1227e-09,3.9662e-10,1.1907e-09,-1.1206e-09,4.0056e-10,1.19e-09,4931
-1.2851e-09,4.4787e-10,1.3609e-09,-1.2849e-09,4.4773e-10,1.3607e-09,-1.2914e-09,4.4373e-10,1.3655e-09,-1.2864e-09,4.4819e-10,1.3623e-09,-1.286e-09,4.4755e-10,1.3616e-09,-1.2858e-09,4.4709e-10,1.3613e-09,-1.2952e-09,4.4771e-10,1.3704e-09,-1.2923e-09,4.4533e-10,1.3669e-09,-1.2901e-09,4.4446e-10,1.3645e-09,-1.2841e-09,4.4721e-10,1.3598e-09,-1.2847e-09,4.4816e-10,1.3606e-09,-1.2863e-09,4.4729e-10,1.3618e-09,-1.2851e-09,4.4593e-10,1.3603e-09,-1.2833e-09,4.4668e-10,1.3588e-09,-1.2836e-09,4.4751e-10,1.3594e-09,-1.2834e-09,4.4755e-10,1.3592e-09,-1.283e-09,4.4792e-10,1.359e-09,-1.2813e-09,4.4826e-10,1.3574e-09,-1.2687e-09,4.5719e-10,1.3486e-09,-1.2934e-09,4.379e-10,1.3656e-09,-1.2844e-09,4.394e-10,1.3575e-09,-1.2806e-09,4.4412e-10,1.3555e-09,4933.3
-1.4493e-09,5.2332e-10,1.5409e-09,-1.4492e-09,5.2313e-10,1.5407e-09,-1.4571e-09,5.2032e-10,1.5472e-09,-1.4508e-09,5.2398e-10,1.5425e-09,-1.4504e-09,5.2316e-10,1.5418e-09,-1.4503e-09,5.2261e-10,1.5416e-09,-1.4603e-09,5.2543e-10,1.552e-09,-1.4578e-09,5.2218e-10,1.5485e-09,-1.4555e-09,5.2074e-10,1.5459e-09,-1.4484e-09,5.2237e-10,1.5397e-09,-1.4488e-09,5.2355e-10,1.5405e-09,-1.4508e-09,5.2295e-10,1.5422e-09,-1.4498e-09,5.212e-10,1.5406e-09,-1.4476e-09,5.2162e-10,1.5388e-09,-1.4478e-09,5.226e-10,1.5392e-09,-1.4476e-09,5.226e-10,1.539e-09,-1.4471e-09,5.2292e-10,1.5387e-09,-1.4453e-09,5.2292e-10,1.537e-09,-1.4335e-09,5.285e-10,1.5278e-09,-1.4629e-09,5.1258e-10,1.5501e-09,-1.4506e-09,5.1317e-10,1.5387e-09,-1.4451e-09,5.1794e-10,1.5351e-09,4935.7
-1.6116e-09,6.3021e-10,1.7305e-09,-1.6115e-09,6.2998e-10,1.7303e-09,-1.62e-09,6.2891e-10,1.7378e-09,-1.613e-09,6.3117e-10,1.7321e-09,-1.6127e-09,6.3027e-10,1.7315e-09,-1.6128e-09,6.297e-10,1.7313e-09,-1.6221e-09,6.3456e-10,1.7418e-09,-1.6202e-09,6.3079e-10,1.7387e-09,-1.6183e-09,6.289e-10,1.7362e-09,-1.6109e-09,6.2907e-10,1.7294e-09,-1.6111e-09,6.3034e-10,1.73e-09,-1.6132e-09,6.3014e-10,1.7319e-09,-1.6125e-09,6.2819e-10,1.7306e-09,-1.6103e-09,6.2818e-10,1.7285e-09,-1.6103e-09,6.2918e-10,1.7288e-09,-1.6101e-09,6.2915e-10,1.7286e-09,-1.6096e-09,6.2939e-10,1.7283e-09,-1.6079e-09,6.2906e-10,1.7266e-09,-1.5976e-09,6.3184e-10,1.718e-09,-1.6308e-09,6.2048e-10,1.7449e-09,-1.6153e-09,6.1954e-10,1.73e-09,-1.6083e-09,6.2363e-10,1.725e-09,4938.1
-1.7663e-09,7.689e-10,1.9264e-09,-1.7663e-09,7.6867e-10,1.9263e-09,-1.7741e-09,7.6933e-10,1.9338e-09,-1.7674e-09,7.7004e-10,1.9279e-09,-1.7674e-09,7.6916e-10,1.9275e-09,-1.7675e-09,7.6863e-10,1.9274e-09,-1.775e-09,7.7478e-10,1.9367e-09,-1.774e-09,7.7099e-10,1.9343e-09,-1.7726e-09,7.6891e-10,1.9322e-09,-1.7659e-09,7.6772e-10,1.9256e-09,-1.7658e-09,7.6892e-10,1.926e-09,-1.7678e-09,7.6913e-10,1.9279e-09,-1.7675e-09,7.6721e-10,1.9269e-09,-1.7655e-09,7.668e-10,1.9248e-09,-1.7653e-09,7.6771e-10,1.925e-09,-1.7651e-09,7.6765e-10,1.9248e-09,-1.7646e-09,7.6779e-10,1.9244e-09,-1.7633e-09,7.6723e-10,1.923e-09,-1.7551e-09,7.6796e-10,1.9157e-09,-1.7909e-09,7.6209e-10,1.9463e-09,-1.7721e-09,7.5903e-10,1.9278e-09,-1.7644e-09,7.619e-10,1.9219e-09,4940.5
-1.9076e-09,9.3883e-10,2.1261e-09,-1.9076e-09,9.3862e-10,2.126e-09,-1.9139e-09,9.4052e-10,2.1325e-09,-1.9083e-09,9.3995e-10,2.1272e-09,-1.9084e-09,9.3921e-10,2.127e-09,-1.9086e-09,9.3879e-10,2.127e-09,-1.9137e-09,9.4507e-10,2.1343e-09,-1.9135e-09,9.4179e-10,2.1327e-09,-1.9127e-09,9.3985e-10,2.1312e-09,-1.9074e-09,9.3777e-10,2.1255e-09,-1.9072e-09,9.3876e-10,2.1257e-09,-1.9088e-09,9.3925e-10,2.1274e-09,-1.9089e-09,9.3763e-10,2.1267e-09,-1.9073e-09,9.3696e-10,2.125e-09,-1.9069e-09,9.3767e-10,2.125e-09,-1.9068e-09,9.3761e-10,2.1249e-09,-1.9064e-09,9.3765e-10,2.1245e-09,-1.9055e-09,9.3702e-10,2.1234e-09,-1.8996e-09,9.365e-10,2.1179e-09,-1.9366e-09,9.3671e-10,2.1513e-09,-1.9146e-09,9.3099e-10,2.1289e-09,-1.9072e-09,9.3238e-10,2.1229e-09,4942.9
-2.0296e-09,1.1385e-09,2.3271e-09,-2.0296e-09,1.1383e-09,2.3271e-09,-2.0338e-09,1.1406e-09,2.3318e-09,-2.03e-09,1.1394e-09,2.3278e-09,-2.0301e-09,1.1388e-09,2.3278e-09,-2.0303e-09,1.1386e-09,2.3278e-09,-2.033e-09,1.1437e-09,2.3327e-09,-2.0334e-09,1.1414e-09,2.3318e-09,-2.0331e-09,1.1399e-09,2.3308e-09,-2.0297e-09,1.1377e-09,2.3268e-09,-2.0293e-09,1.1383e-09,2.3268e-09,-2.0304e-09,1.1389e-09,2.328e-09,-2.0307e-09,1.1378e-09,2.3277e-09,-2.0296e-09,1.1371e-09,2.3265e-09,-2.0293e-09,1.1375e-09,2.3264e-09,-2.0292e-09,1.1375e-09,2.3263e-09,-2.029e-09,1.1375e-09,2.326e-09,-2.0284e-09,1.1369e-09,2.3253e-09,-2.0248e-09,1.136e-09,2.3217e-09,-2.0615e-09,1.1424e-09,2.3569e-09,-2.0363e-09,1.1334e-09,2.3305e-09,-2.0303e-09,1.1335e-09,2.3253e-09,4945.2
-2.1267e-09,1.3652e-09,2.5272e-09,-2.1267e-09,1.3651e-09,2.5271e-09,-2.1286e-09,1.3667e-09,2.5296e-09,-2.1267e-09,1.3657e-09,2.5275e-09,-2.1269e-09,1.3655e-09,2.5275e-09,-2.127e-09,1.3653e-09,2.5275e-09,-2.1279e-09,1.3683e-09,2.5298e-09,-2.1283e-09,1.3671e-09,2.5295e-09,-2.1283e-09,1.3663e-09,2.5291e-09,-2.1268e-09,1.3648e-09,2.527e-09,-2.1265e-09,1.3651e-09,2.527e-09,-2.127e-09,1.3655e-09,2.5276e-09,-2.1273e-09,1.365e-09,2.5275e-09,-2.1268e-09,1.3645e-09,2.5269e-09,-2.1266e-09,1.3647e-09,2.5268e-09,-2.1266e-09,1.3647e-09,2.5268e-09,-2.1264e-09,1.3646e-09,2.5266e-09,-2.1262e-09,1.3643e-09,2.5263e-09,-2.1246e-09,1.3636e-09,2.5245e-09,-2.1593e-09,1.376e-09,2.5605e-09,-2.131e-09,1.3631e-09,2.5297e-09,-2.1275e-09,1.3626e-09,2.5265e-09,4947.6
-2.1933e-09,1.6154e-09,2.724e-09,-2.1933e-09,1.6154e-09,2.724e-09,-2.1933e-09,1.6154e-09,2.724e-09,-2.1933e-09,1.6154e-09,2.724e-09,-2.1933e-09,1.6154e-09,2.724e-09,-2.1933e-09,1.6154e-09,2.724e-09,-2.1933e-09,1.6154e-09,2.724e-09,-2.1933e-09,1.6154e-09,2.724e-09,-2.1933e-09,1.6154e-09,2.724e-09,-2.1933e-09,1.6154e-09,2.724e-09,-2.1933e-09,1.6154e-09,2.724e-09,-2.1933e-09,1.6154e-09,2.724e-09,-2.1933e-09,1.6154e-09,2.724e-09,-2.1933e-09,1.6154e-09,2.724e-09,-2.1933e-09,1.6154e-09,2.724e-09,-2.1933e-09,1.6154e-09,2.724e-09,-2.1933e-09,1.6154e-09,2.724e-09,-2.1933e-09,1.6154e-09,2.724e-09,-2.1933e-09,1.6154e-09,2.724e-09,-2.2246e-09,1.633e-09,2.7596e-09,-2.1933e-09,1.6154e-09,2.724e-09,-2.1933e-09,1.6154e-09,2.724e-09,4950
-2.2246e-09,1.8843e-09,2.9154e-09,-2.2246e-09,1.8844e-09,2.9154e-09,-2.2235e-09,1.8821e-09,2.9131e-09,-2.2248e-09,1.8838e-09,2.9152e-09,-2.2245e-09,1.884e-09,2.9151e-09,-2.2243e-09,1.8841e-09,2.915e-09,-2.2247e-09,1.881e-09,2.9133e-09,-2.2238e-09,1.8819e-09,2.9133e-09,-2.2235e-09,1.8827e-09,2.9135e-09,-2.2244e-09,1.8847e-09,2.9155e-09,-2.2247e-09,1.8845e-09,2.9156e-09,-2.2244e-09,1.8839e-09,2.915e-09,-2.2239e-09,1.8843e-09,2.9149e-09,-2.2242e-09,1.8849e-09,2.9155e-09,-2.2245e-09,1.8848e-09,2.9156e-09,-2.2245e-09,1.8849e-09,2.9157e-09,-2.2246e-09,1.8849e-09,2.9158e-09,-2.2247e-09,1.8853e-09,2.9161e-09,-2.2258e-09,1.8863e-09,2.9176e-09,-2.2524e-09,1.9079e-09,2.9518e-09,-2.2185e-09,1.8847e-09,2.911e-09,-2.2225e-09,1.8868e-09,2.9154e-09,4952.4
-2.2165e-09,2.166e-09,3.0991e-09,-2.2164e-09,2.1661e-09,3.0991e-09,-2.2152e-09,2.1614e-09,3.095e-09,-2.217e-09,2.1651e-09,3.0988e-09,-2.2164e-09,2.1653e-09,3.0986e-09,-2.2161e-09,2.1654e-09,3.0984e-09,-2.2179e-09,2.1597e-09,3.0957e-09,-2.2159e-09,2.1612e-09,3.0953e-09,-2.215e-09,2.1625e-09,3.0956e-09,-2.2159e-09,2.1666e-09,3.0991e-09,-2.2167e-09,2.1663e-09,3.0995e-09,-2.2163e-09,2.1651e-09,3.0983e-09,-2.2152e-09,2.1657e-09,3.098e-09,-2.2155e-09,2.167e-09,3.0991e-09,-2.2161e-09,2.1669e-09,3.0995e-09,-2.2161e-09,2.167e-09,3.0995e-09,-2.2163e-09,2.1672e-09,3.0998e-09,-2.2164e-09,2.1678e-09,3.1003e-09,-2.2179e-09,2.1699e-09,3.1028e-09,-2.239e-09,2.194e-09,3.1348e-09,-2.203e-09,2.1644e-09,3.0883e-09,-2.2113e-09,2.1702e-09,3.0983e-09,4954.8
-2.166e-09,2.4537e-09,3.2729e-09,-2.1658e-09,2.4538e-09,3.2728e-09,-2.1654e-09,2.4469e-09,3.2675e-09,-2.1668e-09,2.4524e-09,3.2725e-09,-2.166e-09,2.4527e-09,3.2722e-09,-2.1655e-09,2.4527e-09,3.2718e-09,-2.1695e-09,2.4453e-09,3.269e-09,-2.1663e-09,2.4468e-09,3.268e-09,-2.1647e-09,2.4485e-09,3.2682e-09,-2.165e-09,2.4543e-09,3.2727e-09,-2.1661e-09,2.4541e-09,3.2733e-09,-2.1659e-09,2.4523e-09,3.2718e-09,-2.1642e-09,2.4529e-09,3.2712e-09,-2.1643e-09,2.4548e-09,3.2726e-09,-2.1651e-09,2.4548e-09,3.2732e-09,-2.1652e-09,2.4549e-09,3.2733e-09,-2.1654e-09,2.4552e-09,3.2737e-09,-2.1653e-09,2.4561e-09,3.2742e-09,-2.1667e-09,2.4591e-09,3.2775e-09,-2.1821e-09,2.484e-09,3.3064e-09,-2.1448e-09,2.4469e-09,3.2538e-09,-2.157e-09,2.4584e-09,3.2705e-09,4957.1
-2.0711e-09,2.7396e-09,3.4344e-09,-2.0708e-09,2.7397e-09,3.4343e-09,-2.072e-09,2.7315e-09,3.4284e-09,-2.0724e-09,2.7383e-09,3.4342e-09,-2.0714e-09,2.7384e-09,3.4336e-09,-2.0708e-09,2.7383e-09,3.4331e-09,-2.0772e-09,2.7305e-09,3.4308e-09,-2.073e-09,2.7316e-09,3.4291e-09,-2.0708e-09,2.7332e-09,3.4291e-09,-2.0698e-09,2.7402e-09,3.434e-09,-2.0712e-09,2.7402e-09,3.4349e-09,-2.0713e-09,2.738e-09,3.4332e-09,-2.0692e-09,2.7383e-09,3.4322e-09,-2.0689e-09,2.7406e-09,3.4338e-09,-2.0699e-09,2.7408e-09,3.4346e-09,-2.0699e-09,2.7409e-09,3.4347e-09,-2.0701e-09,2.7413e-09,3.4351e-09,-2.0698e-09,2.7423e-09,3.4357e-09,-2.0708e-09,2.746e-09,3.4393e-09,-2.0806e-09,2.7701e-09,3.4645e-09,-2.0433e-09,2.7245e-09,3.4056e-09,-2.0584e-09,2.7435e-09,3.4299e-09,4959.5
-1.9318e-09,3.0158e-09,3.5815e-09,-1.9315e-09,3.0158e-09,3.5813e-09,-1.9346e-09,3.0072e-09,3.5757e-09,-1.9335e-09,3.0146e-09,3.5814e-09,-1.9324e-09,3.0145e-09,3.5807e-09,-1.9317e-09,3.0143e-09,3.5801e-09,-1.9402e-09,3.0072e-09,3.5788e-09,-1.9355e-09,3.0075e-09,3.5765e-09,-1.9328e-09,3.0088e-09,3.5761e-09,-1.9303e-09,3.0161e-09,3.5809e-09,-1.9318e-09,3.0164e-09,3.582e-09,-1.9324e-09,3.014e-09,3.5803e-09,-1.93e-09,3.014e-09,3.579e-09,-1.9292e-09,3.0164e-09,3.5805e-09,-1.9303e-09,3.0168e-09,3.5815e-09,-1.9303e-09,3.0169e-09,3.5816e-09,-1.9304e-09,3.0174e-09,3.582e-09,-1.9299e-09,3.0183e-09,3.5826e-09,-1.9303e-09,3.0222e-09,3.5861e-09,-1.9352e-09,3.0441e-09,3.6071e-09,-1.8994e-09,2.9894e-09,3.5418e-09,-1.9162e-09,3.0176e-09,3.5745e-09,4961.9
-1.7496e-09,3.2738e-09,3.712e-09,-1.7493e-09,3.2738e-09,3.7118e-09,-1.7539e-09,3.2659e-09,3.7071e-09,-1.7515e-09,3.273e-09,3.7121e-09,-1.7504e-09,3.2726e-09,3.7113e-09,-1.7498e-09,3.2723e-09,3.7107e-09,-1.7595e-09,3.2669e-09,3.7106e-09,-1.7547e-09,3.2663e-09,3.7078e-09,-1.7519e-09,3.2671e-09,3.7071e-09,-1.748e-09,3.2738e-09,3.7112e-09,-1.7494e-09,3.2744e-09,3.7124e-09,-1.7505e-09,3.2721e-09,3.7109e-09,-1.7481e-09,3.2717e-09,3.7094e-09,-1.7469e-09,3.2739e-09,3.7108e-09,-1.7479e-09,3.2745e-09,3.7118e-09,-1.7478e-09,3.2746e-09,3.7119e-09,-1.7479e-09,3.2751e-09,3.7123e-09,-1.7473e-09,3.2759e-09,3.7127e-09,-1.747e-09,3.2796e-09,3.7159e-09,-1.748e-09,3.298e-09,3.7326e-09,-1.7158e-09,3.2341e-09,3.6611e-09,-1.7325e-09,3.2726e-09,3.7029e-09,4964.3
-1.5277e-09,3.5056e-09,3.824e-09,-1.5274e-09,3.5056e-09,3.8239e-09,-1.533e-09,3.4993e-09,3.8204e-09,-1.5296e-09,3.5052e-09,3.8244e-09,-1.5286e-09,3.5047e-09,3.8236e-09,-1.5281e-09,3.5043e-09,3.823e-09,-1.5378e-09,3.5011e-09,3.8239e-09,-1.5336e-09,3.4997e-09,3.821e-09,-1.5308e-09,3.5e-09,3.8201e-09,-1.5262e-09,3.5054e-09,3.8232e-09,-1.5274e-09,3.5062e-09,3.8244e-09,-1.5288e-09,3.5043e-09,3.8232e-09,-1.5267e-09,3.5035e-09,3.8217e-09,-1.5252e-09,3.5053e-09,3.8227e-09,-1.526e-09,3.506e-09,3.8237e-09,-1.526e-09,3.5061e-09,3.8238e-09,-1.526e-09,3.5065e-09,3.8242e-09,-1.5253e-09,3.5071e-09,3.8245e-09,-1.5246e-09,3.5103e-09,3.827e-09,-1.5229e-09,3.5245e-09,3.8394e-09,-1.4965e-09,3.4516e-09,3.762e-09,-1.5111e-09,3.5014e-09,3.8135e-09,4966.7
-1.2712e-09,3.7039e-09,3.916e-09,-1.271e-09,3.7038e-09,3.9158e-09,-1.2764e-09,3.6997e-09,3.9137e-09,-1.2728e-09,3.7039e-09,3.9165e-09,-1.2721e-09,3.7033e-09,3.9157e-09,-1.2717e-09,3.7029e-09,3.9152e-09,-1.2799e-09,3.7018e-09,3.9168e-09,-1.2767e-09,3.7001e-09,3.9142e-09,-1.2745e-09,3.6999e-09,3.9132e-09,-1.27e-09,3.7035e-09,3.9153e-09,-1.2709e-09,3.7043e-09,3.9163e-09,-1.2723e-09,3.703e-09,3.9155e-09,-1.2707e-09,3.7021e-09,3.9141e-09,-1.2693e-09,3.7033e-09,3.9148e-09,-1.2698e-09,3.704e-09,3.9156e-09,-1.2698e-09,3.7041e-09,3.9157e-09,-1.2697e-09,3.7044e-09,3.916e-09,-1.2691e-09,3.7048e-09,3.9161e-09,-1.2681e-09,3.7071e-09,3.918e-09,-1.2654e-09,3.7168e-09,3.9262e-09,-1.2468e-09,3.6359e-09,3.8438e-09,-1.2573e-09,3.6976e-09,3.9055e-09,4969
-9.867e-10,3.8625e-09,3.9865e-09,-9.8656e-10,3.8624e-09,3.9864e-09,-9.9062e-10,3.8604e-09,3.9855e-09,-9.8775e-10,3.8626e-09,3.9869e-09,-9.8734e-10,3.8622e-09,3.9864e-09,-9.8716e-10,3.8619e-09,3.986e-09,-9.9262e-10,3.8621e-09,3.9876e-09,-9.9077e-10,3.8606e-09,3.9857e-09,-9.8934e-10,3.8602e-09,3.985e-09,-9.8598e-10,3.8621e-09,3.986e-09,-9.8645e-10,3.8627e-09,3.9867e-09,-9.875e-10,3.862e-09,3.9863e-09,-9.866e-10,3.8612e-09,3.9853e-09,-9.855e-10,3.8618e-09,3.9856e-09,-9.8577e-10,3.8624e-09,3.9862e-09,-9.8574e-10,3.8624e-09,3.9862e-09,-9.8568e-10,3.8626e-09,3.9864e-09,-9.8526e-10,3.8628e-09,3.9865e-09,-9.844e-10,3.8641e-09,3.9875e-09,-9.819e-10,3.8694e-09,3.9921e-09,-9.7318e-10,3.7824e-09,3.9056e-09,-9.7752e-10,3.8561e-09,3.9781e-09,4971.4
-6.8211e-10,3.9765e-09,4.0346e-09,-6.8206e-10,3.9765e-09,4.0345e-09,-6.8363e-10,3.976e-09,4.0344e-09,-6.8247e-10,3.9766e-09,4.0348e-09,-6.8235e-10,3.9764e-09,4.0346e-09,-6.8231e-10,3.9763e-09,4.0344e-09,-6.8422e-10,3.9768e-09,4.0352e-09,-6.8366e-10,3.9761e-09,4.0345e-09,-6.8318e-10,3.9759e-09,4.0341e-09,-6.8187e-10,3.9763e-09,4.0344e-09,-6.82e-10,3.9766e-09,4.0346e-09,-6.8242e-10,3.9764e-09,4.0345e-09,-6.8215e-10,3.9761e-09,4.0341e-09,-6.8172e-10,3.9762e-09,4.0342e-09,-6.8179e-10,3.9764e-09,4.0344e-09,-6.8177e-10,3.9764e-09,4.0344e-09,-6.8174e-10,3.9765e-09,4.0345e-09,-6.8159e-10,3.9765e-09,4.0345e-09,-6.8122e-10,3.9769e-09,4.0349e-09,-6.8016e-10,3.9785e-09,4.0362e-09,-6.8281e-10,3.8877e-09,3.9472e-09,-6.7895e-10,3.9734e-09,4.031e-09,4973.8
-3.6626e-10,4.0431e-09,4.0596e-09,-3.6629e-10,4.0431e-09,4.0597e-09,-3.6459e-10,4.0433e-09,4.0597e-09,-3.659e-10,4.0429e-09,4.0594e-09,-3.6599e-10,4.0431e-09,4.0596e-09,-3.6601e-10,4.0432e-09,4.0598e-09,-3.6412e-10,4.0424e-09,4.0588e-09,-3.6458e-10,4.0432e-09,4.0596e-09,-3.6503e-10,4.0435e-09,4.06e-09,-3.6646e-10,4.0433e-09,4.0599e-09,-3.6638e-10,4.043e-09,4.0596e-09,-3.659e-10,4.0431e-09,4.0597e-09,-3.6613e-10,4.0435e-09,4.0601e-09,-3.666e-10,4.0435e-09,4.06e-09,-3.6657e-10,4.0432e-09,4.0598e-09,-3.6658e-10,4.0432e-09,4.0598e-09,-3.6663e-10,4.0432e-09,4.0597e-09,-3.6679e-10,4.0431e-09,4.0597e-09,-3.6722e-10,4.0428e-09,4.0594e-09,-3.6845e-10,4.0415e-09,4.0583e-09,-3.8331e-10,3.9499e-09,3.9684e-09,-3.6927e-10,4.0473e-09,4.0641e-09,4976.2
-4.844e-11,4.0612e-09,4.0615e-09,-4.8533e-11,4.0614e-09,4.0617e-09,-4.3321e-11,4.0608e-09,4.0611e-09,-4.744e-11,4.0604e-09,4.0607e-09,-4.7601e-11,4.0611e-09,4.0614e-09,-4.7597e-11,4.0616e-09,4.0618e-09,-4.2338e-11,4.0581e-09,4.0583e-09,-4.3315e-11,4.0607e-09,4.0609e-09,-4.451e-11,4.0619e-09,4.0622e-09,-4.8953e-11,4.062e-09,4.0623e-09,-4.8838e-11,4.0611e-09,4.0614e-09,-4.7336e-11,4.0612e-09,4.0615e-09,-4.7799e-11,4.0625e-09,4.0628e-09,-4.9294e-11,4.0625e-09,4.0628e-09,-4.9306e-11,4.0618e-09,4.0621e-09,-4.9354e-11,4.0618e-09,4.0621e-09,-4.9515e-11,4.0616e-09,4.0619e-09,-4.999e-11,4.0617e-09,4.062e-09,-5.1399e-11,4.0609e-09,4.0612e-09,-5.5398e-11,4.0579e-09,4.0582e-09,-8.2422e-11,3.9686e-09,3.9695e-09,-5.6254e-11,4.0775e-09,4.0779e-09,4978.6
2.6208e-10,4.032e-09,4.0405e-09,2.6198e-10,4.0323e-09,4.0408e-09,2.7034e-10,4.0299e-09,4.0389e-09,2.6352e-10,4.0304e-09,4.039e-09,2.6345e-10,4.0316e-09,4.0402e-09,2.6358e-10,4.0323e-09,4.0409e-09,2.712e-10,4.0252e-09,4.0343e-09,2.7034e-10,4.0297e-09,4.0388e-09,2.6873e-10,4.0321e-09,4.0411e-09,2.6147e-10,4.0335e-09,4.0419e-09,2.614e-10,4.0319e-09,4.0404e-09,2.6391e-10,4.0317e-09,4.0403e-09,2.6352e-10,4.034e-09,4.0426e-09,2.6105e-10,4.0344e-09,4.0428e-09,2.6084e-10,4.0333e-09,4.0417e-09,2.6076e-10,4.0332e-09,4.0417e-09,2.6045e-10,4.033e-09,4.0414e-09,2.5971e-10,4.0332e-09,4.0416e-09,2.5728e-10,4.0323e-09,4.0405e-09,2.505e-10,4.0287e-09,4.0364e-09,2.1236e-10,3.9452e-09,3.9509e-09,2.5263e-10,4.0651e-09,4.0729e-09,4981
5.5658e-10,3.9584e-09,3.9974e-09,5.5651e-10,3.9589e-09,3.9978e-09,5.671e-10,3.9536e-09,3.9941e-09,5.5818e-10,3.956e-09,3.9952e-09,5.5836e-10,3.9577e-09,3.9969e-09,5.587e-10,3.9586e-09,3.9979e-09,5.6723e-10,3.9473e-09,3.9878e-09,5.6712e-10,3.9536e-09,3.994e-09,5.655e-10,3.9571e-09,3.9973e-09,5.5609e-10,3.9606e-09,3.9995e-09,5.5565e-10,3.9586e-09,3.9974e-09,5.5899e-10,3.9577e-09,3.997e-09,5.5897e-10,3.9609e-09,4.0001e-09,5.5574e-10,3.962e-09,4.0008e-09,5.5521e-10,3.9605e-09,3.9992e-09,5.5509e-10,3.9605e-09,3.9992e-09,5.5464e-10,3.9602e-09,3.9988e-09,5.5371e-10,3.9606e-09,3.9991e-09,5.5037e-10,3.9599e-09,3.998e-09,5.4121e-10,3.9567e-09,3.9936e-09,4.9406e-10,3.8822e-09,3.9135e-09,5.505e-10,4.0125e-09,4.0501e-09,4983.3
8.2731e-10,3.8455e-09,3.9335e-09,8.2732e-10,3.8461e-09,3.934e-09,8.3878e-10,3.8375e-09,3.9281e-09,8.2876e-10,3.8422e-09,3.9306e-09,8.293e-10,3.8442e-09,3.9326e-09,8.299e-10,3.8453e-09,3.9338e-09,8.3775e-10,3.83e-09,3.9206e-09,8.389e-10,3.8376e-09,3.9282e-09,8.3768e-10,3.8422e-09,3.9324e-09,8.2716e-10,3.8482e-09,3.9361e-09,8.2622e-10,3.8458e-09,3.9335e-09,8.3005e-10,3.8441e-09,3.9327e-09,8.3066e-10,3.8479e-09,3.9366e-09,8.27e-10,3.8499e-09,3.9377e-09,8.2608e-10,3.8482e-09,3.9359e-09,8.2593e-10,3.8482e-09,3.9358e-09,8.2534e-10,3.8479e-09,3.9354e-09,8.2435e-10,3.8486e-09,3.9359e-09,8.2036e-10,3.8484e-09,3.9349e-09,8.0958e-10,3.8464e-09,3.9307e-09,7.5647e-10,3.7833e-09,3.8582e-09,8.3132e-10,3.9233e-09,4.0105e-09,4985.7
1.0679e-09,3.6993e-09,3.8504e-09,1.068e-09,3.7e-09,3.851e-09,1.0788e-09,3.6885e-09,3.843e-09,1.0689e-09,3.6955e-09,3.847e-09,1.0699e-09,3.6976e-09,3.8492e-09,1.0707e-09,3.6987e-09,3.8505e-09,1.0765e-09,3.6806e-09,3.8348e-09,1.0791e-09,3.6886e-09,3.8432e-09,1.0786e-09,3.6939e-09,3.8481e-09,1.0682e-09,3.7024e-09,3.8534e-09,1.0668e-09,3.6999e-09,3.8506e-09,1.0707e-09,3.6973e-09,3.8492e-09,1.072e-09,3.7014e-09,3.8535e-09,1.0683e-09,3.7042e-09,3.8552e-09,1.067e-09,3.7025e-09,3.8532e-09,1.0669e-09,3.7025e-09,3.8532e-09,1.0662e-09,3.7023e-09,3.8528e-09,1.0652e-09,3.7032e-09,3.8534e-09,1.061e-09,3.7037e-09,3.8527e-09,1.0496e-09,3.7033e-09,3.8492e-09,9.9437e-10,3.6533e-09,3.7862e-09,1.0901e-09,3.8023e-09,3.9554e-09,4988.1
1.2736e-09,3.5274e-09,3.7503e-09,1.2738e-09,3.528e-09,3.751e-09,1.2827e-09,3.5146e-09,3.7413e-09,1.274e-09,3.5233e-09,3.7466e-09,1.2753e-09,3.5253e-09,3.7489e-09,1.2764e-09,3.5263e-09,3.7501e-09,1.2792e-09,3.5072e-09,3.7332e-09,1.2831e-09,3.5148e-09,3.7417e-09,1.2835e-09,3.5202e-09,3.7469e-09,1.2744e-09,3.5304e-09,3.7534e-09,1.2725e-09,3.5282e-09,3.7506e-09,1.2761e-09,3.5249e-09,3.7488e-09,1.2781e-09,3.5289e-09,3.7532e-09,1.2748e-09,3.5322e-09,3.7553e-09,1.2733e-09,3.5308e-09,3.7533e-09,1.2731e-09,3.5308e-09,3.7533e-09,1.2724e-09,3.5307e-09,3.753e-09,1.2716e-09,3.5317e-09,3.7536e-09,1.2675e-09,3.5328e-09,3.7533e-09,1.2566e-09,3.534e-09,3.7508e-09,1.2037e-09,3.4978e-09,3.6991e-09,1.3229e-09,3.6544e-09,3.8865e-09,4990.5
1.4415e-09,3.3377e-09,3.6357e-09,1.4418e-09,3.3382e-09,3.6363e-09,1.4477e-09,3.3246e-09,3.6262e-09,1.4413e-09,3.3339e-09,3.6321e-09,1.4428e-09,3.3355e-09,3.6341e-09,1.4439e-09,3.3362e-09,3.6353e-09,1.4436e-09,3.3184e-09,3.6188e-09,1.4484e-09,3.3248e-09,3.6266e-09,1.4495e-09,3.3297e-09,3.6315e-09,1.4427e-09,3.3403e-09,3.6386e-09,1.4406e-09,3.3385e-09,3.6361e-09,1.4434e-09,3.335e-09,3.634e-09,1.4458e-09,3.3383e-09,3.638e-09,1.4433e-09,3.3419e-09,3.6403e-09,1.4417e-09,3.3408e-09,3.6386e-09,1.4415e-09,3.3408e-09,3.6385e-09,1.4409e-09,3.3408e-09,3.6383e-09,1.4403e-09,3.3418e-09,3.639e-09,1.4368e-09,3.3434e-09,3.639e-09,1.4275e-09,3.3458e-09,3.6376e-09,1.3815e-09,3.3227e-09,3.5985e-09,1.5272e-09,3.4852e-09,3.8051e-09,4992.9
1.5705e-09,3.1383e-09,3.5093e-09,1.5708e-09,3.1387e-09,3.5098e-09,1.5737e-09,3.1272e-09,3.5008e-09,1.5699e-09,3.1352e-09,3.5063e-09,1.5713e-09,3.1363e-09,3.5079e-09,1.5722e-09,3.1368e-09,3.5088e-09,1.5698e-09,3.1228e-09,3.4951e-09,1.5744e-09,3.1273e-09,3.5012e-09,1.5758e-09,3.131e-09,3.5052e-09,1.5718e-09,3.1403e-09,3.5117e-09,1.5699e-09,3.1391e-09,3.5097e-09,1.5717e-09,3.1359e-09,3.5077e-09,1.5741e-09,3.1383e-09,3.5109e-09,1.5725e-09,3.1414e-09,3.513e-09,1.571e-09,3.1407e-09,3.5117e-09,1.5709e-09,3.1408e-09,3.5117e-09,1.5704e-09,3.1408e-09,3.5116e-09,1.5701e-09,3.1417e-09,3.5122e-09,1.5675e-09,3.1433e-09,3.5124e-09,1.5608e-09,3.1461e-09,3.512e-09,1.5263e-09,3.1342e-09,3.4861e-09,1.7014e-09,3.3003e-09,3.7131e-09,4995.2
1.6613e-09,2.9371e-09,3.3744e-09,1.6615e-09,2.9373e-09,3.3747e-09,1.6621e-09,2.9304e-09,3.3689e-09,1.6607e-09,2.9354e-09,3.3726e-09,1.6616e-09,2.9359e-09,3.3735e-09,1.6622e-09,2.9361e-09,3.374e-09,1.6595e-09,2.9282e-09,3.3657e-09,1.6626e-09,2.9304e-09,3.3692e-09,1.6638e-09,2.9324e-09,3.3715e-09,1.6623e-09,2.9382e-09,3.3758e-09,1.6611e-09,2.9376e-09,3.3747e-09,1.6618e-09,2.9356e-09,3.3734e-09,1.6634e-09,2.9368e-09,3.3751e-09,1.6628e-09,2.9388e-09,3.3766e-09,1.6618e-09,2.9385e-09,3.3759e-09,1.6618e-09,2.9385e-09,3.3758e-09,1.6615e-09,2.9386e-09,3.3758e-09,1.6614e-09,2.9391e-09,3.3762e-09,1.6601e-09,2.9402e-09,3.3765e-09,1.6565e-09,2.9424e-09,3.3766e-09,1.6377e-09,2.9385e-09,3.364e-09,1.845e-09,3.1052e-09,3.612e-09,4997.6
1.7162e-09,2.7414e-09,3.2343e-09,1.7162e-09,2.7414e-09,3.2343e-09,1.7162e-09,2.7414e-09,3.2343e-09,1.7162e-09,2.7414e-09,3.2343e-09,1.7162e-09,2.7414e-09,3.2343e-09,1.7162e-09,2.7414e-09,3.2343e-09,1.7162e-09,2.7414e-09,3.2343e-09,1.7162e-09,2.7414e-09,3.2343e-09,1.7162e-09,2.7414e-09,3.2343e-09,1.7162e-09,2.7414e-09,3.2343e-09,1.7162e-09,2.7414e-09,3.2343e-09,1.7162e-09,2.7414e-09,3.2343e-09,1.7162e-09,2.7414e-09,3.2343e-09,1.7162e-09,2.7414e-09,3.2343e-09,1.7162e-09,2.7414e-09,3.2343e-09,1.7162e-09,2.7414e-09,3.2343e-09,1.7162e-09,2.7414e-09,3.2343e-09,1.7162e-09,2.7414e-09,3.2343e-09,1.7162e-09,2.7414e-09,3.2343e-09,1.7162e-09,2.7414e-09,3.2343e-09,1.7162e-09,2.7414e-09,3.2343e-09,1.9586e-09,2.905e-09,3.5036e-09,5000


==> images/model_selection_issue_trainingdata.csv <==
x,y_real, y_imag
4500,-1.3346e-09,-8.0732e-09
4525,-9.2066e-09,-8.5469e-09
4550,-1.6314e-08,-1.905e-09
4575,-1.6895e-08,1.559e-08
4600,1.9871e-08,3.2061e-08
4625,1.6051e-08,-2.5292e-08
4650,-7.6155e-09,-1.0821e-08
4675,-7.3631e-09,-3.02e-09
4700,-6.2533e-09,6.5598e-10
4725,-2.8841e-09,2.3036e-09
4750,-1.6998e-09,5.3525e-10
4775,-2.9231e-09,-5.4448e-10
4800,-5.2326e-09,1.4867e-09
4825,-3.6496e-09,6.3652e-09
4850,3.1235e-09,4.638e-09
4875,2.0136e-09,-6.2765e-10
4900,-8.0153e-10,4.8726e-10
4925,-7.7201e-10,4.0619e-10
4950,-2.1933e-09,1.6154e-09
4975,-5.2501e-10,4.0158e-09
5000,1.7162e-09,2.7414e-09

